Validation of wall boundary conditions for simulating complex fluid flows via the Boltzmann equation: Momentum transport and skin friction

The influence and validity of wall boundary conditions for non-equilibrium fluid flows described by the Boltzmann equation remains an open problem. The substantial computational cost of directly solving the Boltzmann equation has limited the extent of numerical validation studies to simple, often two-dimensional, flow problems. Recent algorithmic advancements for the Boltzmann--BGK equation introduced by the authors, consisting of a high-order spatial discretization augmented with a discretely-conservative velocity model, have made it feasible to accurately simulate unsteady three-dimensional flow problems across both the rarefied and continuum regimes. This work presents a comprehensive evaluation and validation of wall boundary conditions across a variety of flow regimes, primarily for the purpose of exploring their effects on momentum transfer in the low Mach limit. Results are presented for a range of steady and unsteady wall-bounded flow problems across both the rarefied and continuum regimes, from canonical two-dimensional laminar flows to unsteady three-dimensional transitional and turbulent flows, the latter of which are the first instances of wall-bounded turbulent flows computed by directly solving the Boltzmann equation. We show that approximations of the molecular gas dynamics equations can accurately predict both non-equilibrium phenomena and complex hydrodynamic flow instabilities and show how spatial and velocity domain resolution affect the accuracy. The results indicate that an accurate approximation of particle transport (i.e. high spatial resolution) is significantly more important than particle collision (i.e. high velocity domain resolution) for predicting flow instabilities and momentum transfer consistent with that predicted by the hydrodynamic equations and that these effects can be computed accurately even with very few degrees of freedom in the velocity domain.

==> figs/data/blBGK12x12_x1.csv <==
eta,u,v
0.0,0.0035634811322234395,-0.00011333489105387308
0.09023170233116241,0.03471150805943555,0.0009340228449573064
0.18046340466232483,0.0652122587245323,0.0032172021474116646
0.27069509776635403,0.0953728855782167,0.0068286361198186965
0.36092680932464966,0.1255005570541053,0.011860760304073912
0.45115850242867883,0.15580961653045308,0.01829708317838741
0.5413901955327081,0.18585366910914988,0.026032534976253914
0.6316219255452702,0.21580951453630137,0.03511137796909806
0.7218536186492993,0.24564212197172247,0.04550760393007034
0.8120853117533285,0.27531654952361617,0.057195226663856055
0.9023170048573577,0.30479775152706595,0.07014824528745064
0.9925486979613869,0.33405486289139663,0.08435020591626952
1.0827803910654161,0.36306377860342964,0.09972840081349958
1.1730121579865112,0.39178802982403876,0.11627981165887114
1.2632438510905404,0.42018616660436325,0.13394194967580295
1.3534754703775036,0.44821679829446803,0.15265230405617894
1.4437072372985986,0.4758385638938805,0.17234846680571225
1.5339390042196939,0.5030100727526656,0.192967897740907
1.624170623506657,0.5296899045714253,0.21444811542902692
1.714402390427752,0.5558341484958946,0.23667249961244952
1.8046340097147153,0.5813941794072385,0.2595831220423003
1.8948657766358106,0.606331275107165,0.2830828383377334
1.9850973959227738,0.6306072470877112,0.3070686584173322
2.075329162843869,0.65418408473769,0.3314377097011989
2.1655607821308323,0.6770235995491384,0.3560870021079167
2.255792549051927,0.6990877809108694,0.38091366305758784
2.3460243159730223,0.7203384996138454,0.4058147024687956
2.4362559352599855,0.7407608123288633,0.4306544354624572
2.5264877021810808,0.7603292205179975,0.45540231164362865
2.616719321468044,0.7789985976990119,0.47985945969137694
2.706950940755007,0.7967694775622354,0.5039449798098601
2.797182855310234,0.8136426309936982,0.527578119080135
2.8874144745971972,0.8296183544880273,0.5506778602048406
2.9776460938841605,0.8446974782301785,0.5731633621388945
3.0678780084393877,0.8588805359104804,0.594953842587974
3.158109627726351,0.8721680612192618,0.6159682842547178
3.248341247013314,0.8845606471457766,0.6361259048448034
3.3385728663002774,0.8960716952471675,0.655322010504788
3.428804780855504,0.9067762186640759,0.6737770928351036
3.5190364001424674,0.9166483630650238,0.6911996305670737
3.6092680194294307,0.9257258425665713,0.7076036063814609
3.699499638716394,0.9340464305842036,0.7230031204605474
3.789731553271621,0.9416479598323311,0.737412096734336
3.8799631725585844,0.9485681444275139,0.7508444591328305
3.9701947918455476,0.9548447577852374,0.7633142490875529
4.060426706400775,0.9605155733209865,0.7748355080300254
4.150658325687738,0.9656183644502467,0.7854221011394921
4.240889944974701,0.9701909045885034,0.7950880698474752
4.3311215642616645,0.9742709078523163,0.8038473968347374
4.421353478816891,0.977896206956096,0.8117141235328011
4.511585098103854,0.9810800848591342,0.8189588559399581
4.601816717390817,0.9839015870290005,0.8253611612065361
4.692048631946045,0.9863987833758072,0.8310937078147278
4.782280251233008,0.9885946225836874,0.8361980913022646
4.872511870519971,0.9905121126356997,0.8407158484561182
4.962743785075198,0.9921742022159771,0.8446885748140202
5.0529754043621615,0.9936040179054291,0.8481578071629422
5.143207023649125,0.9948245083881888,0.8511650822898562
5.233438642936088,0.9958586816473146,0.8537519957324936
5.323670262223051,0.9967294270680145,0.8559600842778261
5.413901881510014,0.9974598712311975,0.8578309434635852
5.504134091333505,0.9980730221199223,0.8594061100767426
5.594365710620468,0.9985918877172475,0.8607271209042704
5.684597329907431,0.9990393574083808,0.8618356302346593
5.7748289491943945,0.9994328650773923,0.8627845725022255
5.865060568481358,0.9997108584397078,0.8634296558416187
5.955292187768321,0.9999476983477896,0.8639520088444005
6.045523807055284,1.0001465869436101,0.8643604441244971
6.1357560168787755,1.0003103705755885,0.8646636567943157
6.225987636165739,1.0004422513856972,0.8648703419662632
6.316219255452702,1.0005451943202066,0.8649893122542661
6.406450874739665,1.000622045727536,0.8650293215214908
6.496682494026628,1.0006761263475088,0.8649990061295849
6.586914113313592,1.0007101639306932,0.8649071786924746
6.677145732600555,1.000727242021211,0.8647625930733264
6.767377942424045,1.000730562761034,0.8645739443845476
6.857609561711008,1.0007228539007307,0.8643499864893047
6.947841180997972,1.0007073175822736,0.8640994732507644
7.038072800284935,1.0006869187519332,0.8638310997813339
7.128304419571898,1.0006647409538303,0.8635536199441796
7.218536038858861,1.0006436305363848,0.8632758463532278
7.3087676581458245,1.0006267896415688,0.8630064153701261
7.398999277432788,1.0006082883768415,0.8626655434634631
7.489231487256279,1.0005781645227338,0.8623260815750284
7.579463106543242,1.0005472104836706,0.8619794520939338
7.6696947258302055,1.0005155448575023,0.8616259487739767
7.759926345117169,1.00048328624208,0.8612657478674358
7.850157964404132,1.0004504346374037,0.8608991431281086
7.940389583691095,1.000417108641324,0.8605264283097925
8.030621202978057,1.000383426851692,0.8601478971662853
8.12085341280155,1.0003492706706567,0.8597637847006248
8.211085032088512,1.0003147586960688,0.8593742671650896
8.301316651375476,1.0002800095257793,0.8589797558149962
8.391548270662438,1.0002450231597884,0.8585804269026233
8.481779889949403,1.0002100367937972,0.8581765741817682
8.572011509236365,1.0001748132321044,0.8577684326554691
8.662243128523329,1.0001397082682626,0.857356354828283
8.75247533834682,1.0001046033044207,0.8569404582017289
8.842706957633782,1.000069498340579,0.8565210952803639
8.932938576920746,1.0000346305724386,0.8560985598179854
9.023170196207708,1.0,0.8556730868176317


==> figs/data/blBGK12x12_x2.csv <==
eta,u,v
0.0,0.002518271263663674,-0.00011383735405393979
0.09029819729527072,0.03350221031068575,0.0007772747585812589
0.18059639459054144,0.0637631097494543,0.002831438672305632
0.27089459188581216,0.0939249999526307,0.006338690603151216
0.3611927891810829,0.12417991901744706,0.011220661983289493
0.4514909864763536,0.15425852067101453,0.01743444027130343
0.5417891837716243,0.18424688381068954,0.024987499008797008
0.6320873810668951,0.21410999956420246,0.03385510195357187
0.7223855783621658,0.24382083782552183,0.04402002402570827
0.8126837756574365,0.2733697026913341,0.05546307608661809
0.9029819729527072,0.30272516759257856,0.06815995518049349
0.9932801180129647,0.33185693098103713,0.08207656400347765
1.0835783675432487,0.36073467650558577,0.09717884157512376
1.1738765126035062,0.3893262522547786,0.11343219763101095
1.2641747621337902,0.41759364436646407,0.13077553619554796
1.3544729071940476,0.4455008225678707,0.14917392452644843
1.4447711567243315,0.4730064571459429,0.1685591576378815
1.5350693017845891,0.5000690999643783,0.18886294751907945
1.625367551314873,0.5266473028868746,0.21001707880609427
1.7156656963751304,0.552700061864304,0.2319494028285828
1.8059639459054144,0.578184211623289,0.25455908580043257
1.8962621954356984,0.603055994774219,0.27777360543908336
1.9865602360259293,0.6272780487827985,0.3014917958586742
2.0768584855562136,0.6508130703263555,0.32561269873568693
2.1671567350864973,0.6736236376589714,0.3500351689404949
2.2574549846167815,0.6956725066695972,0.3746581651246428
2.3477530252070125,0.7169221371890679,0.3993805421585038
2.438051274737296,0.737365068552849,0.4240862726924756
2.5283495242675804,0.7569478918767337,0.44867398327835434
2.618647773797864,0.7756606596080096,0.47302685782963505
2.708945814388095,0.7934965624099983,0.49705498033943435
2.7992440639183793,0.8104489093692683,0.5206685593382744
2.889542313448663,0.8265107727258947,0.5437776373068034
2.9798405629789473,0.8416754023548225,0.5662923397506064
3.0701386035691782,0.8559358112845038,0.5881227506628001
3.160436853099462,0.869299282544603,0.6091641755976965
3.250735102629746,0.8818047181716209,0.6295065720746478
3.34103335216003,0.8934335849274682,0.648932580808316
3.431331392750261,0.9042177978770976,0.6674307028449122
3.521629851220598,0.9141893312970851,0.6849894392306479
3.611927891810829,0.9233801002523836,0.7015971664743283
3.70222593240106,0.9318220790195691,0.7172424686471017
3.792524390871397,0.9395472418752179,0.7319139713325848
3.8828224314616278,0.9465875038842825,0.7455998019647719
3.9731204720518587,0.952974839323339,0.7582887521771539
4.063418930522196,0.9587411632573404,0.7699691984785363
4.153716971112427,0.9639284567271983,0.7808066095685668
4.244015429582764,0.9685920233890649,0.7907080805426265
4.334313470172995,0.972768929719119,0.799738121776845
4.424611510763226,0.9764919789566627,0.8079418988370065
4.514909969233563,0.9797939151293751,0.8153644942639586
4.6052080098237935,0.9827073046300647,0.8220508245486745
4.695506050414025,0.985264950698034,0.8280460552569384
4.785804508884362,0.9874995381493383,0.8333951028797236
4.876102549474592,0.9894437518000333,0.8381431329828146
4.9664010079449294,0.9911302764661746,0.8423351450821216
5.056699048535161,0.9925918561754408,0.8460161386935547
5.146997089125391,0.9938610573206409,0.8492312793828987
5.237295547595728,0.9949551696957755,0.8520854276457153
5.32759358818596,0.9958618180715769,0.8544578652234558
5.41789162877619,0.9966496879310606,0.8565295034540693
5.508190087246527,0.9973276610177199,0.8583223439458884
5.598488127836759,0.9979050927680344,0.8598585543571196
5.688786586307096,0.9983911017719908,0.8611602193210326
5.779084626897326,0.9987949250428219,0.8622495064958342
5.8693826674875575,0.9991256811705144,0.863148500514794
5.959681125957895,0.9993924887450546,0.8638793690361185
6.049979166548125,0.999604584779676,0.8644641966930775
6.1402772071383565,0.9997712062876112,0.8649250681189407
6.2305756656086935,0.999901471858847,0.8652841509719145
6.320873706198924,1.00000450008337,0.8655635298852686
6.411172164669261,1.000089527974413,0.86578537251721
6.501470205259492,1.0001656741219627,0.8659716804760709
6.591768245849723,1.0002334122190053,0.8660791147446831
6.68206670432006,1.0002673996907732,0.8661136531185183
6.772364744910291,1.00029380807476,0.8661203781384237
6.862662785500522,1.000313229487199,0.866101365427827
6.952961243970859,1.0003262560443225,0.8660587736350928
7.043259702441196,1.0003334798623638,0.8659944293088373
7.133557743031427,1.0003356114808022,0.8659105741223625
7.223855783621658,1.0003330061693774,0.8658091176492216
7.314153824211889,1.000326374467569,0.8656921355128424
7.40445186480212,1.0003164269148566,0.8655616203117152
7.494750741152563,1.0003035187809795,0.8654196476692678
7.585048781742794,1.0002884790286641,0.8652682932089276
7.675346822333025,1.00027166292765,0.8651095495291852
7.7656448629232555,1.0002537810174168,0.8649454922534682
7.855942903513487,1.0002354254141972,0.8647781139802669
7.946240944103717,1.0002171882342241,0.864609407308072
8.036539820454161,1.0001996615937305,0.8644415308852482
8.126837861044391,1.0001834376089493,0.8642763942853487
8.217135901634622,1.0001682794333875,0.8640949017728399
8.307433942224854,1.0001496869836746,0.8639099222129727
8.397731982815085,1.0001310945339619,0.8637223688800553
8.488030859165528,1.0001123836610026,0.8635324078239618
8.578328899755759,1.0000936727880432,0.8633399560197552
8.66862694034599,1.000074961915084,0.8631450964923727
8.75892498093622,1.0000562510421245,0.8629478292418141
8.849223021526452,1.0000375401691652,0.8627481542680795
8.939521897876894,1.000018829296206,0.8625460715711689
9.029819938467126,1.0,0.8623417472009565


==> figs/data/blBGK12x12_x3.csv <==
eta,u,v
0.0,0.0020578472150451443,-0.00011786914601696846
0.09031286482029374,0.0329642043754782,0.0005990766915659685
0.18062572964058748,0.06316122345235858,0.0025009436399499995
0.2709385944608812,0.09346706404889481,0.005960194180498517
0.36125145928117497,0.12361359571191345,0.01074898087143599
0.45156430277315057,0.15368169005180637,0.016910717673815072
0.5418771889217624,0.1836315327835307,0.02441208969966529
0.6321900324137381,0.21344770428805104,0.03324223993410547
0.7225029185623499,0.24311622036192362,0.043374274052468395
0.8128157193976894,0.27261146549598314,0.054785852132261705
0.9031286055463011,0.3019097183377213,0.06745135387412136
0.993441491694913,0.3309837503851945,0.08133947511018604
1.0837543778435248,0.359803995036836,0.09641578220894438
1.1740671786788643,0.388336594242403,0.11264044678834932
1.2643800648274761,0.41654558862161156,0.1299645094221608
1.3546929509760879,0.4443948708131887,0.1483389789129342
1.4450058371246999,0.47184578818285383,0.16770265121218875
1.5353186379600392,0.4988580011130538,0.1879905224353773
1.6256314387953787,0.5253905780622801,0.209134475119905
1.715944410257263,0.5514017291992891,0.23105090016382937
1.8062572110926023,0.5768494279232549,0.2536560613803897
1.8965700119279418,0.601691884402934,0.27686637508460715
1.986882983389826,0.6258917482367473,0.30058251178251877
2.0771957842251654,0.6494038556269061,0.32470709908636297
2.1675087556870496,0.6721945852927496,0.3491384691415207
2.2578215565223894,0.6942330979962071,0.3737711161318607
2.3481343573577287,0.7154889688459768,0.398499686743034
2.438447328819613,0.7359315361811742,0.42321885307765494
2.5287601296549522,0.7555301975333109,0.44782310931959257
2.6190729304902916,0.774275482119102,0.47220733090717065
2.7093859019521758,0.7921387408191115,0.4962836513970344
2.7996987027875155,0.809106181805181,0.5199228509459629
2.8900116742493998,0.8251815341982289,0.5430492886701196
2.980324304458194,0.8403681127724049,0.565587069516031
3.0706372759200784,0.8546694690714406,0.5874606542677152
3.1609502473819626,0.8680890362542768,0.608594147871699
3.2512628775907575,0.8806302474798542,0.628911807776291
3.3415758490526417,0.8923003242204273,0.6483140503178917
3.431888820514526,0.903153605095092,0.6669291803290305
3.5222014507233204,0.9131808560901458,0.6845521337469406
3.6125144221852046,0.9224177702200927,0.7011881464661348
3.702827393647089,0.930899922114646,0.7168423018793442
3.7931400238558837,0.9386629455959141,0.7315196325453722
3.883452995317768,0.9457425336784013,0.7452254251926591
3.973765966779652,0.9521743793766118,0.7579646615460813
4.064078938241536,0.957994116512654,0.7697425775001517
4.154391568450331,0.9632373197162412,0.7805641547797466
4.244704539912215,0.9679397411942728,0.7904345784454516
4.335017511374099,0.9721345878806411,0.7995129586897457
4.425330141582894,0.9758818216720171,0.807721977109191
4.515643113044779,0.9792165436589495,0.8151441880017384
4.605956084506663,0.982168231654412,0.8218252910680391
4.696268714715457,0.9847665410485649,0.8278108843408899
4.786581686177342,0.9870411272315681,0.8331467691887966
4.876894657639226,0.9890214680163953,0.8378785944784833
4.96720728784802,0.9907372779856023,0.8420519582427469
5.0575202593099045,0.9922180349521624,0.8457125601822385
5.147833230771789,0.9934934534986316,0.8489061508315368
5.238145860980583,0.9945930114379834,0.8516782773895112
5.328458832442467,0.9955464825451689,0.8540747412246676
5.4187718039043515,0.9963481843502172,0.856150188808864
5.509084434113147,0.9970200180394745,0.857863698830616
5.599397405575031,0.997599511591706,0.859335849365502
5.689710377036915,0.9980943600183307,0.8605855506344812
5.7800233484987995,0.9985119031763942,0.8616317128585127
5.870335978707594,0.9988597176925241,0.8624932462585558
5.960648608916388,0.9991453801933484,0.8631891627234243
6.050961921631362,0.9993763489207036,0.8637383724740771
6.141274551840157,0.9995603188860086,0.8641597857314738
6.231587182048951,0.9997046299463089,0.8644724143844278
6.321900494763925,0.9998169771130235,0.8646951686538985
6.41221312497272,0.999904818627989,0.8648468570929903
6.502525755181515,0.999975731117833,0.8649465932583718
6.592839067896489,1.0000371728243924,0.8650132873710019
6.683151698105283,1.0000968387590858,0.8650657479839854
6.773464328314078,1.000131643887657,0.864993258803642
6.863777641029052,1.00015543923066,0.8649170079126776
6.954090271237846,1.000173670488483,0.8648207284543532
7.044402901446641,1.0001868112002903,0.8647057421107789
7.134716214161615,1.0001953349052466,0.8645739805711924
7.225028844370409,1.0001998335273068,0.8644268671855584
7.315341474579204,1.000200543836053,0.8642660286395508
7.405654787294178,1.000198176140232,0.8640930916188435
7.495967417502972,1.0001929672094254,0.8639096828091105
7.586280047711767,1.0001855089675886,0.8637175305638802
7.676593360426741,1.000176274953886,0.8635180582331173
7.766905990635536,1.000165620322691,0.8633129941703505
7.85721862084433,1.0001541369979583,0.8631039650612534
7.947531933559304,1.0001421801340613,0.8628925975915
8.037844563768099,1.0001302232701643,0.8626804167789098
8.128157876483073,1.0001187399454317,0.8624690493091565
8.218470506691867,1.0001083220838185,0.8622602235357686
8.308783136900662,1.0000984961461608,0.862038790948408
8.399096449615636,1.0000863025126816,0.8618163416825012
8.48940907982443,1.0000741088792027,0.8615920623952112
8.579721710033224,1.0000617968609327,0.8613660547543928
8.670035022748198,1.0000494848426624,0.8611384204279003
8.760347652956993,1.0000371728243924,0.8609090577478795
8.850660283165787,1.0000248608061222,0.8606780683821846
8.940973595880761,1.000012430403061,0.8604455539986705
9.031286226089557,1.0,0.8602115145973371


==> figs/data/blBGK12x12_x4.csv <==
eta,u,v
0.0,0.001779298509149975,-0.00011772641956035327
0.09032243037586168,0.03256397031609499,0.00041686660104170133
0.18064486075172337,0.06271087261761138,0.0022328847920255698
0.2709672818911739,0.09296583363524923,0.005611475546519181
0.36128972150344674,0.12307230499971535,0.010369808806029512
0.4516121426428973,0.15308261649761545,0.01651028130298363
0.5419345637823478,0.18296867989036578,0.02400471824864735
0.6322570218674429,0.212724547602559,0.03283409526414197
0.7225794430068935,0.24232728744046061,0.04297151318912668
0.812901864146344,0.27175708894767686,0.05439199134967252
0.9032242852857946,0.30098865273628117,0.06706792261626565
0.9935467064252451,0.32999657585360137,0.08097303142835498
1.0838691275646957,0.3587495817463762,0.09606741106763314
1.1741916225954354,0.38721645304119945,0.11231209021547736
1.2645140437348859,0.4153629246021427,0.12966341688660799
1.3548363909830474,0.4431533405666897,0.14806859052000693
1.445158886013787,0.47054881977023777,0.16746851586501407
1.5354813810445267,0.49750923827123333,0.18779588816314946
1.625803728292688,0.5239945904878326,0.20898335863712453
1.7161262233234278,0.5499645453489901,0.23095054894227973
1.8064485705715891,0.5753761974599769,0.25361398474441144
1.8967710656023289,0.6001898371382232,0.27688828422760625
1.9870934128504902,0.6243666423989809,0.3006746985310466
2.07741590788123,0.6478679687970664,0.32487474290676716
2.1677382551293913,0.6706548759880224,0.3493896098022055
2.258060750160131,0.6926951701308384,0.37411394753524124
2.348383245190871,0.7139538167514734,0.398946571537643
2.438705592439032,0.7343996280664485,0.42376860168008784
2.5290280874697717,0.7540150868387435,0.4484796750787731
2.619350434717933,0.7727825574716283,0.47297919408291644
2.709672781966095,0.7906847002676468,0.4971667371169704
2.7999954247794125,0.8077039979897787,0.5209418826053873
2.890317772027574,0.8238232884801323,0.5441733077689226
2.9806401192757352,0.8390693210330766,0.5668982818655964
3.0709627620890534,0.8534084814910862,0.5889089187349241
3.1612851093372147,0.8668600624868251,0.6101599083498321
3.251607456585376,0.8794435341925222,0.630605940683247
3.3419298038335374,0.8911783667804064,0.6502017643998403
3.4322524466468556,0.9020839712428516,0.6689021868560282
3.522574793895017,0.912179640212522,0.6866617806412475
3.6128971411431783,0.9214848438616465,0.7034352944201697
3.7032194883913396,0.9300240234702569,0.7191898021238979
3.7935421312046578,0.9378508551666558,0.7340290120656952
3.883864478452819,0.9449864069791513,0.7478392970274081
3.9741868257009805,0.951468731554379,0.7606517049420961
4.064509468514299,0.9573359998986841,0.7724972250510739
4.15483181576246,0.9626262054788473,0.7834067292121659
4.245154163010621,0.967377460121359,0.7934112066666867
4.335476510258783,0.9716277572929998,0.8025415879642059
4.4257991530721,0.9754153271799698,0.8108289797295279
4.516121500320262,0.978778104069195,0.8183041364369874
4.606443847568423,0.9817541997871656,0.824998106019644
4.696766490381742,0.9843647415420448,0.8310283893508149
4.787088837629903,0.9866547652033343,0.8363526696824175
4.877411184878064,0.9886704310577772,0.8410836938564311
4.967733827691382,0.9904326295941174,0.8452616070263769
5.058056174939543,0.9919624880205179,0.8489265543457758
5.148378522187705,0.9932810743652872,0.8521188570433836
5.238700869435866,0.9944092791171691,0.8548787189644664
5.3290232166840275,0.9953681111246173,0.8572462265708004
5.41934556393219,0.9961788751353591,0.8592617010911411
5.509668502310664,0.9968622840985742,0.8609653463707547
5.599990849558825,0.9974395244022805,0.8623972488714173
5.690313196806986,0.9979315457150767,0.8635977885136297
5.780635544055148,0.9983595344249807,0.8646069930674228
5.870957891303309,0.9987001736692019,0.8653936385245028
5.9612802385514705,0.998981751418334,0.8660039152881168
6.051602585799632,0.9992211931108494,0.8664925240645244
6.141925524178107,0.9994224046171649,0.8668697946008305
6.232247871426268,0.9995887000091492,0.8671458805689051
6.3225702186744295,0.9997237484377998,0.8673311117158531
6.412892565922591,0.9998312190541142,0.8674356417135447
6.503214913170752,0.9999145442896707,0.8674698590008294
6.5935372604189135,0.9999773932954669,0.8674438585578326
6.683859607667075,1.0000234352225004,0.8673680288234039
6.774182546045549,1.000056102502349,0.8672525234694135
6.864504893293711,1.0000790642860111,0.8671076722429663
6.9548272405418725,1.0000958713647738,0.866943628815932
7.045149587790034,1.0001101928896352,0.8667707229354159
7.135471935038195,1.0001254612921733,0.8665991669650328
7.225794282286357,1.000136942184004,0.8663724994461757
7.316116629534518,1.0001383625005194,0.8661400801363168
7.406438976782679,1.0001382441408098,0.8659006765088134
7.496761915161153,1.0001365871048753,0.8656548754811143
7.5870842624093155,1.0001333913927162,0.8654031465871789
7.677406609657477,1.0001290120834612,0.8651460767444563
7.767728956905638,1.0001235675368196,0.8648841354869059
7.8580513041538,1.0001170577527918,0.8646178510402319
7.948373651401961,1.0001097194507969,0.8643477516301384
8.038695998650123,1.0001016709905441,0.8640743654823299
8.129018937028597,1.0000930307317435,0.8637982208225103
8.219341284276759,1.0000839170341045,0.8635198458763841
8.30966363152492,1.0000744482573367,0.8632397688696553
8.399985978773081,1.0000648611208593,0.8629585180280283
8.490308326021243,1.000055273984382,0.8626765628854622
8.580630673269404,1.0000458052076142,0.8623945490511513
8.670953020517565,1.000036454790556,0.8621128286755649
8.76127595889604,1.0000274594526266,0.8618321060596421
8.8515983061442,1.0000189375535355,0.8615476858637897
8.941920653392362,1.0000094687767678,0.8612613288403551
9.032243000640523,1.0,0.8609743262077265


==> figs/data/blBGK12x12_x5.csv <==
eta,u,v
0.0,0.0015858171149717862,-0.000114395061608608
0.09032198813523482,0.032211275222405994,0.0002552110511168453
0.18064397627046963,0.06231465427144267,0.002039131035391392
0.2709659644057044,0.09246190821635136,0.005298040305534026
0.36128795254093926,0.12250490102782215,0.010015111576886856
0.4516099241536607,0.152443802849609,0.01612465620951944
0.5419319288114088,0.18227031362553792,0.023601129689265383
0.632253933469157,0.2119636240347375,0.032408913854543794
0.7225759050818785,0.24150532896155616,0.04252952651010848
0.8128978766945999,0.27087317656199067,0.05393098831113928
0.9032198483073214,0.3000438053588595,0.06659126539677739
0.9935418199200429,0.3289895780884672,0.08047758483410099
1.0838638576228177,0.3576822952729745,0.09555863782947656
1.1741857631454857,0.38609029537902584,0.11178501685907613
1.264507866938314,0.4141807628547601,0.12912242743346253
1.3548298385510356,0.44191662115691127,0.14751289455829425
1.445151810163757,0.46926097128352184,0.16689857447860573
1.5354737817764785,0.4961756418532567,0.18721579148966114
1.6257957533891998,0.5226201238575513,0.20839320058569039
1.7161177250019213,0.5485542929606765,0.23035676635371577
1.8064396966146428,0.5739374330225414,0.25301859122167114
1.8967616682273643,0.5987287687226187,0.27629077761749027
1.9870836398400857,0.6228874655599451,0.3000838530965952
2.077405743632914,0.6463786662576115,0.32429591028353333
2.1677277152456353,0.6691587548341539,0.34882819154787564
2.258049686858357,0.6911986145149726,0.37357547571992594
2.3483715262909715,0.7124687142624141,0.39843250882014397
2.4386936300838,0.7329397597605701,0.4232940368689895
2.529015733876628,0.7525823975130961,0.44805480588692226
2.6193375733092426,0.7713779856825954,0.47260536223437055
2.709659677102071,0.7893081783338529,0.49686778253184305
2.7999815165346855,0.8063527949381316,0.5207067589826988
2.890303620327514,0.8225139659911338,0.5440447291157307
2.9806254597601285,0.8377933485450727,0.5668037695514471
3.070947563552957,0.8521930139152143,0.588906383438329
3.1612694029855715,0.865714678334208,0.6102747130165729
3.2515915067783996,0.8783604722977562,0.6308311301952836
3.341913610571228,0.8901518191237555,0.6505243203784506
3.4322354500038426,0.9011109706562093,0.66935736769141
3.522557553796671,0.9112495262606084,0.6872172094117499
3.6128793932292855,0.9206009228833939,0.704101483230703
3.703201497022114,0.9291988933731878,0.7200082861773173
3.7935233364547285,0.9370769930373033,0.7349353215625131
3.883845440247557,0.94426883636349,0.7488805551759625
3.9741672796801715,0.9508079786590613,0.7618418215679621
4.064489383473,0.9567280935922028,0.7738170209084957
4.154811487265828,0.9620627364702279,0.7848039877478599
4.245133326698443,0.9668527417940999,0.7949503663840379
4.335455430491271,0.9711496557237306,0.8041794474017665
4.425777269923885,0.9749874478294865,0.8125615751065737
4.516099373716714,0.9783986081708298,0.8201426832800545
4.6064212131493285,0.9814155084463502,0.8269685088447396
4.696743052581943,0.9840706387155099,0.833084985582224
4.787065420734986,0.9863964890377711,0.8385379160347266
4.8773872601676,0.9884254902921596,0.8433731683641542
4.9677090996002145,0.9901900733577015,0.8476364138733498
5.058031467753256,0.9917227282938588,0.8513737175832842
5.148353307185871,0.9930558859796575,0.8546307507968002
5.238675146618485,0.9941940441282473,0.8574798920297537
5.3289969860510995,0.9951636563946,0.8598870190443887
5.419319354204142,0.9960040185883383,0.8619711003350358
5.509641193636757,0.9967255464662297,0.8637572026225082
5.599963033069371,0.997339129228531,0.8652705238669951
5.690285401222414,0.9978551826320097,0.8665361964089976
5.780607240655028,0.9982845958769226,0.867579352589017
5.870929080087643,0.9986377847200375,0.8684251247475545
5.961250919520257,0.998925638361611,0.8690987108447992
6.0515732876733,0.9991586909192829,0.8696251776015644
6.141895127105914,0.9993474765106931,0.8700297885977272
6.2322169665385285,0.9995028843360985,0.8703376105541007
6.322538805971143,0.9996353301522666,0.8705738414308744
6.412861174124185,0.9997555847985817,0.8707635479488611
6.503183013556799,0.999839739378828,0.870809744209208
6.593504852989414,0.9999057847456034,0.8708229993861826
6.683827221142456,0.9999604674686325,0.8707991138197532
6.774149060575071,1.000004971156639,0.8707413028746317
6.864470900007685,1.000040124335729,0.8706528475352175
6.9547927394402995,1.000066873892882,0.8705370287859104
7.045115107593342,1.0000862850759487,0.8703970619914221
7.135436947025957,1.000099304771908,0.8702362281361521
7.225758786458571,1.0001068798677388,0.8700578082045001
7.316081154611614,1.0001100756112924,0.8698650175611776
7.406402994044228,1.0001098388895477,0.8696611371905844
7.496724833476843,1.0001069982286113,0.86944944807712
7.587046672909457,1.0001027372372062,0.8692331655854962
7.677369041062499,1.000098002802312,0.8690155707001125
7.767690880495114,1.000093741810907,0.8688000100250566
7.8580127199277285,1.0000907827890981,0.8685895676856641
7.948334559360343,1.000087705406417,0.8683547148223384
8.038656927513385,1.0000811955584372,0.8681229460843483
8.128978766946,1.0000744489887128,0.8678901274313503
8.219300606378614,1.0000675840581161,0.8676562588633444
8.309622974531656,1.0000604824057746,0.8674214716197066
8.399944813964272,1.0000532623925609,0.867185831320125
8.490266653396885,1.0000459240184747,0.8669493379645994
8.5805884928295,1.000038467283516,0.866712122792506
8.670910860982541,1.0000308921876853,0.8664741858038445
8.761232700415157,1.0000233170918544,0.8662356582379912
8.85155453984777,1.0000155052742787,0.8659965400949459
8.941876379280385,1.0000078118175757,0.8657569626140846
9.032198747433428,1.0,0.8655169257954075


==> figs/data/blBGK8x8_x1.csv <==
eta,u,v
0.0,0.003388444479656923,-7.473207031192478e-05
0.09021213290765728,0.034448655638055055,0.0009308863840440078
0.18042426581531457,0.06481847426715957,0.0032194609501494734
0.2706363894978398,0.09482575992807005,0.006845015359124469
0.36084853163062913,0.12479839999031822,0.011861574905863884
0.45106065531315437,0.15497161671194523,0.018257100876551406
0.5412727789956796,0.18486060901029983,0.02595940965181603
0.6314849395787331,0.21466510816842366,0.03499515782621331
0.7216970632612583,0.24434922276989426,0.045339998945443334
0.8119091869437836,0.2738771355541083,0.056969608591520234
0.9021213106263087,0.30321296993580715,0.06985965500102015
0.9923334343088339,0.3323258326007727,0.08399202065107966
1.0825455579913592,0.36119611675044694,0.09929496264860865
1.1727577554749409,0.3897862105534053,0.11576779786787178
1.2629698791574662,0.41805568425709927,0.1333489348111153
1.3531819290389349,0.4459641674336356,0.1519768040168995
1.4433941265225165,0.47347131931744846,0.17158987275097481
1.5336063240060984,0.5005366508313341,0.1921265568610255
1.6238183738875671,0.5271198508720546,0.21352525750385987
1.7140305713711488,0.5531770785193848,0.23567596939976887
1.8042426212526175,0.5786612893217163,0.25851684396066826
1.8944548187361991,0.6035341595517619,0.2819543149971262
1.9846668686176678,0.6277578400794761,0.30588689793753066
2.0748790661012495,0.6512946597487791,0.33021325511903016
2.1650911159827184,0.6741069474035912,0.35483190197001285
2.2553033134663,0.6961568539138671,0.379641471445875
2.3455155109498818,0.717406767448182,0.404540537738509
2.4357275608313507,0.7378412635961727,0.42939444427822826
2.5259397583149323,0.7574344174834979,0.4541720170260982
2.616151808196401,0.7761414983201037,0.4786776910404139
2.7063638580778697,0.7939623281320244,0.5028303139219884
2.7965762031635646,0.8108965509713285,0.5265487920351388
2.886788253045033,0.8269437515654293,0.5497516791631575
2.977000302926502,0.842103692615706,0.5723578816703615
3.067212648012197,0.856376077498882,0.5942863059210679
3.1574246978936653,0.869760490942371,0.6154555056985692
3.2476367477751342,0.8822566956475517,0.6357844461306866
3.3378487976566027,0.8938769124934046,0.6551640033902728
3.4280611427422976,0.9046950006757078,0.6738161859958859
3.518273192623766,0.9146828403078759,0.6914460011568532
3.608485242505235,0.923877449974781,0.7080657892090395
3.6986972923867034,0.9323157296119847,0.7236876554342931
3.7889096374723983,0.9400346978043589,0.7383238226414708
3.879121687353867,0.94707119516281,0.7519863961124206
3.9693337372353357,0.95346224027221,0.7646874811289909
4.059546082321031,0.9592447923927757,0.7764394180270465
4.149758132202499,0.9644556921354135,0.7872542533249316
4.239970182083968,0.9691319580849954,0.7971441510679987
4.330182231965437,0.9733104901770829,0.8061212753016003
4.420394577051131,0.9770283069965482,0.8141979075980968
4.5106066269326,0.9803002397072019,0.8216454178195056
4.600818676814069,0.9832040629320689,0.8282423263188057
4.6910310218997635,0.985777329177918,0.8341582833323858
4.781243071781232,0.9880432937096051,0.8394348346576576
4.871455121662701,0.9900251524673302,0.8441138199095528
4.961667466748396,0.9917461607159489,0.8482369611759956
5.051879516629865,0.9932295737203167,0.8518458630179012
5.142091566511334,0.994498587420634,0.8549823062866978
5.232303616392802,0.9955765164064114,0.857687954306805
5.3225156662742705,0.9964865566178492,0.8600046466931548
5.412727716155739,0.9972519633198029,0.8619739292431587
5.50294035644566,0.9978959917771282,0.8636376415717488
5.593152406327129,0.9984418972546804,0.8650374470033448
5.683364456208598,0.9989128163680046,0.8662150088623664
5.773576506090066,0.9993266651629844,0.8672293844704521
5.863788555971535,0.9996217459981664,0.867927729953391
5.954000605853004,0.999873875782952,0.868497735943336
6.044212655734472,1.0000860207501032,0.8689484520199213
6.134425296024394,1.0002613844310035,0.8692889865262855
6.224637345905862,1.0004030517077254,0.8695283890420623
6.314849395787331,1.0005143447609626,0.8696758854373987
6.4050614456687995,1.0005983484727876,0.8697404665284244
6.4952734955502684,1.0006580290759628,0.869731299421782
6.5854855454317365,1.0006968274004922,0.8696574336971056
6.675697595313205,1.0007177096791378,0.8695279776975335
6.765910235603126,1.0007239980925937,0.8693520397662041
6.856122285484595,1.0007185402243113,0.8691387282462556
6.946334335366064,1.0007047769042947,0.8688971514808264
7.036546385247532,1.0006856743653063,0.8686363590495504
7.126758435129001,1.0006645547880395,0.8683655180590704
7.21697048501047,1.0006443844052566,0.8680936780890203
7.307182534891939,1.0006284853976515,0.8678299474825385
7.397394584773407,1.0006108066503887,0.8674918810433474
7.4876072250633285,1.000580907024146,0.8671552836917592
7.577819274944797,1.0005501768527298,0.866811223375148
7.6680313248262655,1.0005187347854505,0.8664599351475304
7.758243374707734,1.000486462172998,0.8661017128264268
7.848455424589203,1.000453596313993,0.8657368502293578
7.938667474470671,1.0004202558577462,0.8653656411738441
8.02887952435214,1.0003863221549467,0.8649883207139022
8.119092164642062,1.000352032504216,0.8646052414305566
8.209304214523529,1.0003173869055535,0.8642166383778239
8.299516264404998,1.0002823853589597,0.8638228053732249
8.389728314286467,1.000247146513745,0.8634240362342798
8.479940364167936,1.00021178901922,0.8630206247785094
8.570152414049405,1.0001764315246946,0.8626128648234342
8.660364463930874,1.000140955380859,0.8622009914230708
8.750577104220794,1.0001054792370232,0.861785357158444
8.840789154102263,1.000070121742498,0.8613661970835699
8.931001203983731,1.0000350015465937,0.8609438050159695
9.0212132538652,1.0,0.860518474773163


==> figs/data/blBGK8x8_x2.csv <==
eta,u,v
0.0,0.0023959149258889227,-7.489150349114295e-05
0.09028410763404351,0.033297418171535836,0.0008020116050949977
0.18056821526808703,0.06342427839666,0.002911048418157786
0.2708523229021305,0.09344228109115596,0.006432454549527
0.36113643053617406,0.1235613007310298,0.01131042804794831
0.45142053817021754,0.15349233141897684,0.01751693583942622
0.541704645804261,0.18333361368916729,0.025050910757277344
0.6319887534383045,0.2130477585373386,0.03388991051320676
0.7222728610723481,0.24260720915678483,0.04401677869985343
0.8125569687063916,0.272006086959509,0.055413345588057265
0.9028410763404351,0.30121271864645466,0.06805589088443748
0.9931251317476159,0.3301978889679545,0.08191172360813731
1.083409291608522,0.3589324567119734,0.09694818391751026
1.173693347015703,0.3873852372278273,0.11313087855487455
1.263977506876609,0.4155191820843619,0.13040267744922351
1.35426156228379,0.4432992566740187,0.14872646266198164
1.4445457221446962,0.47068506606466765,0.1680357831185514
1.5348297775518769,0.4976360672489144,0.1882640943267047
1.6251139374127832,0.5241118652946289,0.20934492445237057
1.7153979928199639,0.5500722429599985,0.2312079715386217
1.8056821526808702,0.5754746730290856,0.25375363163171893
1.8959663125417765,0.6002765098257414,0.2769115923949983
1.9862502634952317,0.6244405568435472,0.30058202152051244
2.076534423356138,0.6479300321868241,0.32466529429504887
2.166818583217044,0.6707079762695766,0.3490615784106602
2.2571027430779504,0.6927373110455973,0.37367110383781965
2.347386694031406,0.7139811361589964,0.3983940590280533
2.437670853892312,0.7344309224745438,0.42311597624461317
2.527955013753218,0.7540340736583226,0.44773696090113146
2.6182391736141244,0.7727801652117186,0.4721410920977169
2.70852312456758,0.7906614972209827,0.4962383982763232
2.798807284428486,0.8076707251530002,0.5199391154736392
2.8890914442893925,0.8238001490940222,0.5431533551695127
2.979375604150299,0.839042187590511,0.5657911873248446
3.0696595551037538,0.8533892591889289,0.5877626819005356
3.15994371496466,0.866847642280487,0.6089626298850082
3.2502278748255664,0.8794547702920269,0.6294793420784304
3.3405120346864727,0.891190860368224,0.6490937645166805
3.4307959856399277,0.9020866529339692,0.6677926526556811
3.5210803544082854,0.9121731845646818,0.6855630110650358
3.6113643053617404,0.9214811956852527,0.702391387605932
3.701648256315196,0.9300416636409954,0.7182647453290266
3.791932625083553,0.9378853880869067,0.7331698812091888
3.882216576037008,0.9450432279080886,0.7470935091833938
3.9725005269904634,0.9515461012197493,0.7600225092644044
4.062784895758821,0.9574248669069908,0.7719436784270899
4.153068846712276,0.9627218744954336,0.783019853981398
4.243353215480633,0.9674905495404751,0.7931569539935343
4.333637166434088,0.9717673185571594,0.8024158452397311
4.423921117387543,0.9755849357939731,0.8108412021069095
4.514205486155901,0.9789760370391912,0.8184774498683084
4.604489437109356,0.9819731988509833,0.8253688477213794
4.694773388062812,0.9846091162477302,0.8315599039772555
4.7850577568311685,0.9869164250177068,0.837095043909176
4.875341707784624,0.9889278201792943,0.8420186927903799
4.965626076552981,0.9906759967508734,0.8463752758941064
5.055910027506436,0.9921934720605076,0.8502091354557009
5.146193978459892,0.9935130003566837,0.8535647797862964
5.236478347228249,0.9946517583700728,0.8565509054890146
5.326762298181705,0.9955990846816376,0.8590424574956346
5.41704624913516,0.996423093913005,0.8612233647411558
5.507330617903517,0.9971334998015199,0.8631160474569328
5.597614568856972,0.9977394237834699,0.8647433410637894
5.687898937625329,0.9982505795961999,0.8661277488309738
5.778182888578785,0.998676207136209,0.8672919401035221
5.86846683953224,0.9990259016806305,0.8682585011885764
5.958751208300598,0.9993091400463866,0.8690501014311729
6.0490351592540526,0.9995351621299762,0.8696893271384537
6.1393191102075075,0.9997136816687443,0.8701988476554549
6.229603478975865,0.9998539385591898,0.8706013323272125
6.31988742992932,0.9999654096182348,0.8709192844229747
6.410171798697678,1.0000576901230127,0.8711754563256717
6.500455749651133,1.0001400199700226,0.8713923513045516
6.590739700604588,1.0002131099205334,0.8715307754736913
6.6810240693729455,1.000251135648433,0.8715889019994248
6.7713080203264004,1.0002809876217371,0.8716177161486098
6.861591971279855,1.0003033766017153,0.8716193769064879
6.951876340048213,1.000318894889425,0.8715959602204068
7.042160708816571,1.000328134785924,0.8715497911513955
7.132444659770026,1.0003319255126928,0.8714827795710142
7.222728610723481,1.000330622450366,0.8713970844645043
7.313012561676936,1.0003250548204243,0.8712949478550011
7.403296512630392,1.0003158149239255,0.8711784456898524
7.493581299213651,1.000303495061927,0.8710497369542995
7.583865250167106,1.0002886875354862,0.8709108145577964
7.674149201120561,1.0002722215660842,0.8707640035613724
7.764433152074016,1.0002544525343555,0.870611296874481
7.854717103027472,1.000236091201569,0.870454936520258
7.945001053980927,1.000217966789206,0.8702969154081567
8.035285840564185,1.0002004346779,0.8701394755613128
8.125569791517641,1.0001842056289212,0.8699846929270738
8.215853742471097,1.0001691611820576,0.8698129705624783
8.306137693424551,1.000150562928848,0.869638341871596
8.396421644378007,1.0001318462154272,0.869460972930215
8.486706430961267,1.0001131295020063,0.8692810298141227
8.576990381914722,1.000094294328374,0.8690985125233195
8.667274332868177,1.0000755776149528,0.8689133380199113
8.757558283821632,1.0000567424413205,0.868725672379686
8.847842234775086,1.0000377888074765,0.8685355156026435
8.938127021358348,1.000018953633844,0.8683428676887839
9.028410972311802,1.0,0.8681477286381071


==> figs/data/blBGK8x8_x3.csv <==
eta,u,v
0.0,0.0019586238420354956,-7.675700558002433e-05
0.09030369090180962,0.03278619195968416,0.0006509253084455989
0.18060738180361924,0.06285168167202762,0.0026378937002657075
0.27091107270542886,0.09303095858473011,0.006114686824152166
0.3612147636072385,0.12303602648332242,0.010924539908705679
0.45151843318289653,0.1529612868199706,0.017093098693920134
0.5418221454108577,0.18276323914501708,0.024589610295597163
0.6321258149865158,0.21242782240804517,0.03340620815868647
0.722429527214477,0.2419432253267048,0.04351255564405144
0.8127331541378319,0.2712844932367828,0.054887579948261385
0.9030368663657931,0.30042943928083204,0.06750954100480959
0.9933405785937542,0.32935198391060605,0.08135075057348275
1.0836442908217154,0.3580236201965232,0.09637406434304677
1.1739479177450702,0.3864116968994052,0.11254126402645942
1.2642516299730315,0.41448140181864146,0.12980394445371732
1.3545553422009928,0.4421977747425644,0.14811366868038484
1.444859054428954,0.4695231320560571,0.1674138273780662
1.535162681352309,0.4964182212267985,0.1876405666478256
1.6254663082756637,0.5228430792693938,0.20872595275363356
1.7157701058082313,0.5487566775188374,0.2305879949506582
1.8060737327315861,0.5741178985034898,0.2531446135256576
1.896377359654941,0.5988857727627684,0.2763137923142541
1.9866811571875085,0.6230234751456872,0.29999842865166476
2.0769847841108633,0.6464866023351409,0.3241017249076556
2.167288581643431,0.6692417038322431,0.34852421439968834
2.257592208566786,0.6912581709504027,0.3731618803465348
2.3478958354901405,0.7125054542074511,0.39791075680605814
2.4381996330227085,0.7329530633256427,0.4226669032556673
2.528503259946063,0.7525704488228089,0.44732630291413406
2.618806886869418,0.7713475459470724,0.47178112606836686
2.7091106844019857,0.7892551669179895,0.4959489625510289
2.7994143113253402,0.8062792802873546,0.5196978340805617
2.889718108857908,0.8224223726409258,0.5429518378933417
2.98002156517205,0.8376869305644609,0.5656348170302878
3.070325362704618,0.8520754406437179,0.5876708178886848
3.1606291602371854,0.8655903302600317,0.6089838360267262
3.2509326165513275,0.8782340859991605,0.6294977144853309
3.341236414083895,0.8900129243254988,0.649110571725114
3.4315402116164626,0.9009796555841908,0.6679493021184828
3.5218436679306047,0.9111235045702855,0.6858062788157131
3.6121474654631722,0.9204791650755478,0.7026849588750274
3.70245126299574,0.9290812716873201,0.7185885959982823
3.792754719309882,0.9369645181973674,0.7335204947264259
3.8830585168424494,0.9441635391930319,0.7474841121176808
3.973362314375017,0.9507130876705013,0.7604826001957208
4.063666111907585,0.9566477390126952,0.7725193651796769
4.153969568221727,0.9620022462158013,0.7835976607714056
4.244273365754294,0.9668113030715847,0.7937209440291296
4.334577163286862,0.9711088337143138,0.8030437149519462
4.424880619601004,0.9749532729092995,0.8114921551789834
4.515184417133572,0.9783792552438837,0.8191442010375255
4.605488214666139,0.9814163829294703,0.8260452009971988
4.695791670980281,0.9840943173818857,0.8322406052058127
4.7860954685128485,0.9864428384258017,0.8377757621329935
4.876399266045417,0.9884915482726222,0.8426961219265509
4.966702722359559,0.9902701083381733,0.847047033056111
5.057006519892126,0.9918082392427043,0.8508738948303919
5.147310317424694,0.9931356024020418,0.8542221065581116
5.237613773738836,0.9942818000275893,0.8571370167088963
5.327917571271404,0.9952766711484414,0.8596641262696472
5.418221368803971,0.9961151241842371,0.8618612901265018
5.508524825118113,0.9968197752244884,0.8636849900171281
5.5988286226506805,0.997428515099792,0.865258154864796
5.689132420183248,0.9979489219762673,0.866600205202462
5.779436217715816,0.998389047655416,0.8677307649194487
5.869739674029958,0.9987564703033576,0.8686691528705297
5.9600431303441,0.9990591233127479,0.8694348912668448
6.050347269095093,0.9993045848497066,0.8700474006413504
6.140650725409236,0.9995009067157353,0.8705262032051863
6.230954181723377,0.9996556670769533,0.8708907194913089
6.321258320474371,0.9997767993260168,0.871160471710858
6.4115617767885125,0.9998720000378908,0.871354778718607
6.501865233102655,0.9999489657875402,0.8714932644038786
6.592169371853648,1.0000157483764667,0.8715953492996296
6.68247282816779,1.0000799259707898,0.8716804539388164
6.772776284481932,1.000118172027923,0.8716396809874258
6.863080423232925,1.0001448140181863,0.8715912821723089
6.953383879547067,1.000165535566169,0.8715213275823919
7.043687335861209,1.0001808103072531,0.8714315457467863
7.133991474612202,1.0001911118768216,0.8713235635164202
7.2242949309263444,1.0001969139102567,0.8711993127767711
7.314598387240487,1.0001988084517865,0.8710604203787674
7.40490252599148,1.000197150727948,0.8709085131733372
7.495205982305622,1.0001926511918147,0.8707454213677749
7.585509438619764,1.0001856650699235,0.8705729751693749
7.675813577370757,1.0001766659976568,0.8703926997508825
7.766117033684899,1.000166127610397,0.8702064253195919
7.856420489999041,1.0001546419523724,0.8700157787264315
7.946724628750034,1.0001426826589654,0.8698226918568788
8.037028085064176,1.000130841774404,0.8696286898836788
8.12733222381517,1.0001193561163793,0.8694356030141259
8.21763568012931,1.0001089361379651,0.8692451597773316
8.307939136443453,1.0000993450214706,0.8690439386531373
8.398243275194446,1.0000871489103722,0.8688381420107071
8.488546731508588,1.0000748343904282,0.8686308201955316
8.57885018782273,1.0000624014616388,0.8684218715294278
8.669154326573723,1.0000499685328492,0.8682113976905789
8.759457782887866,1.0000375356040598,0.8679992970008015
8.849761239202008,1.0000251026752702,0.8677856711382789
8.940065377953001,1.0000125513376352,0.867570520103011
9.030368834267144,1.0,0.8673538438949977


==> figs/data/blBGK8x8_x4.csv <==
eta,u,v
0.0,0.0016941887091222998,-7.515939845259461e-05
0.0903167588681177,0.032405198981741906,0.0004892417176374782
0.1806335177362354,0.06242816882818641,0.002396968452730699
0.27095026736852196,0.09256188178878187,0.005803771152194565
0.3612670354724708,0.12253456093686374,0.010588576791189915
0.45158378510475733,0.15240532697425116,0.016744537034506728
0.5419005347370439,0.18214458625718533,0.02423911076862636
0.6322173213126551,0.21174969755296078,0.03305506538199888
0.7225340709449416,0.24119846562875838,0.04316773045148997
0.8128508205772281,0.27047273478413214,0.05455471733882624
0.9031675702095147,0.2995484009962404,0.06719101445368356
0.9934843198418012,0.32840158219456994,0.08104470615572464
1.0838010694740878,0.3570022704243492,0.09608185914918851
1.1741178929930236,0.3853204873244505,0.112266390418172
1.2644346426253101,0.4133232655757266,0.12955424170515198
1.3547513183709474,0.4409761877704859,0.14789276320896513
1.4450681418898832,0.46824146282564844,0.16722601084741096
1.535384965408819,0.4950800863187401,0.1874875707408726
1.6257016411544563,0.5214531426082181,0.20861104368359082
1.716018464673392,0.5473211241796642,0.23052091800422045
1.8063351404190293,0.5726421560271598,0.25313102881077953
1.896651963937965,0.5973771745409434,0.27635830739524525
1.9869686396836024,0.6214879447332784,0.30010659596859224
2.0772854632025384,0.6449363499910036,0.3242798981542288
2.1676021389481757,0.6676840369518073,0.3487820708369872
2.2579189624671114,0.6896988669185677,0.37350772637139484
2.348235785986047,0.710946215328087,0.3983557618784063
2.4385524617316845,0.7313947721052682,0.42321048866449534
2.5288692852506203,0.7510267218765685,0.4479720951500876
2.6191859609962576,0.76982389414472,0.4725404762784561
2.709502636741895,0.7877685327234675,0.49681573242688054
2.799819608034129,0.8048425854901181,0.5206979639726408
2.8901362837797664,0.821028473820279,0.5440586279229301
2.9804529595254037,0.8363513523111452,0.5669277763381672
3.070769930817638,0.8507771290851066,0.5891022643333728
3.1610866065632752,0.8643240338267185,0.6105350768687121
3.2514032823089125,0.8770101778459616,0.6311796097723639
3.34171995805455,0.8888537908273909,0.6509889653953542
3.432036929346784,0.8998731616428497,0.669916539565862
3.5223536050924213,0.9100863424150307,0.6879153759394827
3.6126702808380586,0.919511622015777,0.7049387529535341
3.702986956583696,0.9281722610490828,0.7209502207456725
3.79330392787593,0.9361211729499891,0.7360522028421296
3.8836206036215675,0.9433772976505015,0.7501293040265319
3.9739372793672048,0.949978159890906,0.7632107546232709
4.064254250659439,0.9559612252242015,0.7753256675658776
4.154570926405077,0.961364018390674,0.7865031557878824
4.244887602150714,0.9662240049433223,0.7967723909182467
4.335204277896351,0.9705786504351449,0.8061624858905011
4.425521249188585,0.9744654204191407,0.8147026123336066
4.515837924934223,0.9779218396355958,0.8224218244856637
4.60615460067986,0.9809853736375086,0.8293492939756333
4.696471571972094,0.9836775665975359,0.835603409486845
4.786788247717731,0.9860435784160535,0.8411422037864873
4.877104923463369,0.98812898330445,0.8460757895021884
4.967421894755603,0.9899550294989441,0.8504446077855666
5.0577385705012405,0.9915430244230423,0.85428909978824
5.148055246246877,0.9929143346875384,0.8576495892709658
5.238371921992515,0.9940901493413639,0.8605666347762233
5.328688597738152,0.9950919533698874,0.8630806774556307
5.41900527348379,0.9959409358220404,0.8652320997653757
5.509322540322621,0.9966582857467542,0.8670613428570766
5.599639216068258,0.9972655473166852,0.8686089065777821
5.689955891813896,0.9977837912061895,0.8699151733836799
5.780272567559533,0.9982345615879239,0.8710205844263881
5.87058924330517,0.9985948937943313,0.871894265909461
5.960905919050807,0.9988934344725703,0.8725866372077027
6.051222594796444,0.999147939808896,0.8731510524674426
6.141539861635276,0.9993619610405599,0.8735981942570328
6.231856537380914,0.9995392861539627,0.8739388038402557
6.3221732131265505,0.9996838215100807,0.8741835637854632
6.412489888872188,0.9997991183461651,0.8743432153564379
6.502806564617825,0.9998890830231919,0.8744285585123928
6.593123240363462,0.9999573851529873,0.8744501584308187
6.6834399161091,1.0000076943473772,0.8744188737663594
6.773757182947931,1.000043916967338,0.8743453283919361
6.864073858693568,1.0000696042501207,0.874240322266762
6.954390534439206,1.0000887809312764,0.8741145379591888
7.044707210184843,1.0001048798734813,0.8739786580375688
7.13502388593048,1.0001219258122864,0.8738434824611149
7.225340561676117,1.0001348286409653,0.8736499049313081
7.315657237421754,1.0001371961324659,0.8734499882950066
7.405973913167392,1.000137788005341,0.8732427347298921
7.4962911800062235,1.0001366042595907,0.873028672494839
7.58660785575186,1.00013400001894,0.8728083298487216
7.676924531497498,1.0001299752833888,0.8725822350504148
7.767241207243135,1.0001247668020872,0.8723509750542235
7.857557882988773,1.0001184929496103,0.8721150781190223
7.9478745587344095,1.0001111537259582,0.8718750725036857
8.038191234480047,1.0001031042548558,0.8716314277716578
8.128508501318878,1.0000944629108781,0.8713847895726741
8.218825177064515,1.0000852296940255,0.8711356861656091
8.309141852810153,1.0000757597280225,0.870884587113907
8.39945852855579,1.0000660530128698,0.8706320206764423
8.489775204301427,1.0000562279231417,0.8703786325029504
8.580091880047064,1.0000465212079888,0.8701248334614451
8.670408555792703,1.000037051241986,0.8698712692016618
8.760725822631533,1.0000279363997082,0.8696184092870445
8.85104249837717,1.0000194134303058,0.8693610298242783
8.941359174122809,1.000009706715153,0.8691028873209156
9.031675849868446,1.0,0.8688440991678172


==> figs/data/blBGK8x8_x5.csv <==
eta,u,v
0.0,0.0015107433643672475,-7.369031230929378e-05
0.09031898937515312,0.032075063353904636,0.0003477100531319435
0.18063797875030624,0.06207023272594786,0.002204506885283421
0.27095696812545933,0.09210515919588333,0.005514496654956554
0.3612759575006125,0.1220242988516931,0.010260172646486643
0.45159493035380077,0.15182889456506415,0.01637711289926997
0.5419139362509187,0.18151405622775185,0.023844357378949226
0.6322329421480366,0.21105977952403224,0.03263537844591516
0.722551915001225,0.24044955201577808,0.04271822337779829
0.8128708878544132,0.2696625556022323,0.05407384952915865
0.9031898607076015,0.29867724717415367,0.0666826687727894
0.9935088335607898,0.3274673636691087,0.08051045930521195
1.0838278725018373,0.35600630171455927,0.09551982076377989
1.1741467792671665,0.38426378850727205,0.11167515328581419
1.2644658842960732,0.412208397148876,0.12893342533223312
1.3547848571492616,0.4398042915057296,0.14724114687895143
1.44510383000245,0.46701584258947226,0.1665449345374171
1.535422802855638,0.4938060305791415,0.1867820456003416
1.6257417757088264,0.5201354682791329,0.2078803124198331
1.7160607485620147,0.54596494604694,0.2297670751839996
1.806379721415203,0.5712546032120303,0.25235736998094477
1.8966986942683912,0.5959644311429555,0.2755661672769057
1.9870176671215796,0.6200544212082678,0.2993032698161175
2.0773367721504865,0.6434900097381956,0.32347091742267947
2.1676557450036746,0.6662284064360867,0.34797139913709085
2.257974717856863,0.6882403150407479,0.37270057305691534
2.348293558534333,0.7094963801066194,0.3975542316578499
2.4386126635632395,0.7299673053725082,0.4224282658483916
2.5289317685921464,0.7496236170241225,0.447218435293304
2.619250609269616,0.7684464352486933,0.47181839975761675
2.709569714298523,0.7864167618647194,0.49614878959356884
2.799888554975993,0.8035141782659146,0.5200754408947134
2.8902076600049,0.8197395722177696,0.54352036207249
2.9805265006823696,0.835093831485775,0.5664052990508713
3.070845605711276,0.8495779622041536,0.5886522274303634
3.161164446388746,0.8631927337696641,0.6101828275130724
3.2514835514176528,0.8759391523165293,0.630919140521371
3.3418026564465597,0.8878376956354016,0.6508106376179082
3.4321214971240295,0.8989089598856653,0.6698550220373501
3.5224406021529364,0.9091633023313788,0.6879390960596571
3.612759442830406,0.9186331560051357,0.7050585942634943
3.7030785478593127,0.9273511906769946,0.7212095793368604
3.7933973885367824,0.9353497801951829,0.7363879827240206
3.8837164935656894,0.9426615943297589,0.7505896702473736
3.974035334243159,0.9493190661133165,0.7638105733511845
4.064354439272066,0.9553548653159137,0.7760466891015853
4.154673544300973,0.9608014841545105,0.7872939489428411
4.244992384978443,0.96570035168534,0.7976973115784693
4.335311490007349,0.9701008276696854,0.8071796713151097
4.425630330684819,0.974036765564926,0.8158086186754525
4.515949435713726,0.9775405392192895,0.82362930150378
4.606268276391196,0.9806445816653699,0.8306866707787747
4.696587117068666,0.983381207567029,0.8370259399665855
4.786906486449009,0.9857829683255926,0.8426922569114951
4.877225327126479,0.9878821194205566,0.8477307038359189
4.967544167803949,0.9897112122532471,0.8521863629622728
5.057863537184293,0.9913025023031596,0.8561043165129726
5.148182377861763,0.9926885409716203,0.8595297123323006
5.238501218539232,0.993874181376645,0.8625391311386834
5.328820059216702,0.9948867075109814,0.8650941841401079
5.419139428597046,0.9957652402405868,0.867315549949416
5.509458269274516,0.9965210245950102,0.8692288867164832
5.599777109951986,0.9971647137601402,0.8708599182130521
5.69009647933233,0.9977073160280614,0.8722344338327314
5.7804153200098,0.9981599580595908,0.8733780261035302
5.870734160687269,0.9985332930406169,0.8743164844190575
5.961053001364739,0.9988384476319566,0.8750755325510556
6.051372370745082,0.9990863117569625,0.8756809598931334
6.141691211422552,0.9992877753389874,0.8761584245951666
6.232010052100022,0.9994538466701159,0.8765335848070308
6.322328892777492,0.9995955340424331,0.8768322955442016
6.412648262157836,0.9997236090105593,0.8770802149565547
6.5029671028353055,0.9998141610906116,0.8771798289501895
6.593285943512775,0.9998855374360646,0.8772443352451453
6.683605312893119,0.999944840170844,0.8772694684200875
6.773924153570589,0.9999931346135386,0.877258575190217
6.864242994248059,1.000031486082737,0.8772151991363352
6.954561834925529,1.0000609598970287,0.8771426213517766
7.044881204305873,1.0000823846375377,0.8770442541736089
7.135200044983343,1.0000970623603176,0.8769235099389001
7.225518885660812,1.0001059400152246,0.8767837353628514
7.315838255041156,1.0001099645521159,0.8766284740262639
7.406157095718625,1.000110319658312,0.8764609414006055
7.496475936396095,1.0001079522836702,0.8762846810666773
7.586794777073565,1.000103927746779,0.8761029741178139
7.677114146453909,1.0000994297349595,0.8759192985129499
7.767432987131379,1.000095286829336,0.8757370009672862
7.8577518278088485,1.000092564348498,0.875559493817891
7.948070668486318,1.0000896051301955,0.8753620376210222
8.038390037866662,1.0000829764811983,0.8751634658524196
8.128708878544131,1.0000762294634689,0.8749633847808832
8.219027719221602,1.0000692457082754,0.8747618600282795
8.309347088601946,1.0000620252156176,0.8745590228383421
8.399665929279415,1.0000546863542277,0.8743550044548043
8.489984769956886,1.0000471107553737,0.8741498704995327
8.580303610634354,1.0000395351565197,0.8739437522162609
8.670622980014699,1.0000318411889335,0.8737367808487221
8.76094182069217,1.000023910483883,0.8735290876406496
8.851260661369638,1.0000159797788328,0.8733206725920436
8.941579502047109,1.0000080490737824,0.8731117981903708
9.031898871427453,1.0,0.872902464435631


==> figs/data/blBGK_x1.csv <==
eta,u,v
0.0,0.0036165409054884873,-0.00010508017087586301
0.09023829943279756,0.034775450460679355,0.0009283387086295538
0.1804765988655951,0.06530935016812937,0.0032113385294814042
0.27071488907058483,0.0955138146887813,0.006828882240680001
0.3609531977311902,0.1256844318849238,0.011865934899558239
0.4511914879361799,0.15602691670869356,0.01830609408019929
0.5414297781411697,0.1861116964376873,0.02605134727321781
0.6316681052573908,0.216107229509851,0.03514174212696643
0.7219063954623804,0.24597872736787196,0.045551362271517154
0.8121446856673702,0.2756914162770012,0.05725430051607706
0.9023829758723598,0.30521058179274524,0.07022465701316126
0.9926212660773496,0.3345052447566959,0.08444390092491094
1.0828595562823393,0.36355026610059493,0.09984165765864919
1.1730979203097918,0.3923093601881825,0.11641359466262778
1.2633362105147816,0.4207408163248366,0.1340969266530373
1.3535744268973082,0.44880301275131806,0.15282889771930055
1.443812790924761,0.47645441664377075,0.17254679601068862
1.5340511549522136,0.5036532876624449,0.1931878509300082
1.6242893713347404,0.5303580336932291,0.21468926250683382
1.7145277353621928,0.5565245427861606,0.23693267130204967
1.8047659517447197,0.5821039597708503,0.2598614897838388
1.8950043157721723,0.6070573902398042,0.2833774351172883
1.9852425321546991,0.6313465919783368,0.307377098838468
2.075480896182152,0.6549335006425285,0.33175735152915325
2.1657191125646786,0.6777797554371833,0.35641479941203
2.255957476592131,0.6998472920183814,0.38124631306887385
2.3461958406195835,0.7210978681714375,0.40614852809560265
2.4364340570021104,0.7415167206227754,0.4309849470822224
2.5266724210295632,0.7610785324333705,0.45572546246573686
2.6169106374120896,0.7797378279773877,0.4801704537601723
2.7071488537946164,0.7974956151891673,0.5042391739502342
2.797387365466995,0.8143526648420288,0.5278509053938604
2.887625581849522,0.8303097477092913,0.5509247542095952
2.9778637982320486,0.8453677531447847,0.5733800027553763
3.068102309904427,0.8595275705023391,0.5951359333891415
3.158340526286954,0.872789911265018,0.6161116522294353
3.2485787426694808,0.8851556647866518,0.6362265003806598
3.338816959052007,0.8966384085357098,0.6553773777978225
3.4290554707243857,0.9073135597169673,0.6737824688496423
3.5192936871069125,0.9171557421011447,0.6911527996778188
3.6095319034894393,0.9262029607419061,0.7075028219125904
3.699770119871966,0.9344932206929157,0.7228468696912664
3.7900086315443446,0.9420644084273272,0.7371994533905496
3.8802468479268715,0.9489545882890599,0.7505748484012849
3.9704850643093983,0.9552017060415229,0.7629873888607818
4.060723575981776,0.9608437667383802,0.7744516438922073
4.150961792364304,0.9659186568527856,0.7849818301399423
4.24120000874683,0.9704644407286582,0.7945923992342248
4.331438225129357,0.9745190641294074,0.8032976853123642
4.421676736801736,0.9781205321086971,0.811112140004599
4.511914953184262,0.9812816513616778,0.8183071719763787
4.6021531695667885,0.9840819894109976,0.8246615420428369
4.692391681239167,0.9865595513103206,0.8303489047526897
4.782629897621694,0.9887372823884581,0.8354108526027205
4.872868114004221,0.9906381872644768,0.8398889193432482
4.963106625676599,0.9922851519769328,0.8438245799781269
5.0533448420591265,0.9937011218546371,0.8472593682576758
5.143583058441653,0.9949091015166566,0.8502348179322133
5.233821274824179,0.9959318584210365,0.8527924627520587
5.3240594912067065,0.9967926343478647,0.8549738364675306
5.414297707589233,0.9975139595941653,0.8568204140824832
5.5045365145514635,0.9981191945205369,0.8583737880937001
5.59477473093399,0.9986309880045141,0.8596754922515
5.685012947316517,0.9990723446651636,0.8607669428132729
5.775251163699044,0.9994606958375514,0.8616998366676759
5.865489380081571,0.9997340239146059,0.8623321836102952
5.955727596464097,0.9999670346180385,0.8628431603574991
6.045965812846624,1.0001624552995942,0.8632414613860162
6.136204619808854,1.0003232504720394,0.863535722426111
6.226442836191381,1.0004526218091616,0.8637345792080476
6.316681052573908,1.0005532966627058,0.8638466674620905
6.406919268956434,1.000628358125949,0.8638807404114327
6.4971574853389615,1.0006808892921681,0.863845375039874
6.587395701721488,1.000713736093619,0.863749207077679
6.677633918104014,1.0007298630430677,0.8636009897480406
6.767872725066245,1.0007323532337913,0.8634093000347586
6.858110941448771,1.0007241711785564,0.8631827736680975
6.948349157831299,1.0007081628096182,0.8629301638712503
7.038587374213825,1.000687411220254,0.8626600476280171
7.128825590596352,1.00066488092323,0.8623811194151263
7.219063806978879,1.0006435364313124,0.8621020149628423
7.309302023361406,1.0006264608377784,0.8618313700014296
7.399540239743932,1.0006076065365845,0.8614902880292216
7.489779046706163,1.0005773685063681,0.861150204746908
7.580017263088689,1.0005464189930877,0.8608030131424041
7.670255479471216,1.0005147579967435,0.8604490069480318
7.760493695853743,1.000482504097846,0.8600883624031842
7.850731912236269,1.0004496572963952,0.8597214319866475
7.940970128618797,1.0004163361729017,0.8593484506842796
8.031208345001323,1.0003826593078764,0.8589696534819375
8.121447151963553,1.0003485081208083,0.8585853341119436
8.21168536834608,1.000314119772719,0.858195727560155
8.301923584728607,1.0002793756830979,0.8578010688124297
8.392161801111133,1.000244513012966,0.8574017103475536
8.48240001749366,1.0002095317623234,0.8569978284049201
8.572638233876187,1.0001744319311703,0.856589716716851
8.662876450258715,1.000139332100017,0.8561776102692038
8.753115257220944,1.0001042322688638,0.8557618027943005
8.843353473603472,1.0000692510182212,0.855342588024463
8.933591689985997,1.0000345069285999,0.8549201421990844
9.023829906368524,1.0,0.8544947590504867


==> figs/data/blBGK_x2.csv <==
eta,u,v
0.0,0.0025553880546379092,-0.0001071801090331719
0.09030316424560463,0.03355151723750852,0.0007600857862755643
0.18060632849120925,0.06384997271236488,0.002810843384163239
0.27090949273681386,0.09405165373488923,0.006312653637077004
0.3612126569824185,0.12434110633273249,0.01119177637640075
0.45151582122802314,0.15445856808652755,0.01740762307272701
0.5418189854736277,0.18448553482995167,0.02496306571199701
0.6321221497192324,0.21438765279802757,0.03383659423509717
0.722425313964837,0.24413798366578385,0.044012341373719836
0.8127284782104416,0.273725885314729,0.055466677454917644
0.9030316424560463,0.3031200086392096,0.06817702353230712
0.9933347544637644,0.3322896853923351,0.0821088431317693
1.0836379709472554,0.3612043361348797,0.09722762572305105
1.1739410829549737,0.3898315756717678,0.1134972833888601
1.2642442994384648,0.41813318710460606,0.1308602674461356
1.3545474114461828,0.44607287770107035,0.14927804606542935
1.444850627929674,0.47360908547406183,0.16868239725730091
1.535153739937392,0.5007000412185975,0.189005005634393
1.6254569564208832,0.5273042125501334,0.21017764920726512
1.7157600684286014,0.5533802743020102,0.23212798610059185
1.8060632849120926,0.5788849475389443,0.25475404654433337
1.8963665013955835,0.6037742428643338,0.2779833329999695
1.9866695089275288,0.6280106242385483,0.30171420777894237
2.0769727254110197,0.6515567924423967,0.32584515772324973
2.167275941894511,0.6743752114362485,0.35027456589942624
2.257579158378002,0.6964285227958027,0.3749008153740066
2.3478821659099474,0.7176791904814287,0.3996222477033402
2.4381853823934385,0.7381198138543983,0.42432491742894574
2.5284885988769297,0.7576968122903177,0.4489045509655026
2.6187918153604204,0.7764005945613949,0.47324471224341497
2.7090948228923657,0.7942243520799999,0.49725549020145515
2.799398039375857,0.8111616906942711,0.5208471398191361
2.889701255859348,0.8272058018165785,0.5439297915454151
2.980004472342839,0.8423501728848412,0.5664135758292496
3.070307479874784,0.8565880545165387,0.5882085816094116
3.160610696358275,0.8699269065555094,0.6092113655042852
3.2509139128417663,0.8824061003997884,0.6295108008204676
3.3412171293252575,0.8940072824653292,0.6488900798604548
3.431520136857203,0.9047626603318778,0.6673381194047878
3.52182356229224,0.9147046191945097,0.684844002274749
3.612126569824185,0.9238651890176416,0.701396603740694
3.70242957735613,0.932276695791239,0.7169850066239052
3.792733002791167,0.9399714655052677,0.7315982522354794
3.8830360103231123,0.9469815281241442,0.7452251328254019
3.9733390178550576,0.9533392688429438,0.7578547727251403
4.063642443290094,0.9590768952414129,0.7694762132457913
4.1539454508220395,0.9642361469219797,0.780254581904236
4.2442488762570765,0.9688727950981011,0.7900985562929486
4.334551883789022,0.9730241981940784,0.79907256021942
4.424854891320967,0.9767230966356459,0.807221839785561
4.515158316756004,0.9800022308485383,0.8145918071340229
4.605461324287949,0.98289428205338,0.821227459305605
4.695764331819895,0.9854319906759057,0.8271742084429591
4.786067757254932,0.98764797873163,0.8324772176276252
4.876370764786877,0.9895750458513973,0.8371818159818842
4.966674190221914,0.9912459324609421,0.841333249607647
5.056977197753859,0.9926932013706693,0.8449765985660831
5.147280205285804,0.9939497114165332,0.8481572749998443
5.237583630720841,0.9950322176446147,0.8509804657183262
5.327886638252786,0.9959285830073993,0.8533230515121097
5.418189645784731,0.9967072486118473,0.8553673451147652
5.508493071219768,0.997377095224433,0.8571352639040986
5.598796078751714,0.9979472404320694,0.8586487252579164
5.689099504186751,0.9984269202318898,0.859929895615136
5.779402511718696,0.9988251338005879,0.8610006093331934
5.869705519250641,0.9991511171352968,0.8618828668102654
5.960008944685678,0.9994137510024905,0.8625986684445285
6.050311952217624,0.9996223898095218,0.86317009765453
6.140614959749568,0.9997859143228647,0.8636189057773352
6.230918385184606,0.9999135605396522,0.8639673422722323
6.32122139271655,1.000014446046798,0.8642371584762865
6.411524818151587,1.000097688431215,0.8644505208284154
6.501827825683533,1.0001722868695972,0.864629263686055
6.592130833215478,1.000238596592604,0.8647296353139632
6.682434258650515,1.0002716330438874,0.8647579452602963
6.77273726618246,1.0002972096513327,0.864758941504742
6.863040273714406,1.0003158000558185,0.8647346995565623
6.953343699149443,1.0003282331288823,0.8646871288842783
7.04364712458448,1.0003349825114025,0.8646183049971519
7.133950132116425,1.0003366402544778,0.864530137363704
7.22425313964837,1.0003336799989864,0.8644247845135672
7.314556147180315,1.0003268122062465,0.8643039898745214
7.40485915471226,1.0003166289273562,0.8641699949965695
7.4951629980503895,1.000303603803194,0.8640247093482327
7.585466005582334,1.0002883288848587,0.8638701254184022
7.675769013114279,1.0002715146336678,0.8637082356959698
7.766072020646225,1.0002536346905,0.8635409496494562
7.85637502817817,1.0002352811064534,0.8633705088288645
7.946678035710115,1.0002170459326267,0.8631986566619745
8.036981879048245,1.0001995212201178,0.8630275516784189
8.127284886580188,1.0001832990200252,0.8628591033467187
8.217587894112134,1.0001680241016897,0.8626741339612932
8.307890901644079,1.0001494336972039,0.8624865079240125
8.398193909176024,1.0001308432927183,0.8622963082552468
8.488497752514153,1.0001122528882325,0.8621037009957374
8.578800760046098,1.000093544073527,0.8619086031251136
8.669103767578044,1.0000748352588216,0.861711097663746
8.759406775109989,1.0000561264441163,0.861511101591264
8.849709782641934,1.000037417629411,0.8613087809484086
8.940013625980063,1.0000187088147054,0.8611041357351799
9.030316633512008,1.0,0.8608970829312071


==> figs/data/blBGK_x3.csv <==
eta,u,v
0.0,0.002087975957230269,-0.00011158294776307775
0.09031633420045088,0.033007453673671354,0.0005756259465058322
0.18063266840090175,0.06324240797473389,0.0024664990541167003
0.27094900260135263,0.09358068576224478,0.005908743276530421
0.3612653368018035,0.12376439448463956,0.010690956274630167
0.4515816496731169,0.15386979028561687,0.01684779413703142
0.5418980052027053,0.18385812732016366,0.024347511898476143
0.6322143180740186,0.21371364682374333,0.033178395171569494
0.722530673603607,0.24342171460093184,0.04331570466967681
0.8128469438166455,0.27295653954695254,0.054735114115957016
0.9031632993462338,0.3022941505833554,0.06741013687464881
0.9934796548758221,0.3314069661729611,0.0813080371541144
1.0837960104054105,0.36026509645251714,0.0963977375558871
1.174112280618449,0.3888344492215614,0.11263735253290239
1.2644286361480372,0.4170787423292549,0.12997685071416726
1.3547449916776255,0.4449616936247585,0.14836620708268553
1.445061347207214,0.4724443279101481,0.1677443343129902
1.5353776174202525,0.49948601272775484,0.18804807367664972
1.625693887633291,0.5260456125232016,0.20920701018085933
1.716010328479429,0.552081103924391,0.23113723294355987
1.8063265986924677,0.5775503451835297,0.25375464046278745
1.8966428689055062,0.602411194552824,0.276975321856483
1.9869593097516443,0.6266263636880185,0.30069936687858423
2.0772755799646827,0.6501504555096784,0.32482844107424125
2.167592020810821,0.6729496737565817,0.34926118548611595
2.2579082910238593,0.6949932407477556,0.37389186960705517
2.348224561236898,0.7162506747414675,0.39861496625780424
2.4385410020830363,0.7366914348081367,0.423324922843121
2.5288572722960745,0.7562848024546385,0.4479161105198016
2.619173542509113,0.7750215443766809,0.4722829258606294
2.709489983355251,0.7928730136558203,0.4963367179019144
2.7998062535682897,0.8098256562748589,0.5199485767560892
2.890122694414428,0.8258833194439184,0.5430430169408834
2.980438793994367,0.8410496728095761,0.5655442479821791
3.070755234840505,0.8553285043941058,0.5873768352296804
3.161071675686643,0.868723543031933,0.608465039041244
3.251387775266582,0.8812383991817871,0.6287331197747267
3.34170421611272,0.8928806488882155,0.6480830733831133
3.432020656958858,0.9037049225349445,0.6666425897865811
3.522336756538797,0.9137022827569226,0.6842072227833177
3.6126531973849354,0.9229088933292928,0.7007826147225028
3.7029696382310733,0.9313604445244138,0.7163743571213418
3.7932857378110123,0.9390928633660366,0.7309879398330906
3.8836021786571506,0.94614213606576,0.7446291068708782
3.9739186195032885,0.952544130459487,0.7573033480879606
4.064235060349427,0.9583346551952725,0.7690163058335177
4.154551159929365,0.9635496372968673,0.7797735207927801
4.244867600775503,0.9682249446001743,0.789580686146902
4.335184041621642,0.9723937223000871,0.7985999558948349
4.425500141201581,0.9761163420015909,0.8067483722540431
4.5158165820477185,0.9794279612864124,0.814112654573182
4.606133022893857,0.9823580557028675,0.8207385007974106
4.696449122473796,0.9849362191749688,0.8266715580399132
4.786765563319934,0.9871921048145763,0.8319576259097982
4.8770820041660725,0.9891551881700065,0.836642300688275
4.967398103746011,0.9908550631652714,0.8407713311524775
5.057714544592149,0.9923213829122315,0.8443903644155899
5.148030985438287,0.9935836821470511,0.8475450984227713
5.238347085018226,0.9946714364180461,0.8502812311191805
5.328663525864364,0.9956144172127732,0.8526444604499767
5.418979966710502,0.9964068241221259,0.8546886174762535
5.5092960662904416,0.9970704382741771,0.856373494106108
5.599612507136579,0.9976426663888783,0.857819358791427
5.689928947982717,0.9981309661350809,0.8590452226907082
5.780245388828856,0.9985427951816357,0.8600696903066524
5.870561488408795,0.9988856111973938,0.86091146780591
5.960877587988734,0.9991671086025986,0.8615894646830293
6.05119437010107,0.9993943899390129,0.8621222854407116
6.14151046968101,0.9995752680025759,0.862528737909556
6.2318265692609485,0.9997169637107466,0.8628276299201619
6.322143351373286,0.9998271714837683,0.8630376676391797
6.412459450953225,0.9999131122391,0.8631776588972083
6.502775550533164,0.9999824803969848,0.8632662081969491
6.593092332645501,1.0000426152505777,0.8633222250329504
6.68340843222544,1.0001010928444258,0.8633644155718625
6.773724531805379,1.000134948293496,0.8632841010520057
6.864041313917716,1.0001580315542256,0.8632003299578768
6.954357413497656,1.000175669532937,0.8630965310657581
7.044673513077594,1.0001883357324142,0.8629744326627861
7.134990295189931,1.0001965036554414,0.8628353563803001
7.225306394769871,1.0002006468048033,0.8626812338333346
7.315622494349809,1.0002011203075873,0.8625134883171781
7.405939276462147,1.0001985160422744,0.8623337464550178
7.496255376042086,1.000193070760256,0.8621437365339898
7.586571475622025,1.000185494715709,0.8619448818493826
7.676888257734362,1.000176143035721,0.8617389106883323
7.767204357314301,1.0001654892230767,0.8615274496740261
7.85752045689424,1.0001540067805599,0.8613121254296507
7.947837239006577,1.0001419324595628,0.8610944629144442
8.038153338586516,1.0001300948899579,0.8608760887515934
8.128470120698854,1.0001186124474413,0.8606586295642852
8.218786220278792,1.0001080770104929,0.8604437119757066
8.30910231985873,1.0000984885791129,0.8602172046969209
8.399419101971068,1.0000862958824197,0.8599883591473039
8.489735201551007,1.0000741031857268,0.8597579886384491
8.580051301130947,1.0000617921133377,0.8595258898424581
8.670368083243284,1.0000494810409486,0.8592923677511786
8.760684182823223,1.0000371699685595,0.8590572190367121
8.851000282403161,1.0000248588961702,0.8588204436990585
8.941317064515498,1.0000124294480852,0.8585822450661165
9.031633164095437,1.0,0.8583426231378858


==> figs/data/blBGK_x4.csv <==
eta,u,v
0.0,0.0018052130796742014,-0.0001104840030862259
0.09032484105970133,0.032602350237985,0.00038558636264075753
0.18064968211940266,0.06278439580356746,0.002184568574750605
0.27097451394244637,0.09306968990937918,0.005542500542905445
0.3612993642388053,0.12321062246546212,0.010287605141727225
0.451624196061849,0.15325672436631227,0.01642126434151251
0.5419490278848927,0.18318039708036385,0.02391415506183466
0.632273896654567,0.2129746947429317,0.0327422675174882
0.7225987284776106,0.24261653844260192,0.042882510791374596
0.8129235603006544,0.27208580810275723,0.05431196086659038
0.903248392123698,0.3013567618606668,0.06699584381238192
0.9935732239467417,0.33040373182446964,0.08091079360143903
1.0838980557697855,0.35919514722688534,0.09601782161456546
1.1742229614860904,0.3876994077122857,0.11227783285661647
1.264547793309134,0.41588189491354993,0.1296419677540015
1.3548725512389164,0.4437067773412905,0.14806280464250293
1.4451974569552213,0.4711347912577557,0.16747958451484196
1.5355223626715262,0.4981256373330152,0.1878234197740193
1.6258471206013088,0.5246389866487906,0.20902539347794646
1.7161720263176137,0.5506343031683676,0.23100840140463588
1.806496784247396,0.5760683879037153,0.25368454033925847
1.896821689963701,0.6009014149384705,0.2769696632384083
1.9871464478934835,0.6250944460067093,0.30076468640825443
2.077471353609788,0.6486086020192036,0.32497062886277833
2.167796111539571,0.6714049447100294,0.3494883628905152
2.258121017255876,0.6934511636032075,0.37421251027599134
2.348445922972181,0.714712344448137,0.3990396002345339
2.438770680901963,0.7351570052425819,0.423852898001132
2.529095586618268,0.7547678663913293,0.44855151515896624
2.6194203445480504,0.7735274707690792,0.47303435787559245
2.7097451024778327,0.7914185387806192,0.4972004203538343
2.8000701559806602,0.8084237316540407,0.5209488141768724
2.8903949139104426,0.8245259473242191,0.5441479853096278
2.9807196718402253,0.8397523478945879,0.5668364931993666
3.0710447253430524,0.8540693801785526,0.5888058703321024
3.161369483272835,0.8674968091925553,0.6100111600311141
3.2516942412026175,0.8800542815996455,0.6304075230000374
3.3420189991324,0.891761562416265,0.6499500612523298
3.4323440526352273,0.9026384166588554,0.6685939941818054
3.5226688105650097,0.9127044318137705,0.6862943064215649
3.612993568494792,0.921979372897452,0.7030062173654222
3.703318326424575,0.9304879165921041,0.7186962149214615
3.793643379927402,0.9382839728677216,0.7334679459448908
3.883968137857184,0.9453891412183203,0.7472104859983697
3.974292895786967,0.9518417089661689,0.75995517563721
4.0646179492897945,0.9576799042568401,0.7717331793461887
4.154942707219576,0.9629418368825149,0.7825758376806177
4.245267465149359,0.9676657941654618,0.7925143738154522
4.335592223079142,0.9718900042512538,0.801580069615826
4.425917276581969,0.9756526952854636,0.809804265637051
4.516242034511752,0.9789919770602722,0.8172180676737256
4.606566792441534,0.9819460777212522,0.8238528749713403
4.696891845944362,0.9845362417022437,0.8298265960984758
4.7872166038741435,0.986807265762068,0.8350969154364428
4.877541361803926,0.9888054260769449,0.8397765181279369
4.967866415306753,0.9905517303739304,0.8439056656353999
5.058191173236536,0.9920670680266892,0.8475245020409172
5.148515931166318,0.9933723284088855,0.8506732301167526
5.238840689096101,0.9944886376009673,0.853391993944991
5.329165447025884,0.9954368849765992,0.8557210549880748
5.4194902049556655,0.9962380190861414,0.8577004986379108
5.509815554031538,0.9969128701265624,0.859370586356941
5.6001403119613204,0.9974826233550063,0.860771403537072
5.690465069891103,0.9979682273218332,0.8619432703309249
5.780789827820885,0.9983903938706199,0.8629262721304061
5.871114585750668,0.9987262807967361,0.8636884227882401
5.961439343680451,0.9990035827938786,0.8642756767141825
6.051764101610233,0.9992394611038679,0.8647429092251186
6.142089450686105,0.9994373479750681,0.8651002150317484
6.232414208615888,0.9996009123626273,0.8653576888447715
6.32273896654567,0.9997335865149092,0.8655255427552447
6.413063724475452,0.999839039387062,0.8656138127836894
6.503388482405235,0.9999208215808415,0.8656325936408052
6.593713240335017,0.9999823653446119,0.8655920974176492
6.6840379982648,1.0000272212801293,0.8655023601347424
6.774363347340672,1.0000590583425413,0.865373535192963
6.864688105270455,1.000081308780212,0.8652157173030111
6.955012863200237,1.0000975231948976,0.8650390598657648
7.045337621130019,1.0001112521883542,0.8648536575919239
7.135662379059802,1.0001261647157293,0.8646696638823667
7.225987136989584,1.0001374082879566,0.8644322621103862
7.316311894919367,1.0001387101752672,0.8641881696580581
7.40663665284915,1.0001382367616998,0.8639373278352042
7.496962001925022,1.0001364614608217,0.8636802061632519
7.587286759854804,1.0001331475658495,0.8634174502341649
7.6776115177845865,1.0001287684903504,0.8631494121890142
7.767936275714368,1.0001232058809326,0.8628766789295844
7.858261033644151,1.0001165780909882,0.8625997199773036
7.948585791573934,1.0001092401806926,0.8623191222339566
8.038910549503717,1.0001011921500456,0.8620352965307927
8.129235898579589,1.0000925523524393,0.861748829769597
8.21956065650937,1.0000835574946576,0.8614601914717972
8.309885414439153,1.0000742075767002,0.8611699098489998
8.400210172368936,1.000064620951959,0.8608784544226327
8.490534930298718,1.0000550343272179,0.8605863534043021
8.5808596882285,1.0000455660558685,0.8602941350056146
8.671184446158284,1.000036334491303,0.8600023274381765
8.761509795234156,1.000027457986913,0.8597113415332372
8.851834553163938,1.0000189365426986,0.8594165994568749
8.94215931109372,1.0000094682713494,0.8591206835769426
9.032484069023504,1.0,0.8588240047246901


==> figs/data/blBGK_x5.csv <==
eta,u,v
0.0,0.0016085600699452412,-0.00010986633782963671
0.0903235917093962,0.032243356433004564,0.00022000951982334023
0.1806471834187924,0.06237570330492063,0.0019768123458096852
0.2709707751281886,0.09255058090637064,0.005219222473543884
0.3612943668375848,0.122624566844178,0.009922958133847973
0.4516179420241743,0.1525969879647837,0.01602461440358072
0.5419415502563772,0.18245886395587285,0.02349970942192542
0.6322651584885801,0.212189008973566,0.03230924015398264
0.7225887336751696,0.24176860430737795,0.042434608874928094
0.8129123088617591,0.2711750142442252,0.053845739744859046
0.9032358840483486,0.30038449347724555,0.066516664233297
0.9935594592349382,0.3293689470919648,0.08041572140289292
1.0838831005127545,0.3580999398984831,0.09551104115725573
1.1742066096081172,0.38654539723930703,0.11175623530177985
1.2645303169771602,0.41467212006858056,0.1291122936245399
1.3548538921637499,0.44244273726784045,0.14752129957667026
1.4451774673503393,0.46982002566446024,0.16692548425098197
1.5355010425369289,0.49676548975161433,0.1872624198251529
1.6258246177235183,0.5232384444240871,0.20845856433952728
1.716148192910108,0.5491985004683373,0.23043981807700376
1.8064717680966973,0.5746047064766426,0.2531181045750813
1.8967953432832867,0.5994160518629458,0.2764053309666283
1.9871189184698763,0.6235915852195244,0.3002124857251908
2.0774426258389194,0.6470963913288116,0.3244351369714094
2.167766201025509,0.6698866782230118,0.34897469287447175
2.2580897762120986,0.6919332118047049,0.37372583570495777
2.3484132192162344,0.7132064620847959,0.39858305087787843
2.4387369265852774,0.7336773133225345,0.4234410862823366
2.5290606339543205,0.7533162947071608,0.4481944273333433
2.6193840769584567,0.7721049425981987,0.47273355671600614
2.7097077843274997,0.7900249708901771,0.49697809173964624
2.8000312273316355,0.8070563181275785,0.5207950564673978
2.8903549347006785,0.8232012922654627,0.5441066273309789
2.9806783777048143,0.8384619053672145,0.5668347182880159
3.0710020850738577,0.852840406209559,0.58890157138875
3.1613255280779935,0.8663389252125508,0.6102290349722844
3.2516492354470365,0.8789595927962449,0.6307393510888605
3.34197294281608,0.8907241274095347,0.6503844213611167
3.432296385820216,0.9016554310680104,0.6691639833149614
3.522620093189259,0.9117651619036392,0.6869675353576569
3.6129435361933946,0.9210872291022955,0.7037931089335132
3.7032672435624376,0.9296554234931835,0.7196390635794554
3.7935906865665734,0.9375036542621775,0.7345036275953621
3.883914393935617,0.944665771416817,0.7483850948996356
3.9742378369397526,0.9511755657863061,0.7612816281736314
4.064561544308796,0.957067005734854,0.7731915213357518
4.154885251677839,0.9623738820916653,0.7841130683043984
4.245208694681975,0.9671370279077925,0.7941939107563286
4.335532402051018,0.9714082834045722,0.8033593091938416
4.425855845055154,0.9752217944812178,0.8116792785809818
4.516179552424197,0.978610050043567,0.8191998831208974
4.6065029954283325,0.9816054206407877,0.8259671213982137
4.696826438432469,0.9842404543570522,0.8320268607605099
4.7871504101664195,0.9865475809198633,0.8374252966479803
4.877473853170555,0.9885592300567236,0.8422081651711579
4.967797296174691,0.9903079498518056,0.8464215961517141
5.058121267908641,0.991826170032612,0.850111588174274
5.148444710912777,0.9931463203266455,0.8533240085864169
5.238768153916913,0.994272602395681,0.8561329407006134
5.329091596921049,0.9952317648470749,0.8585007851031825
5.419415568654999,0.9960625103118248,0.8605480830208813
5.509739011659135,0.9967757276035449,0.8622998351109737
5.600062454663271,0.9973818321091703,0.8637809764122012
5.690386426397222,0.9978914759289755,0.8650165075818278
5.780709869401357,0.9983151928065657,0.8660313636585947
5.871033312405493,0.9986636348422152,0.8668505452997662
5.9613567554096285,0.9989470990661895,0.8674990531626064
6.051680727143579,0.9991764742921029,0.8680018879043797
6.1420041701477155,0.9993622942635599,0.8683839189453041
6.232327613151851,0.999514974367496,0.86867027817969
6.322651056155987,0.9996451667041857,0.8688858350277553
6.412975027889938,0.9997634050172339,0.8690555901467645
6.503298470894073,0.999846017972697,0.869085512193254
6.593621913898209,0.9999107590710327,0.8690819031744889
6.68394588563216,0.9999643746424149,0.8690417446384109
6.774269328636295,1.0000078115402014,0.8689682518926474
6.864592771640432,1.0000421349744195,0.8688646402448253
6.954916214644567,1.0000682917984272,0.868734059384049
7.045240186378518,1.000087228865582,0.8685798558549916
7.135563629382653,1.0000997746725722,0.8684051137282341
7.225887072386789,1.0001071127860948,0.8682130483114039
7.31621104412074,1.0001100717028377,0.868006940530651
7.406534487124875,1.0001095982761588,0.8677899400750795
7.4968579301290115,1.0001067577160856,0.8675652622523167
7.587181373133147,1.000102378519306,0.8673361223699896
7.677505344867098,1.0000975258958476,0.8671056701172025
7.767828787871234,1.0000932650557377,0.8668772520386285
7.858152230875369,1.0000903061389947,0.8666539522048488
7.948475673879505,1.0000871105089124,0.8664071609398338
8.038799645613455,1.0000807192487475,0.866163322508354
8.129123088617591,1.0000739729185737,0.8659183685619832
8.219446531621728,1.00006710823173,0.8656724303377674
8.309770503355677,1.0000601251882166,0.8654255078357065
8.400093946359814,1.0000530237880336,0.8651777322928466
8.49041738936395,1.000045685674511,0.8649291037091875
8.580740832368086,1.0000382292043188,0.8646797533217755
8.671064804102036,1.0000307727341267,0.8644296811306105
8.761388247106172,1.0000231979072647,0.8641790183727384
8.851711690110308,1.0000155047237331,0.8639278306666822
8.942035133114443,1.0000078115402014,0.8636761180124422
9.032359104848394,1.0,0.863423946028541


==> figs/data/blNS_x1.csv <==
eta,u,v
0.0,8.733299456966918e-07,-2.298690475377806e-06
0.09025220901548199,0.030361598204959903,0.0007065935525047807
0.18050441803096398,0.060712168116913746,0.0028004503621463874
0.2707566178172157,0.09104334127301279,0.006275106158935578
0.36100883606192796,0.12134588235768294,0.01112639729793949
0.45126103584817967,0.15160860007996976,0.01735101452263193
0.5415132356344314,0.1818120754570255,0.024933582856945486
0.6317654723376042,0.21193900107033345,0.033871713340265126
0.7220176721238559,0.24196135609077102,0.04414360154451089
0.8122698719101076,0.27185117896119687,0.05572747791694028
0.9025220716963593,0.3015804933064744,0.06860155087828185
0.9927742714826111,0.3311159882731571,0.08274280270582136
1.0830264712688629,0.36041715146207975,0.0980885972935061
1.1732787448889566,0.3894499311200306,0.11462610785933226
1.2635309446752083,0.41816945835722485,0.132292478031958
1.353783070627618,0.44653074573991525,0.1510248808087467
1.4440353442477118,0.47448907255827,0.17076056260882475
1.5342876178678058,0.5019994810145324,0.19143664503432134
1.6245397438202152,0.5290169540389646,0.21299027905607093
1.714792017440309,0.5554888877482326,0.2352850323539854
1.8050441433927187,0.581371183788307,0.25827799724974193
1.8952964170128126,0.6066205736128963,0.281862594712106
1.9855485429652222,0.6311951519312767,0.30593259813430573
2.075800816585316,0.6550530727247057,0.33038189838439014
2.1660529425377257,0.6781524899744408,0.3551043275929977
2.2563052161578194,0.7004516169337205,0.3799937472594723
2.346557489777913,0.7219086075838026,0.40494396014574724
2.436809615730323,0.7425259513478982,0.4298199876826426
2.5270618893504166,0.7622519037864008,0.45456749776550603
2.6173140153028265,0.7810590219720049,0.4790072531863947
2.707566141255236,0.7989464760969732,0.5030562579843639
2.797818562543014,0.8159134363535687,0.5266314574610583
2.8880706884954237,0.8319588358461295,0.5496497088120071
2.978322814447833,0.8470818447669183,0.5720279573388551
3.0685752357356115,0.8612816925801793,0.5936832070806575
3.158827361688021,0.8745572531182693,0.614532285864238
3.2490794876404303,0.8869078151174137,0.6344921389912417
3.33933161359284,0.8983919392950593,0.6534881112130052
3.429584034880618,0.9090349347871881,0.6717015836529524
3.519836160833028,0.9188336009068139,0.6888668870036853
3.6100882867854374,0.9278272349774868,0.7049996454163794
3.7003404127378468,0.9360551343227566,0.7201156592544421
3.790592834025625,0.9435567148101358,0.7342306114064593
3.8808449599780346,0.9503712144911933,0.7473601847610172
3.9710970859304444,0.9565379306894789,0.7595200622067021
4.061349507218223,0.9620961607285428,0.7707260441069209
4.151601633170632,0.9670852612039159,0.7809936371380286
4.241853759123042,0.9715445887111296,0.7903387004008426
4.3321058850754515,0.9755133220297714,0.7987769167839491
4.422358306363229,0.9790308770273537,0.8063239691759343
4.512610432315639,0.9821169320016421,0.8132896386794328
4.602862558268049,0.9848465845528445,0.819408549674099
4.693114979555826,0.9872523749986516,0.8248676633373476
4.783367105508236,0.9893583677634393,0.8297090356550504
4.873619231460646,0.9911886865435651,0.8339747226130787
4.963871652748424,0.9927675735793484,0.8377068389347144
5.054123778700833,0.9941190932951653,0.8409473231310085
5.144375904653243,0.9952674879313356,0.8437384074000637
5.234628030605653,0.9962368219122351,0.8461220302529304
5.324880156558062,0.9970513374781834,0.848140306412891
5.415132282510472,0.9977349805095944,0.8498352918658166
5.505384999133619,0.9983121710627312,0.851249042597579
5.595637125086028,0.9988069735619699,0.8524236733314602
5.685889251038438,0.9992434524316863,0.8534011813159211
5.776141376990847,0.9995795245652134,0.8542159866734768
5.866393502943257,0.9998374762274901,0.8547467379141683
5.956645628895666,1.0000554785744236,0.8551623050929967
6.046897754848076,1.0002364952050746,0.8554710289222436
6.137150471471223,1.0003836082624669,0.85568113263937
6.227402597423632,1.0005001369775486,0.8558010744314785
6.317654723376042,1.0005889264054186,0.8558391362734403
6.407906849328452,1.0006532957770256,0.8558036588775375
6.498158975280861,1.00069620869143,0.8557029829560518
6.5884111012332705,1.0007208658356181,0.8555454492212649
6.67866322718568,1.0007303493526136,0.8553393396480481
6.768915943808827,1.0007277413854399,0.8550929949486833
6.859168069761236,1.000716242621083,0.8548148145728627
6.949420195713646,1.0006988166586037,0.8545130804954575
7.039672321666056,1.0006786641849883,0.8541961334287498
7.129924447618465,1.0006589858872228,0.8538723140850211
7.220176573570875,1.000642745364368,0.8535499631765532
7.310428699523285,1.0006330247594477,0.8532373626782176
7.4006808254756935,1.000598884098264,0.8528403565210868
7.4909335420988405,1.0005688924757659,0.8524572711302291
7.58118566805125,1.0005380710455305,0.8520674309371713
7.67143779400366,1.000506656895483,0.8516711883663761
7.761689919956069,1.0004747685695856,0.8512687196300748
7.851942045908479,1.000442168979914,0.8508602009404986
7.942194171860889,1.0004092137583545,0.8504459847221103
8.032446297813298,1.0003757843609455,0.8500261884497307
8.122699014436446,1.0003421178756116,0.8496011645478223
8.212951140388855,1.0003080957583903,0.849171030491206
8.303203266341264,1.0002739550972066,0.8487360799669341
8.393455392293674,1.000239577348098,0.8482965479246483
8.483707518246083,1.0002050810550271,0.8478526693139902
8.573959644198492,1.000170584761956,0.8474046790846017
8.664211770150903,1.0001362070128474,0.8469528121861245
8.754464486774049,1.000101829263739,0.8464972448307898
8.844716612726458,1.0000676886025552,0.84603827070565
8.934968738678869,1.000033666485334,0.8455760660229361
9.025220864631278,1.0,0.8451109832071111


==> figs/data/blNS_x2.csv <==
eta,u,v
0.0,2.0403918771918032e-07,-1.0453969942663543e-06
0.09034174638187978,0.030222019601452127,0.0007141728794335745
0.18068349276375956,0.06043184227385363,0.0028009551533494373
0.27102523914563936,0.0906234342529697,0.006256018801850737
0.3613669855275191,0.12078812939703175,0.011075300319457417
0.4517087319093989,0.15091353852469733,0.017253625791210585
0.5420504782912787,0.18098173780691598,0.024781663304082453
0.6323922246731585,0.2109731396928814,0.03364805170454384
0.7227339710550382,0.24086501404624822,0.04383889231595935
0.8130757174369181,0.2706304455461651,0.055333563386933425
0.9034174638187978,0.30023889565551226,0.06810980162071918
0.9937591579404724,0.3296556554413018,0.08213416409654231
1.0841009565825575,0.35884606033645927,0.09737324419952884
1.174442650704232,0.3877717190371769,0.11378825166843942
1.264784449346317,0.4163910163165999,0.13132278788036778
1.3551261434679915,0.44466195244329,0.1499321550854328
1.4454679421100765,0.47253871221724864,0.16954615841859738
1.535809636231751,0.49997521424299624,0.1900944785374517
1.6261514348738362,0.5269255545887073,0.2115069102038442
1.7164931289955108,0.5533435631270752,0.23370458662911267
1.8068349276375957,0.5791815612897349,0.25658278085043523
1.8971767262796806,0.6043940592267198,0.2800637567486175
1.9875183158809449,0.6289396487521052,0.30404197825791573
2.07786011452303,0.6527773357618248,0.3284120545361875
2.168201913165115,0.6758656529154025,0.353068449517689
2.2585437118072,0.6981634877996695,0.3779056686291341
2.348885301408464,0.7196294913832523,0.4028181550585502
2.439227100050549,0.7402687509575643,0.4276838794883227
2.529568898692634,0.7600128838612779,0.4523971191366491
2.619910697334719,0.7788592281395834,0.4768438527302193
2.710252286935983,0.79679967961895,0.5009314691038121
2.800594085578068,0.8138261341258466,0.5245676060469517
2.890935884220153,0.8299306057958447,0.5476596523944168
2.9812776828622383,0.8451049904554131,0.5701150799659013
3.071619272463502,0.8593411247764697,0.5918413190886413
3.1619610711055874,0.8726720169986518,0.6127519824660465
3.2523028697476724,0.8851114501324174,0.6329112589299253
3.3426446683897573,0.8966567030684057,0.65212189333715
3.4329862579910215,0.9073412572826647,0.6703746743621475
3.523328265673927,0.9171987717148964,0.6876604736642595
3.6136698552751914,0.9262628461502513,0.7039699969329983
3.7040114448764556,0.9345669620647777,0.719293991350333
3.794353452559361,0.9421448967072802,0.7336234115605208
3.8846950421606254,0.949030013244704,0.7469488802681584
3.9750366317618897,0.9552560297713026,0.7592613521175029
4.065378639444796,0.9608565460722265,0.770551449813151
4.15572022904606,0.9658985842541232,0.7810193329702584
4.2460622367289655,0.970409592028806,0.7905399433218101
4.33640382633023,0.9744355324826515,0.799192531461701
4.426745415931494,0.9780105377917724,0.8070242328216921
4.5170874236144,0.9811687992868328,0.8140819338787997
4.607429013215664,0.9839443899893936,0.8204126040949549
4.697770602816928,0.9863715012301189,0.8260630469622586
4.788112610499834,0.9884843243396725,0.8310802319426422
4.878454200101098,0.9903169323396157,0.8355111284980369
4.9687962077840035,0.9919035165606124,0.8394026231054587
5.059137797385268,0.9932782683333264,0.8428016022419236
5.149479386986532,0.9944752015247678,0.8457551183542779
5.239821394669438,0.9954776345514635,0.8483627533406091
5.330162984270702,0.9963204685986937,0.8505081623499849
5.420504573871966,0.9970484245072574,0.8523685181760859
5.510846581554872,0.9976707303871606,0.8539653968968309
5.601188171156136,0.9981968509666149,0.8553201256353936
5.691530178839042,0.9986358960465239,0.8564541144998629
5.781871768440306,0.9989974486642015,0.8573888565832424
5.87221335804157,0.999290736929654,0.8581457619936209
5.9625553657244765,0.9995251072619902,0.8587463238240024
6.052896955325741,0.9997097877712162,0.8592118691975605
6.143238544927004,0.9998543614946462,0.8595639741922143
6.233580552609911,0.9999679382331836,0.8598239659311372
6.323922142211175,1.00005998271504,0.8600133375073332
6.4142641498940804,1.0001398413593243,0.8601534990288912
6.504605739495345,1.0002167422760424,0.8602659435888147
6.594947329096609,1.000259333552994,0.8602908390633366
6.6852893367795145,1.0002872545012178,0.8602587239012034
6.775630926380779,1.000308313521488,0.8602022111740388
6.865972515982043,1.000322983850216,0.8601228775952293
6.956314523664949,1.0003318570329143,0.8600227148027365
7.046656531347854,1.0003355246150962,0.8599034654797769
7.1369981209491185,1.0003344598331723,0.8597670382793973
7.227339710550383,1.0003294908508613,0.8596150928998991
7.317681300151647,1.0003208542863684,0.859449537994329
7.408022889752911,1.000309378303412,0.8592721992308184
7.498365315517458,1.0002955361384027,0.8590849022774992
7.588706905118722,1.000279919336854,0.8588894728025029
7.679048494719987,1.0002630011351759,0.858687653489046
7.769390084321251,1.0002454913879846,0.8584812700052601
7.859731673922515,1.0002278633316908,0.8582721480192768
7.950073263523779,1.0002108268209102,0.8580621961841427
8.040415689288327,1.0001947367829507,0.8578531571830744
8.130757278889591,1.0001803030724283,0.8576468566842035
8.221098868490856,1.0001623200888266,0.8574200589113097
8.31144045809212,1.0001444554143273,0.8571952527763776
8.401782047693384,1.0001264724307255,0.8569679570939933
8.492124473457931,1.0001083711380212,0.856738337833987
8.582466063059195,1.0000903881544194,0.8565063949963587
8.67280765266046,1.000072286861715,0.8562720455961932
8.763149242261724,1.0000543038781133,0.8560354556033208
8.853490831862988,1.0000362025854088,0.8557964590479112
8.943833257627535,1.0000181012927045,0.8555553048847099
9.0341748472288,1.0,0.8553118271438864


==> figs/data/blNS_x3.csv <==
eta,u,v
0.0,8.855139324422835e-08,-8.815603515431338e-07
0.09037468962180732,0.03016895711169697,0.0007231257319153419
0.18074937924361464,0.06032627296479323,0.0028182423062033373
0.27112406886542195,0.09046638184805997,0.006280482529102018
0.3614987584872293,0.12058026003121083,0.01110528916105099
0.4518734267661179,0.15065451138486274,0.017286154552856526
0.5422481377308439,0.18067319059891707,0.024814758755886377
0.6326228060097325,0.21061613328446788,0.033679466383096074
0.7229975169744586,0.24046080320620433,0.04386649975194807
0.8133721425675099,0.2701789303194382,0.055354781976735365
0.9037468535322358,0.29974180124370464,0.06812145343900645
0.9941215644969619,0.3291158406828553,0.08213650771459671
1.0844962754616878,0.35826643889059656,0.09736675390749334
1.1748709010547391,0.38715381386990755,0.11376877779232052
1.265245612019465,0.41573682406071927,0.13129255490403352
1.3556203229841912,0.44397418012437045,0.1498880036285415
1.4459950339489172,0.47182001158584164,0.16948836118017796
1.5363696595419685,0.4992300144231906,0.19002941743067023
1.6267442851350198,0.5261579339370581,0.2114347323558741
1.7171190814714203,0.5525569834251531,0.233617985496559
1.8074937070644717,0.5783803466294659,0.2564927420954022
1.897868332657523,0.6035813846262975,0.2799727197925372
1.9882431289939237,0.6281198425271322,0.3039473288338108
2.078617754586975,0.65194701250798,0.3283198476335971
2.1689925509233756,0.6750275459295865,0.352983293177543
2.259367176516427,0.6973275128271818,0.37782829489114605
2.3497418021094783,0.7188133379046178,0.40274573619566434
2.440116598445879,0.7394511503085617,0.42762644971320385
2.53049122403893,0.7592072565199914,0.4523610648692621
2.6208658496319814,0.778083666327761,0.4768438178291368
2.7112406459683824,0.7960398292861703,0.5009765646309429
2.8016152715614338,0.8130700115858416,0.5246378445019744
2.8919900678978343,0.8291777008015511,0.5477510015216908
2.982364522747536,0.8443663845080747,0.5702390749746385
3.072739319083937,0.8586396093916251,0.5920253581411249
3.1631141154203375,0.8720008630269784,0.6130329411048485
3.2534885702700396,0.8844535738774738,0.6331849647486602
3.34386336660644,0.8960239283096494,0.6523979660656357
3.4342381629428407,0.9067517083205259,0.6707819252201032
3.5246126177925428,0.9166389236989573,0.6881499521314332
3.6149874141289433,0.9257234057645474,0.704510123864812
3.7053622104653443,0.934042808502589,0.7198703142888174
3.795736665315046,0.9416349632326863,0.7342386004686358
3.8861114616514465,0.9485375830515688,0.7476229578711487
3.9764862579878475,0.9547884992788405,0.7600314127623906
4.0668610543242485,0.9604253658997943,0.7714718898100912
4.15723550917395,0.9654859551225972,0.7819524152802845
4.247610305510351,0.9700080391554158,0.7914810154390047
4.337985101846751,0.9740362471330953,0.8002440215762078
4.428359556696453,0.977618991322441,0.8081374986266674
4.518734353032854,0.9807941621544937,0.8152571521929671
4.609109149369255,0.9835923202421204,0.8216497174950524
4.6994836042189565,0.9860442626439363,0.827362082150325
4.7898584005553575,0.9881807273071194,0.8324411845753386
4.880233196891758,0.9900323930674106,0.8369338615883426
4.97060765174146,0.9916299978719882,0.8408869500075867
5.06098244807786,0.9930041614451565,0.8443473882496246
5.151357244414261,0.9941856808455299,0.8473619623335538
5.241731699263963,0.995205353131724,0.8499775090776238
5.332106495600364,0.9960936798051687,0.8522410176975406
5.422481291936765,0.9968089281914265,0.854194651489559
5.5128557467864665,0.9974212044546379,0.855810369321712
5.6032305431228675,0.9979458775683919,0.857201148508302
5.693605339459268,0.9983905137966094,0.8583849719491776
5.783980135795669,0.998762679403211,0.859380025740796
5.87435459064537,0.9990697042063699,0.8602042927830054
5.964729045495072,0.9993192726928806,0.8608758575739588
6.055104183318172,0.9995188329037902,0.8614127030135045
6.145478638167874,0.9996760693258931,0.8618329135997954
6.2358530930175755,0.9997984300002365,0.8621546754292885
6.326228230840675,0.999893362967867,0.862395869803528
6.416602685690377,0.9999685527155794,0.862574682818971
6.506977140540079,1.0000314472844205,0.8627090973754659
6.597352278363179,1.0000896129383112,0.8628170963728612
6.68772673321288,1.0001506159411724,0.8629169675059183
6.778101188062582,1.0001604284396945,0.862883541663827
6.868476325885681,1.0001787529851276,0.8628609868402881
6.958850780735384,1.0001922303927364,0.8628208555101177
7.0492252355850855,1.0002012153311424,0.8627644684512706
7.139600373408185,1.0002061806918403,0.8626932480400061
7.229974828257887,1.0002074811434516,0.8626086166525835
7.320349283107589,1.0002057078003452,0.8625120982635659
7.410724420930689,1.0002010971082684,0.8624049120526044
7.50109887578039,1.0001943584044641,0.8622886835925665
7.591473330630092,1.0001856099118058,0.8621646320631029
7.681848468453191,1.0001754427446623,0.8620343830370815
7.772222923302893,1.0001643297945286,0.8618991556941527
7.8625973781525955,1.0001526257300262,0.8617604740088802
7.952972515975695,1.00014080344265,0.8616197603575231
8.043346970825397,1.0001293358238952,0.8614785387146449
8.133722108648497,1.0001185775423829,0.861337926661592
8.224096563498199,1.0001088832667344,0.8611996513695364
8.3144710183479,1.000097297425106,0.8610467459216719
8.404846156170999,1.0000851204691084,0.8608949580551538
8.495220611020702,1.0000730617359848,0.860741544615768
8.585595065870404,1.0000608847799872,0.8605865056035147
8.675970203693502,1.0000487078239897,0.8604297394200894
8.766344658543204,1.0000365308679924,0.8602712460654923
8.856719113392906,1.0000243539119948,0.8601112287363317
8.947094251216006,1.0000121769559975,0.8599495858343035
9.037468706065708,1.0,0.8597863173594075


==> figs/data/blNS_x4.csv <==
eta,u,v
0.0,4.847298402033239e-08,-7.890866380930505e-07
0.09039133133080943,0.03012259126872138,0.0007326162354107791
0.18078266266161885,0.06023681026992633,0.00284201952780164
0.2711739847489713,0.09033647105386189,0.0063220680922708074
0.3615653253232377,0.12041187183545277,0.011167101232646014
0.45195664741059016,0.15044944784249437,0.017369859778178735
0.5423479694979426,0.18043299373318603,0.024921493987144747
0.632739328559123,0.21034266276485764,0.03381070331437779
0.7231306506464754,0.24015419862826878,0.044021279193311155
0.8135219727338279,0.2698424586691399,0.05553535078127274
0.9039132948211803,0.29937559355572796,0.06832663688823916
0.9943046169085328,0.3287227437082502,0.08236875369192476
1.0846959389958852,0.3578465349108857,0.09762338270411414
1.1750873350308935,0.3867100656651677,0.11405175825316333
1.265478657118246,0.4152714709404097,0.13160331195726446
1.3558699052579426,0.44348950614745286,0.1502272261848298
1.4462613012929508,0.4713189972341308,0.16985893058112414
1.5366526973279593,0.49871414970674977,0.1904280487377166
1.6270439454676557,0.525629021347443,0.21186418958442468
1.7174353415026642,0.5520172267658239,0.23408187510850847
1.8078265896423606,0.5778316124058052,0.25699429307781824
1.898217985677369,0.6030280973741023,0.28050939701482724
1.9886092338170656,0.6275635462121395,0.3045249358627862
2.079000629852074,0.6513947052820019,0.3289388638294704
2.1693918779917705,0.6744784391251136,0.3536489005346273
2.2597832740267787,0.6967827211407237,0.3785437046354184
2.350174670061787,0.7182680794297516,0.40351483781585346
2.4405659182014836,0.7389049691575562,0.4284456511789584
2.530957314236492,0.7586744816299672,0.453232808698354
2.6213485623761885,0.7775577672424837,0.47777291570065394
2.711739810515885,0.7955359763906045,0.5019626068359756
2.802131354446205,0.8125903185594978,0.5256985754014432
2.8925226025859017,0.8287137620785193,0.5488564017716518
2.9829138507255983,0.8439244474761384,0.5714571988691307
3.0733053946559186,0.8581993297813352,0.5933082526287936
3.163696642795615,0.8715595630957125,0.6143659883244204
3.2540878909353115,0.8840263606105428,0.6345871831118332
3.344479139075008,0.8956209355170984,0.6539284968528399
3.4348706830053284,0.9063644419169823,0.6723465307622416
3.5252619311450246,0.9162780339117975,0.6897978860548395
3.6156531792847213,0.925383042872155,0.7062392225924413
3.706044427424418,0.9337208315665522,0.721656230505333
3.796435971354738,0.9413345945432345,0.7361378186561653
3.8868272194944344,0.9482529902918037,0.7495882164824655
3.977218467634131,0.9545161997873718,0.7620416738363366
4.067610011564451,0.9601643449153813,0.7735322059818532
4.158001259704148,0.9652376657406133,0.7840937695360835
4.248392507843844,0.9697763432381801,0.7937605557041231
4.338783755983541,0.9738204992935239,0.80256652110304
4.429175299913861,0.9774104330610954,0.8105458569379305
4.519566548053557,0.9805862073366679,0.8177325198258619
4.609957796193254,0.9833881212746918,0.8241605836779166
4.700349340123574,0.9858292336920785,0.8299547320310308
4.7907405882632705,0.9879664479403468,0.8350675194565208
4.881131836402967,0.9898381132148609,0.8396133662650939
4.971523380333287,0.9914655608862316,0.8436320937745202
5.061914628472984,0.9928701223250698,0.8471635233025704
5.15230587661268,0.9940734243503327,0.8502474761670148
5.242697124752377,0.9950966210636235,0.8529237736856238
5.333088372892074,0.9959612211045609,0.8552322371761679
5.42347962103177,0.9966887331127634,0.8572127466034244
5.513871460752713,0.9973005475485114,0.8589050059911498
5.60426270889241,0.9978178185134079,0.8603488953041216
5.694653957032107,0.9982622910057487,0.8615842358601101
5.785045205171803,0.9986551191271369,0.8626509076238928
5.8754364533115,0.998934258724826,0.8634984155224207
5.965827701451197,0.9991804262870557,0.8641944968488083
6.056218949590893,0.9993880673849134,0.8647818466241702
6.146610789311837,0.9995609637572331,0.8652696724286097
6.237002037451533,0.9997021880668177,0.8656674750772648
6.32739328559123,0.9998155220525009,0.8659844035032315
6.417784533730926,0.9999041565564243,0.8662298998746408
6.508175781870623,0.9999717551380831,0.8664132304186031
6.59856703001032,1.0000216268189572,0.8665437200092352
6.688958278150016,1.0000571987998652,0.8666306935206542
6.77935011787096,1.0000821346403024,0.8666835344739844
6.869741366010657,1.00009962518241,0.8667114504493286
6.960132614150353,1.0001133339856834,0.866723883614818
7.050523862290049,1.000126451892264,0.8667300415505557
7.140915110429746,1.0001427606409858,0.8667393664246728
7.231306358569443,1.0001433515376787,0.8666904548208134
7.321697606709139,1.000142996999663,0.8666422469810383
7.412088854848836,1.0001412243095844,0.8665878812055255
7.50248069456978,1.0001381516467818,0.8665277093763172
7.592871942709476,1.0001338971905935,0.8664622006694696
7.683263190849172,1.000128579120358,0.8663918242610387
7.773654438988869,1.0001223156154142,0.8663169320330669
7.8640456871285656,1.000115343034439,0.8662379931616104
7.954436935268262,1.0001076613774322,0.8661554181757183
8.04482818340796,1.000099270644394,0.8660697348984537
8.135220023128902,1.0000905253733403,0.865981236564852
8.2256112712686,1.0000815437436095,0.8658903923509693
8.316002519408295,1.0000723257552013,0.8657977300798688
8.406393767547993,1.0000629895874549,0.8657035429865856
8.496785015687689,1.0000536534197082,0.8656083588941829
8.587176263827386,1.0000445536106388,0.8655125296847029
8.677567511967082,1.0000356901602465,0.865416583181209
8.767959351688026,1.0000272994272084,0.8653208712657431
8.858350599827721,1.0000183177974775,0.8652194119435888
8.948741847967419,1.0000090998090694,0.8651177180334062
9.039133096107115,1.0,0.8650147925360762


==> figs/data/blNS_x5.csv <==
eta,u,v
0.0,2.806739215183837e-08,-6.478948526097045e-07
0.09039923203033658,0.030067445716422697,0.000739476548401148
0.18079846406067315,0.0601321922453636,0.0028659089132549507
0.27119769609100974,0.09018695805780205,0.00637205526005707
0.3615969281213463,0.12022107194741466,0.011250905275827826
0.45199614361503937,0.1502208238141742,0.017494579801600373
0.5423953921820195,0.1801694572794317,0.025093163364644
0.6327946407489996,0.21004614687479137,0.03403407389696836
0.7231938562426926,0.23982816182304673,0.044301799456421535
0.8135930717363856,0.26948797115037526,0.055875699796637326
0.9039922872300787,0.2989965078200372,0.06873247114928449
0.9943915027237717,0.3283199489081842,0.08284047497114418
1.084790784364039,0.3574236739198376,0.0981667655443716
1.1751899337111578,0.38626883818699675,0.11466588269561229
1.2655892814979992,0.4148152972961157,0.13229390699652538
1.3559884969916922,0.4430192439143846,0.15099160171860787
1.4463877124853852,0.4708372251850513,0.17069982847878318
1.5367869279790782,0.498223484156988,0.191349106233298
1.6271861434727712,0.5251317617046517,0.21286428268547664
1.7175853589664642,0.5515160054801999,0.2351641736858239
1.8079845744601575,0.5773299563580894,0.2581570557333152
1.8983837899538505,0.6025272370540913,0.2817511889360216
1.9887830054475435,0.627062651870836,0.3058521452936924
2.0791823532343847,0.6508964404105069,0.3303494665015735
2.169581568728078,0.6739837023724492,0.3551408077525887
2.2599807842217707,0.6962924167527748,0.38011684171438753
2.3503798674223155,0.7177906216269387,0.40516807714557534
2.4407792152091567,0.738446355070396,0.4301851867138015
2.5311785629959984,0.7582275369999155,0.4550586791776715
2.621577646196543,0.777122292467561,0.4796789977321731
2.7119769939833844,0.795106458022059,0.5039577954025881
2.8023760771839292,0.8121660909384695,0.5277677476435344
2.8927754249707704,0.8283042633426265,0.5510311287863454
2.9831745081713152,0.8435238110429927,0.5736700492533103
3.0735738559581565,0.8578277470860591,0.5956067178121449
3.1639729391587013,0.8712190254389743,0.616763179321521
3.2543722869455425,0.8837005409895435,0.6370616753309631
3.3447716347323837,0.8953140037539015,0.6564702107950817
3.4351707179329285,0.9060681574748071,0.6749754762995036
3.52557006571977,0.9159856886199598,0.6924827324167947
3.615969148920315,0.925102812826598,0.7089936838010125
3.706368496707156,0.9334560411286754,0.724510297360685
3.796767579907701,0.9410816482427735,0.73903427774987
3.887166927694542,0.94801602704416,0.7525677230043306
3.977566010895087,0.9542955704081024,0.765112272214507
4.067965358681929,0.9599565530511822,0.776669892288927
4.158364706468769,0.9650353678486671,0.7872424190088837
4.248763789669314,0.9695855997646279,0.7970026125067572
4.339163137456156,0.9736460048480509,0.805853438628497
4.429562220656701,0.9772559890206949,0.8138777697867515
4.5199615684435415,0.9804491093493651,0.8211230084770469
4.610360651644086,0.9832589819802096,0.827636688322144
4.700759734844631,0.9857192230593765,0.8334661462539512
4.791159347217769,0.9878634487330139,0.8386588503316121
4.8815584304183135,0.9897252160679271,0.8432622030506527
4.971957513618859,0.991338141210264,0.8473235413429812
5.062357125991997,0.9927358403061728,0.8508903988313586
5.152756209192542,0.9939518113431157,0.8540101780113112
5.243155292393086,0.9949660855031699,0.8567489014457634
5.333554375593631,0.9958359697490132,0.8590754919799722
5.423953987966769,0.9965849776591464,0.8611050793264461
5.514353071167314,0.9972237435153036,0.8628613975147567
5.6047521543678585,0.9977626652818469,0.8643683117017108
5.695151766740996,0.9982122590818243,0.8656494903532629
5.785550849941541,0.998582922879598,0.8667287986262197
5.875949933142086,0.9988850546395304,0.8676299049865355
5.9663490163426305,0.9991294068020411,0.8683766090273995
6.056748628715768,0.9993261410141205,0.8689927103420014
6.147147711916313,0.9994858915575028,0.8695020085235303
6.237546795116858,0.99961905639655,0.8699281720379405
6.3279458783174025,0.9997362698129961,0.8702950004784211
6.41834549069054,0.9998476934538315,0.8706262934381619
6.508744573891085,0.9999005103864439,0.8708146577115311
6.59914365709163,0.9999542725885436,0.870984336353884
6.689543269464767,0.999998345778397,0.8711222822053176
6.779942352665312,1.000033557066805,0.8712312489377714
6.870341435865857,1.0000608517232559,0.8713139902231846
6.960740519066403,1.0000809386998646,0.8713733908607316
7.05114013143954,1.0000949995834907,0.8714120733951165
7.141539214640085,1.0001037433262496,0.8714329881891314
7.23193829784063,1.0001079970389433,0.8714388233510979
7.322337910213768,1.000108824149745,0.871432398116573
7.412736993414312,1.00010693361077,0.8714164661574958
7.503136076614857,1.000103388850192,0.8713937811458057
7.593535159815402,1.0000988988201265,0.871367227880677
7.68393477218854,1.000094408790061,0.8713394944704316
7.774333855389084,1.000090864029483,0.8713134001506262
7.864732938589629,1.000089091649194,0.8712917641568176
7.955132021790174,1.0000827110801536,0.8712448861702325
8.045531634163313,1.000076448669799,0.8712029254549676
8.135930717363857,1.0000699499420727,0.8711593912128801
8.226329800564402,1.0000634512143463,0.8711142834439702
8.316729412937539,1.0000567161692482,0.8710677332754732
8.407128496138084,1.000049862965464,0.8710196751437712
8.497527579338628,1.000042891602994,0.8709703057397172
8.587926662539173,1.0000359202405238,0.870919493936076
8.678326274912312,1.0000288307193679,0.8708674364237003
8.768725358112857,1.0000217411982117,0.8708141332025903
8.859124441313401,1.0000145335183699,0.8707596498363634
8.949523524513946,1.0000073258385278,0.8707040518886373
9.039923136887083,1.0,0.870647339359412


==> figs/data/bl_blasius.csv <==
eta,u,v
0.0,0.0,0.0
0.14142135623730953,0.04699617762723635,0.0016615462653173179
0.28284271247461906,0.09397946659100459,0.006644726875765009
0.4242640687119285,0.14091674243166566,0.014941733571932257
0.5656854249492381,0.18775293428142456,0.0265323012083274
0.7071067811865476,0.23441138790212665,0.04137761759047781
0.848528137423857,0.28079457071996666,0.05941449529305957
0.9899494936611667,0.3267852191046037,0.08054999656392851
1.1313708498984762,0.372248013327646,0.10465674414359388
1.2727922061357857,0.41703184363364176,0.13156917984937055
1.4142135623730951,0.46097270122147443,0.16108104421888525
1.5556349186104048,0.5038971910475514,0.1929443398100539
1.697056274847714,0.5456266205906927,0.22687000441656868
1.8384776310850237,0.5859815724783293,0.2625304568759049
1.9798989873223334,0.6247868225616044,0.29956408836147447
2.121320343559643,0.6618764227897427,0.3375816602710214
2.2627416997969525,0.6970987345699788,0.3761744435737525
2.4041630560342617,0.7303211775244867,0.4149238042477834
2.5455844122715714,0.7614344541970041,0.45341181778776213
2.687005768508881,0.7903560254692431,0.49123239594001267
2.8284271247461903,0.817032644530968,0.5280023430606451
2.9698484809835,0.8414418074378882,0.5633717372255727
3.1112698372208096,0.8635920417875372,0.5970330575473647
3.2526911934581193,0.8835220263719337,0.6287285538241039
3.394112549695428,0.901298607309253,0.6582554718099941
3.5355339059327378,0.9170138433582217,0.6854688961887645
3.6769552621700474,0.9307812687366066,0.710282139217212
3.818376618407357,0.9427316010346785,0.7326647696980535
3.9597979746446668,0.9530081418980914,0.7526385285289899
4.1012193308819755,0.9617621183962864,0.770271500039727
4.242640687119286,0.9691481948553297,0.7856709931069245
4.384062043356595,0.9753203516524978,0.7989756279171139
4.525483399593905,0.980428283496221,0.810347123513918
4.666904755831214,0.9846144200657194,0.8199622426439165
4.8083261120685235,0.9880116214958135,0.8280052819834449
4.949747468305833,0.990741554375891,0.8346614076299351
5.091168824543143,0.9929137139950294,0.8401110383444966
5.232590180780452,0.9946250276177984,0.8445253822540036
5.374011537017762,0.9959599525176831,0.8480631446623552
5.515432893255071,0.9969909711522251,0.850868351093313
5.656854249492381,0.9977793832176197,0.8530691740254817
5.79827560572969,0.9983762987889401,0.8547776149858953
5.939696961967,0.9988237464709184,0.8560898747980751
6.081118318204309,0.9991558235533256,0.8570872414650946
6.222539674441619,0.9993998298406737,0.857837334178087
6.3639610306789285,0.9995773416486936,0.858395559707327
6.505382386916239,0.9997051963200437,0.8588066604819771
6.646803743153548,0.9997963697616454,0.8591062589276706
6.788225099390856,0.9998607395332684,0.8593223276361617
6.929646455628166,0.9999057337901072,0.8594765378879803
7.0710678118654755,0.9999368719845793,0.8595854587964151
7.212489168102786,0.9999582068944246,0.8596615953295468
7.353910524340095,0.9999726795793897,0.8597142656053313
7.495331880577404,0.999982399623295,0.8597503263920755
7.636753236814714,0.9999888628308699,0.8597747611493075
7.778174593052023,0.9999931177244168,0.8597911477879605
7.9195959492893335,0.999995890980553,0.8598020242144903
8.061017305526642,0.9999976805639238,0.8598091692154228
8.202438661763951,0.9999988239016782,0.8598138148279845
8.343860018001262,0.9999995471006511,0.8598168044274287
8.485281374238571,1.0000000000000009,0.8598187086459471


==> figs/data/bl_tw.csv <==
x,twb,tw8,tw12,tw16
0.01,0.0332,0.0350288450717926,0.03543001413345337,0.03553903475403786
0.02,0.02347594513539338,0.024031484499573708,0.02414059266448021,0.024179577827453613
0.03,0.01916802893709558,0.01949211210012436,0.019608069211244583,0.019645435735583305
0.04,0.0166,0.01680796407163143,0.016911527141928673,0.016944780945777893
0.05,0.014847491370598605,0.01498920377343893,0.015078702941536903,0.015107820741832256
0.06,0.013553843243400254,0.01365960668772459,0.013740085065364838,0.013766393065452576
0.07,0.012548420503906345,0.012632947415113449,0.012706629931926727,0.012730824761092663
0.08,0.01173797256769669,0.011809194460511208,0.01187752466648817,0.01190002541989088
0.09,0.011066666666666667,0.011129673570394516,0.0111932884901762,0.011214349418878555
0.1,0.01049876183175902,0.010556275025010109,0.010616203770041466,0.010635990649461746
0.11,0.010010176639981752,0.010064341127872467,0.01012080255895853,0.01013947557657957
0.12,0.00958401446854779,0.009635898284614086,0.009689469821751118,0.009707234799861908
0.13,0.009208023257338804,0.009258822537958622,0.009309669025242329,0.009326579049229622
0.14,0.00887307323149249,0.008923188783228397,0.008971534669399261,0.008987674489617348
0.15,0.00857220313960575,0.008622027933597565,0.008668305352330208,0.008683733642101288
0.16,0.0083,0.008349830284714699,0.00839395634829998,0.008408828638494015
0.17,0.008052182751206255,0.008102173916995525,0.008144545368850231,0.008158720098435879
0.18,0.007825315045131126,0.007875548675656319,0.007916114293038845,0.007929876446723938
0.19,0.00761660236450265,0.007667341269552708,0.007706284057348967,0.007719531189650297
0.2,0.007423745685299302,0.0074748690240085125,0.007512408774346113,0.007525171618908644
0.21,0.007244833955834948,0.007296531926840544,0.007332703098654747,0.007345049642026424
0.22,0.007078263783006267,0.0071303267031908035,0.00716534536331892,0.00717729888856411
0.23,0.006922678546694883,0.006975164636969566,0.007008944172412157,0.007020530290901661
0.24,0.006776921621700127,0.006829645950347185,0.006862410344183445,0.006873651873320341
0.25,0.00664,0.006692707538604736,0.006724542006850243,0.006735513918101788
0.26,0.00651105568658771,0.006563601549714804,0.006594583857804537,0.006605271250009537
0.27,0.006389342979031858,0.00644165463745594,0.00647183321416378,0.006482216063886881
0.28,0.006274210251953172,0.006326162256300449,0.006355476565659046,0.00636557349935174
0.29,0.006165085227478123,0.00621630297973752,0.00624496303498745,0.006254857871681452
0.3,0.0060614629697238395,0.006111981347203255,0.0061399247497320175,0.006149606313556433
0.31,0.005962896027288928,0.00601263577118516,0.006039821542799473,0.006049301940947771
0.32,0.005868986283848345,0.005917890463024378,0.005944267846643925,0.005953536834567785
0.33,0.005779378177729168,0.0058272043243050575,0.005853006150573492,0.005862066522240639
0.34,0.005693753026731293,0.005740312393754721,0.005765709560364485,0.005774536170065403
0.35000000000000003,0.00561182425139735,0.005657306872308254,0.00568198598921299,0.005690641701221466
0.36,0.005533333333333334,0.005577497184276581,0.005601624958217144,0.005610062275081873
0.37,0.005458046378537863,0.005500894971191883,0.005524440668523312,0.005532655864953995
0.38,0.005385751181541317,0.005427215248346329,0.005450142547488213,0.005458139814436436
0.39,0.005316254706328893,0.005356145557016134,0.0053785135969519615,0.005386330187320709
0.4,0.00524938091587951,0.0052874828688800335,0.005309383850544691,0.005317114293575287
0.41000000000000003,0.005184968894701721,0.005221312399953604,0.005242710933089256,0.005250272341072559
0.42,0.005122871218741452,0.0051575154066085815,0.005178308114409447,0.005185696296393871
0.43,0.0050629525350424755,0.0050958613865077496,0.0051160226576030254,0.00512320501729846
0.44,0.005005088319990876,0.005035925190895796,0.005055725108832121,0.005062656942754984
0.45,0.004949163790199535,0.004978089593350887,0.004997371695935726,0.005004118196666241
0.46,0.004895072944342585,0.004922186024487019,0.004940829239785671,0.00494743324816227
0.47000000000000003,0.0048427177177301,0.004868033807724714,0.00488604512065649,0.0048925066366791725
0.48,0.004792007234273895,0.004815453197807074,0.0048329648561775684,0.004839243367314339
0.49,0.004742857142857143,0.004764409735798836,0.004781501833349466,0.004787594545632601
0.5,0.004695189027078676,0.004715026821941137,0.004731572698801756,0.0047374749556183815
0.51,0.004648929878972993,0.004667098168283701,0.004683103412389755,0.004688876681029797
0.52,0.004604011628669402,0.004620558116585016,0.004636048339307308,0.004641713108867407
0.53,0.004560370723096475,0.004575339611619711,0.004590360913425684,0.0045958952978253365
0.54,0.0045179477478000845,0.0045313760638237,0.004545994568616152,0.004551336169242859
0.55,0.004476687086755927,0.00448860926553607,0.0045029111206531525,0.004508158657699823
0.56,0.004436536615746245,0.0044470843859016895,0.00446100439876318,0.004466128069907427
0.5700000000000001,0.004397447425455945,0.0044068205170333385,0.00442032003775239,0.004425301216542721
0.58,0.004359373570942789,0.00436776177957654,0.004380796104669571,0.0043856361880898476
0.59,0.004322271844563352,0.00432985182851553,0.00434237252920866,0.004347092937678099
0.6,0.004286101569802875,0.004293033387511969,0.004304987844079733,0.004309630021452904
0.61,0.004250824413772147,0.004256885033100843,0.004268440417945385,0.004272998310625553
0.62,0.004216404216406325,0.0042218416929244995,0.0042330073192715645,0.004237466491758823
0.63,0.004182806834635448,0.004187652841210365,0.004198492504656315,0.004202838521450758
0.64,0.00415,0.004154305439442396,0.004164829384535551,0.00416906364262104
0.65,0.004117953188361721,0.004121785052120686,0.004131952300667763,0.004136089701205492
0.66,0.004086637500513847,0.004090077243745327,0.0040997955948114395,0.004103864077478647
0.67,0.004056025552629333,0.004059643018990755,0.004068843089044094,0.004072760697454214
0.68,0.0040260913756031275,0.004029449075460434,0.004038225393742323,0.004042041953653097
0.6900000000000001,0.003996810322447537,0.003999973181635141,0.004008333198726177,0.004012060351669788
0.7000000000000001,0.003968158982990187,0.0039712428115308285,0.003979179542511702,0.003982816357165575
0.71,0.003940115105203593,0.003943284973502159,0.003950777929276228,0.00395430950447917
0.72,0.003912657522565563,0.00391612621024251,0.003923142794519663,0.003926539793610573
0.73,0.003885766086911535,0.003889793995767832,0.003896287176758051,0.0038995074573904276
0.74,0.0038594216062948004,0.0038627309259027243,0.003868754720315337,0.003871851833537221
0.75,0.0038336057874191155,0.0038377102464437485,0.003842841600999236,0.0038456798065453768
0.76,0.003808301182251325,0.003813137300312519,0.003817567601799965,0.00382022513076663
0.77,0.0037834911384599804,0.0037889413069933653,0.003792755538597703,0.0037952724378556013
0.78,0.003759159753360058,0.00376505171880126,0.0037682284601032734,0.003770605195313692
0.79,0.0037352918310744,0.0037413975223898888,0.0037438087165355682,0.0037460075691342354
0.8,0.003711872842649651,0.0037179086357355118,0.0037193195894360542,0.0037212641909718513
0.81,0.003688888888888889,0.0036945142783224583,0.003694583661854267,0.0036961587611585855
0.8200000000000001,0.0036663266656849058,0.003669585334137082,0.003670095233246684,0.0036717134062200785
0.8300000000000001,0.0036441734316577197,0.003656539600342512,0.0036540774162858725,0.0036549416836351156
0.84,0.003622416977917474,0.0036369592417031527,0.003632592735812068,0.0036329608410596848
0.85,0.003601045599789693,0.0036134005058556795,0.003607833059504628,0.0036078765988349915
0.86,0.003580048070354156,0.003588420571759343,0.003581990022212267,0.0035817951429635286
0.87,0.0035594136156614792,0.003564575221389532,0.0035572557244449854,0.003556822193786502
0.88,0.0035391318915031335,0.003544421400874853,0.003535821568220854,0.003535063238814473
0.89,0.003519192961621115,0.0035305151250213385,0.003519879886880517,0.003518623998388648
0.9,0.0034995872772530068,0.003525413339957595,0.003511622315272689,0.003509610891342163
0.91,0.003480305657916769,0.003469762858003378,0.0034527715761214495,0.0034499482717365026
0.92,0.0034613392733474414,0.003508975263684988,0.003484865417703986,0.0034802716691046953
0.93,0.003442679626505012,0.0035120027605444193,0.003484611865133047,0.003479159204289317
0.9400000000000001,0.0034243185375791947,0.0034883280750364065,0.0034596414770931005,0.0034538002219051123
0.9500000000000001,0.0034062481289227117,0.003447433700785041,0.003417584579437971,0.0034113836009055376
0.96,0.0033884608108500636,0.0033988021314144135,0.003366071730852127,0.0033590984530746937
0.97,0.0033709492682436155,0.0033519158605486155,0.0033127327915281057,0.003304133890196681
0.98,0.00335370644791334,0.0033162583131343126,0.0032651990186423063,0.0032536794897168875
0.99,0.003336725546660584,0.003301311517134309,0.00323110050521791,0.0032149243634194136
1.0,0.00332,0.003316558199003339,0.0032180678099393845,0.003195057390257716


==> figs/data/couette_bgk_tw.csv <==
kn, tw
0.01, 0.0195947060062487
0.021544346900318832, 0.04136144558022398
0.046415888336127774, 0.08473995190348817
0.1, 0.16461119624109677
0.21544346900318834, 0.29211395997560763
0.46415888336127775, 0.45845159933428375
1.0, 0.6312841731234381
2.154434690031882, 0.7752629600312975
4.6415888336127775, 0.8750867152015288
10.0, 0.9352700508857427
21.54434690031882, 0.9681656608816677
46.41588833612777, 0.985060984378077
100.0, 0.993362938498081

==> figs/data/couette_bgk_velocity_high.csv <==
y,u
-0.5,-0.123501085
-0.49,-0.120891646
-0.48,-0.11829095
-0.47,-0.11569881
-0.46,-0.11311499
-0.45,-0.11053928
-0.44,-0.10797149
-0.43,-0.10541144
-0.42,-0.10285891
-0.41,-0.1003137
-0.4,-0.097775616
-0.39,-0.095244445
-0.38,-0.09272003
-0.37,-0.09020215
-0.36,-0.08769064
-0.35,-0.08518527
-0.34,-0.08268589
-0.33,-0.080192305
-0.32,-0.077704325
-0.31,-0.075221784
-0.3,-0.07274448
-0.29,-0.07027223
-0.28,-0.067804866
-0.27,-0.0653422
-0.26,-0.06288407
-0.25,-0.060430292
-0.24,-0.057980683
-0.23,-0.05553507
-0.22,-0.05309328
-0.21,-0.050655145
-0.2,-0.048220504
-0.19,-0.04578918
-0.18,-0.043360982
-0.17,-0.04093575
-0.16,-0.038513325
-0.15,-0.03609354
-0.14,-0.03367622
-0.13,-0.0312612
-0.12,-0.028848305
-0.11,-0.026437387
-0.1,-0.02402827
-0.09,-0.021620791
-0.08,-0.019214783
-0.07,-0.01681008
-0.06,-0.014406518
-0.05,-0.012003941
-0.04,-0.009602175
-0.03,-0.0072010583
-0.02,-0.0048004305
-0.01,-0.0024001312
0.0,1.95029e-10
0.01,0.0024001312
0.02,0.0048004305
0.03,0.0072010583
0.04,0.009602175
0.05,0.012003941
0.06,0.014406518
0.07,0.01681008
0.08,0.019214783
0.09,0.021620791
0.1,0.024028271
0.11,0.026437387
0.12,0.028848307
0.13,0.0312612
0.14,0.03367622
0.15,0.03609354
0.16,0.038513325
0.17,0.04093575
0.18,0.043360982
0.19,0.04578918
0.2,0.048220504
0.21,0.05065515
0.22,0.05309328
0.23,0.055535074
0.24,0.057980683
0.25,0.060430292
0.26,0.06288407
0.27,0.0653422
0.28,0.067804866
0.29,0.07027224
0.3,0.07274449
0.31,0.075221784
0.32,0.077704325
0.33,0.080192305
0.34,0.08268589
0.35,0.08518527
0.36,0.08769063
0.37,0.09020215
0.38,0.09272003
0.39,0.09524445
0.4,0.097775616
0.41,0.1003137
0.42,0.10285891
0.43,0.10541144
0.44,0.10797149
0.45,0.11053928
0.46,0.11311499
0.47,0.11569881
0.48,0.11829095
0.49,0.120891646
0.5,0.123501085


==> figs/data/couette_bgk_velocity_low.csv <==
y,u
-0.5,-0.850088
-0.49,-0.824329
-0.48,-0.800783
-0.47,-0.77891
-0.46,-0.758276
-0.45,-0.738572
-0.44,-0.719583
-0.43,-0.701135
-0.42,-0.683105
-0.41,-0.665407
-0.4,-0.647968
-0.39,-0.630738
-0.38,-0.61368
-0.37,-0.596762
-0.36,-0.579961
-0.35,-0.563261
-0.34,-0.546646
-0.33,-0.530105
-0.32,-0.513629
-0.31,-0.49721
-0.3,-0.480843
-0.29,-0.464521
-0.28,-0.448239
-0.27,-0.431995
-0.26,-0.415785
-0.25,-0.399604
-0.24,-0.383452
-0.23,-0.367325
-0.22,-0.35122
-0.21,-0.335137
-0.2,-0.319074
-0.19,-0.303027
-0.18,-0.286997
-0.17,-0.270982
-0.16,-0.25498
-0.15,-0.238991
-0.14,-0.223012
-0.13,-0.207044
-0.12,-0.191085
-0.11,-0.175134
-0.1,-0.15919
-0.09,-0.143253
-0.08,-0.127322
-0.07,-0.111396
-0.06,-0.0954744
-0.05,-0.0795564
-0.04,-0.0636415
-0.03,-0.047729
-0.02,-0.0318184
-0.01,-0.0159089
0,4.01E-11
0.01,0.0159089
0.02,0.0318184
0.03,0.047729
0.04,0.0636415
0.05,0.0795564
0.06,0.0954744
0.07,0.111396
0.08,0.127322
0.09,0.143253
0.1,0.15919
0.11,0.175134
0.12,0.191085
0.13,0.207044
0.14,0.223012
0.15,0.238991
0.16,0.25498
0.17,0.270982
0.18,0.286997
0.19,0.303027
0.2,0.319074
0.21,0.335137
0.22,0.35122
0.23,0.367325
0.24,0.383452
0.25,0.399604
0.26,0.415784
0.27,0.431995
0.28,0.448239
0.29,0.464521
0.3,0.480843
0.31,0.49721
0.32,0.513629
0.33,0.530105
0.34,0.546646
0.35,0.563261
0.36,0.579961
0.37,0.596762
0.38,0.61368
0.39,0.630738
0.4,0.647968
0.41,0.665407
0.42,0.683106
0.43,0.701135
0.44,0.719583
0.45,0.738572
0.46,0.758276
0.47,0.77891
0.48,0.800783
0.49,0.824329
0.5,0.850088


==> figs/data/couette_bgk_velocity_medium.csv <==
y,u
-0.5,-0.45806184
-0.49,-0.4442432
-0.48,-0.43107027
-0.47,-0.41847727
-0.46,-0.40639824
-0.45,-0.39476725
-0.44,-0.38351855
-0.43,-0.37260893
-0.42,-0.36199695
-0.41,-0.35164365
-0.4,-0.34152284
-0.39,-0.33160833
-0.38,-0.32187402
-0.37,-0.31229827
-0.36,-0.30286768
-0.35,-0.29356316
-0.34,-0.28437373
-0.33,-0.2752884
-0.32,-0.26629618
-0.31,-0.2573866
-0.3,-0.24855474
-0.29,-0.23979099
-0.28,-0.23109035
-0.27,-0.22244771
-0.26,-0.21385795
-0.25,-0.20531574
-0.24,-0.19681899
-0.23,-0.18836251
-0.22,-0.17994355
-0.21,-0.17155942
-0.2,-0.16320744
-0.19,-0.15488487
-0.18,-0.14658958
-0.17,-0.13831942
-0.16,-0.13007234
-0.15,-0.12184662
-0.14,-0.11364053
-0.13,-0.10545235
-0.12,-0.097280465
-0.11,-0.089123525
-0.1,-0.08097995
-0.09,-0.072848454
-0.08,-0.06472772
-0.07,-0.056616463
-0.06,-0.048513334
-0.05,-0.040417258
-0.04,-0.032326918
-0.03,-0.024241172
-0.02,-0.01615887
-0.01,-0.008078866
0.0,-1.3012159e-08
0.01,0.008078866
0.02,0.01615887
0.03,0.024241172
0.04,0.032326918
0.05,0.040417258
0.06,0.048513334
0.07,0.056616463
0.08,0.06472772
0.09,0.07284846
0.1,0.08097996
0.11,0.089123525
0.12,0.097280465
0.13,0.10545235
0.14,0.113640524
0.15,0.121846616
0.16,0.13007234
0.17,0.13831942
0.18,0.14658958
0.19,0.15488487
0.2,0.16320744
0.21,0.17155942
0.22,0.17994356
0.23,0.18836252
0.24,0.196819
0.25,0.20531574
0.26,0.21385795
0.27,0.22244771
0.28,0.23109037
0.29,0.23979102
0.3,0.24855475
0.31,0.2573866
0.32,0.26629618
0.33,0.2752884
0.34,0.28437373
0.35,0.29356313
0.36,0.30286768
0.37,0.31229827
0.38,0.32187402
0.39,0.33160836
0.4,0.34152284
0.41,0.35164365
0.42,0.36199695
0.43,0.37260893
0.44,0.38351855
0.45,0.39476728
0.46,0.40639824
0.47,0.41847727
0.48,0.43107027
0.49,0.4442432
0.5,0.45806184


==> figs/data/couette_fan_tw.csv <==
kn, tw
0.009984116058034953, 0.01892789851424581
0.10550113986375324, 0.1815841327829475
1.050490596091232, 0.6509988925165762
10.784921470360427, 0.9476174723488715
99.92937352859715, 0.9995109813453765


==> figs/data/couette_fan_velocity_high.csv <==
y, u
0.01697792869269947, 0.009041591320072317
0.050084889643463484, 0.019891500904159143
0.0831918505942275, 0.02893309222423157
0.11629881154499148, 0.030741410488245968
0.14940577249575548, 0.03797468354430378
0.18251273344651953, 0.05244122965641951
0.21561969439728357, 0.054249547920434016
0.24872665534804755, 0.06509945750452084
0.2826825127334465, 0.07594936708860767
0.3157894736842105, 0.08499095840867987
0.3488964346349745, 0.09041591320072329
0.3820033955857385, 0.10126582278481011
0.41595925297113745, 0.11211573236889694
0.44991511035653653, 0.12658227848101267
0.48302207130730046, 0.13562386980108498


==> figs/data/couette_fan_velocity_low.csv <==
y, u
0.01697792869269947, 0.02893309222423157
0.050084889643463484, 0.08318264014466548
0.08234295415959252, 0.1338155515370706
0.11629881154499148, 0.1880650994575046
0.15025466893039047, 0.24231464737793862
0.18336162988115445, 0.294755877034358
0.21561969439728357, 0.34900542495479214
0.24957555178268254, 0.40144665461121165
0.2835314091680815, 0.45569620253164556
0.3166383701055987, 0.5108499147834156
0.3497453310696095, 0.5660036166365281
0.3828522920203735, 0.623869801084991
0.41595925297113745, 0.6817359855334539
0.44991511035653653, 0.7414104882459314
0.48302207130730046, 0.8065099457504522


==> figs/data/couette_fan_velocity_medium.csv <==
y, u
0.01697792869269947, 0.019891500904159143
0.05093378607809847, 0.047016274864376095
0.0831918505942275, 0.07594936708860767
0.11629881154499148, 0.0922242314647378
0.14940577249575548, 0.12115732368896936
0.18251273344651953, 0.139240506329114
0.21561969439728357, 0.16998191681735986
0.24872665534804755, 0.19891500904159143
0.2826825127334465, 0.2314647377938518
0.3157894736842105, 0.25858951175406875
0.3497453310696095, 0.2911392405063291
0.3828522920203735, 0.329113924050633
0.41595925297113745, 0.35985533453887886
0.45076400679117146, 0.39963833634719714
0.4838709677419355, 0.45027124773960225


==> figs/data/couette_sone_tw.csv <==
kn, tw
0.009983234356952262, 0.020869590231132884
0.01885651068636487, 0.038747536928099624
0.033255938004713013, 0.06434910178779463
0.06131536777898088, 0.11327973305334593
0.10550113986375324, 0.1815841327829475
0.1514002754925207, 0.24006501071526154
0.2123643268868169, 0.30047319746285606
0.2910248539262641, 0.37251715161016574
0.42675365097460816, 0.4562544047636169
0.5717258845416527, 0.526342284292433
0.7161295358242065, 0.5750284062306729
0.9597444589359018, 0.6373495188919411
1.345846254517993, 0.7035827807901964
1.8877755209103049, 0.7639909675377909
2.900082059264566, 0.8244566858918116
4.5593181646614, 0.8771700202798911
7.851836690323305, 0.9260575028406229
15.508459205525192, 0.9614394407927854
29.961135418817953, 0.9832151538251326
57.91325959662154, 0.993340716556158
102.2278963294589, 0.999525364246983


==> figs/data/couette_sone_velocity_high.csv <==
y, u
0.0008488964346349548, -0.001808318264014508
0.017826825127334453, 0.003616636528029016
0.05093378607809847, 0.012658227848101333
0.0687606112054329, 0.01627486437613035
0.08404074702886245, 0.019891500904159143
0.10101867572156194, 0.025316455696202556
0.11629881154499148, 0.027124773960217063
0.13412563667232597, 0.032549728752260476
0.15110356536502545, 0.03616636528028927
0.16723259762309, 0.0397830018083184
0.18251273344651953, 0.0452079566003617
0.19864176570458403, 0.0488245931283906
0.21561969439728357, 0.05063291139240511
0.23429541595925296, 0.05786618444846292
0.24872665534804755, 0.061482820976491936
0.26655348047538197, 0.06690777576853535
0.2826825127334465, 0.06871609403254975
0.300509337860781, 0.07233273056057876
0.3157894736842105, 0.07775768535262217
0.33276740237691, 0.08137432188065097
0.3488964346349745, 0.08499095840867987
0.368421052631579, 0.0922242314647378
0.3828522920203735, 0.0976491862567812
0.399830220713073, 0.10126582278481011
0.4168081494057725, 0.10669077757685352
0.4363327674023769, 0.11211573236889694
0.44991511035653653, 0.11754068716094046
0.4677419354838709, 0.12477396021699816
0.4838709677419355, 0.13019891500904157
0.49915110356536496, 0.13562386980108498


==> figs/data/couette_sone_velocity_low.csv <==
y, u
0.0008488964346349548, 0
0.016129032258064516, 0.027124773960217063
0.03480475382003395, 0.056057866184448524
0.050084889643463484, 0.08137432188065097
0.06621392190152799, 0.10849909584086803
0.0831918505942275, 0.1338155515370706
0.10016977928692698, 0.16094032549728765
0.11629881154499148, 0.1880650994575046
0.13327674023769098, 0.21518987341772156
0.14940577249575548, 0.24231464737793862
0.16723259762309, 0.26943942133815557
0.18336162988115445, 0.294755877034358
0.200339558573854, 0.3254972875226041
0.2164685908319185, 0.35081374321880654
0.232597623089983, 0.379746835443038
0.24872665534804755, 0.40325497287522605
0.26655348047538197, 0.4321880650994576
0.2826825127334465, 0.45569620253164556
0.30135823429541597, 0.48824593128390603
0.3157894736842105, 0.5117540687160941
0.333616298811545, 0.5406871609403255
0.3497453310696095, 0.5660036166365281
0.36672325976230896, 0.5949367088607596
0.3828522920203735, 0.6220614828209765
0.399830220713073, 0.6491862567811936
0.4176570458404075, 0.678119349005425
0.435483870967742, 0.7106690777576854
0.4524617996604414, 0.7377938517179025
0.4685908319185059, 0.7703435804701628
0.4847198641765704, 0.8028933092224232
0.49830220713073003, 0.8426763110307415


==> figs/data/couette_sone_velocity_medium.csv <==
y, u
0.0008488964346349548, 0
0.030560271646859066, 0.02169981916817365
0.05093378607809847, 0.0397830018083184
0.0687606112054329, 0.054249547920434016
0.08658743633276737, 0.06871609403254975
0.10101867572156194, 0.07775768535262217
0.11714770797962647, 0.0922242314647378
0.132427843803056, 0.10669077757685352
0.15025466893039047, 0.11934900542495475
0.16553480475382004, 0.13200723327305608
0.18251273344651953, 0.1446654611211574
0.19864176570458403, 0.15913200723327314
0.21561969439728357, 0.17179023508137437
0.232597623089983, 0.1862567811934901
0.24872665534804755, 0.19891500904159143
0.265704584040747, 0.21518987341772156
0.2826825127334465, 0.22965641952983729
0.300509337860781, 0.24412296564195313
0.3166383701188455, 0.25858951175406875
0.33276740237691, 0.2712477396021701
0.3497453310696095, 0.2875226039783003
0.36672325976230896, 0.30379746835443044
0.3837011884550085, 0.3182640144665462
0.40152801358234297, 0.3345388788426763
0.4168081494057725, 0.35081374321880654
0.435483870967742, 0.3707052441229657
0.45076400679117146, 0.38878842676311043
0.46943972835314096, 0.4122965641952985
0.4838709677419355, 0.433996383363472
0.49830220713073003, 0.45207956600361676


==> figs/data/flatplate_bgk_cf_Re0p2.csv <==
x,cf
-0.5,1.5759366
-0.4898989898989899,2.7452118
-0.4797979797979798,2.486801
-0.4696969696969697,2.547824
-0.4595959595959596,2.5180957
-0.4494949494949495,2.5149066
-0.4393939393939394,2.5141017
-0.4292929292929293,2.5114036
-0.41919191919191917,2.5091648
-0.40909090909090906,2.5067852
-0.398989898989899,2.50465
-0.3888888888888889,2.502487
-0.3787878787878788,2.500389
-0.3686868686868687,2.4983878
-0.35858585858585856,2.4962034
-0.3484848484848485,2.4939609
-0.33838383838383834,2.4921947
-0.3282828282828283,2.4901578
-0.3181818181818182,2.488332
-0.30808080808080807,2.4861758
-0.29797979797979796,2.4845967
-0.28787878787878785,2.482571
-0.2777777777777778,2.4813485
-0.2676767676767676,2.4791403
-0.25757575757575757,2.4776337
-0.24747474747474746,2.473413
-0.23737373737373735,2.4747365
-0.22727272727272724,2.4725099
-0.21717171717171713,2.4704678
-0.20707070707070707,2.469712
-0.19696969696969696,2.4685898
-0.18686868686868685,2.467102
-0.17676767676767674,2.4667432
-0.16666666666666663,2.4640877
-0.15656565656565652,2.463385
-0.1464646464646464,2.4620965
-0.13636363636363635,2.461243
-0.12626262626262624,2.4600508
-0.11616161616161613,2.4599633
-0.10606060606060602,2.457559
-0.09595959595959591,2.4574966
-0.0858585858585858,2.4564009
-0.07575757575757575,2.4554038
-0.06565656565656564,2.454599
-0.055555555555555525,2.4529417
-0.045454545454545414,2.4529655
-0.035353535353535304,2.4524243
-0.025252525252525193,2.4527733
-0.015151515151515138,2.4508674
-0.0050505050505050275,2.4505322
0.005050505050505083,2.4435792
0.015151515151515249,2.450079
0.025252525252525304,2.4482844
0.03535353535353536,2.4460158
0.045454545454545525,2.447569
0.05555555555555558,2.447662
0.06565656565656575,2.4470868
0.0757575757575758,2.4483526
0.08585858585858586,2.4454727
0.09595959595959602,2.4462857
0.10606060606060608,2.4456556
0.11616161616161624,2.445922
0.1262626262626263,2.4454665
0.13636363636363646,2.4468703
0.14646464646464652,2.4444444
0.15656565656565657,2.4460886
0.16666666666666674,2.4455163
0.1767676767676768,2.4454033
0.18686868686868696,2.445405
0.19696969696969702,2.444287
0.20707070707070718,2.4455254
0.21717171717171724,2.446228
0.2272727272727273,2.4477623
0.23737373737373746,2.4463391
0.24747474747474751,2.4470081
0.2575757575757577,2.43874
0.26767676767676774,2.4487271
0.2777777777777778,2.4476488
0.28787878787878796,2.4455638
0.297979797979798,2.4490263
0.3080808080808082,2.4503233
0.31818181818181823,2.4508312
0.3282828282828284,2.4535313
0.33838383838383845,2.4510934
0.3484848484848485,2.4533892
0.3585858585858587,2.4537127
0.36868686868686873,2.4552531
0.3787878787878789,2.4558327
0.38888888888888895,2.4587348
0.3989898989898991,2.4569356
0.40909090909090917,2.4602914
0.4191919191919192,2.4606512
0.4292929292929294,2.4617064
0.43939393939393945,2.4628468
0.4494949494949496,2.463332
0.45959595959595967,2.4643018
0.4696969696969697,2.4678488
0.4797979797979799,2.4882274
0.48989898989898994,2.434429
0.5,2.6264775


==> figs/data/flatplate_bgk_cf_Re1.csv <==
x,cf
-0.5,1.2506857
-0.4898989898989899,2.1619418
-0.4797979797979798,2.089079
-0.4696969696969697,2.0005445
-0.4595959595959596,1.9854504
-0.4494949494949495,1.9664037
-0.4393939393939394,1.9561918
-0.4292929292929293,1.9453777
-0.41919191919191917,1.9361719
-0.40909090909090906,1.9272733
-0.398989898989899,1.918702
-0.3888888888888889,1.9103267
-0.3787878787878788,1.9021524
-0.3686868686868687,1.8941702
-0.35858585858585856,1.8863875
-0.3484848484848485,1.8788054
-0.33838383838383834,1.8714272
-0.3282828282828283,1.8642571
-0.3181818181818182,1.8572981
-0.30808080808080807,1.8505527
-0.29797979797979796,1.8440225
-0.28787878787878785,1.8377072
-0.2777777777777778,1.8316047
-0.2676767676767676,1.825712
-0.25757575757575757,1.820025
-0.24747474747474746,1.8145384
-0.23737373737373735,1.8092463
-0.22727272727272724,1.8041433
-0.21717171717171713,1.7992228
-0.20707070707070707,1.794478
-0.19696969696969696,1.7899021
-0.18686868686868685,1.7854887
-0.17676767676767674,1.7812322
-0.16666666666666663,1.7771266
-0.15656565656565652,1.7731663
-0.1464646464646464,1.7693466
-0.13636363636363635,1.7656628
-0.12626262626262624,1.76211
-0.11616161616161613,1.758684
-0.10606060606060602,1.7553821
-0.09595959595959591,1.7522012
-0.0858585858585858,1.7491387
-0.07575757575757575,1.7461917
-0.06565656565656564,1.7433574
-0.055555555555555525,1.7406338
-0.045454545454545414,1.7380201
-0.035353535353535304,1.7355148
-0.025252525252525193,1.7331167
-0.015151515151515138,1.7308246
-0.0050505050505050275,1.7286376
0.005050505050505083,1.7265551
0.015151515151515249,1.7245772
0.025252525252525304,1.7227035
0.03535353535353536,1.7209338
0.045454545454545525,1.7192681
0.05555555555555558,1.717707
0.06565656565656575,1.7162514
0.0757575757575758,1.7149016
0.08585858585858586,1.7136581
0.09595959595959602,1.712522
0.10606060606060608,1.7114948
0.11616161616161624,1.7105788
0.1262626262626263,1.7097754
0.13636363636363646,1.7090863
0.14646464646464652,1.7085135
0.15656565656565657,1.70806
0.16666666666666674,1.7077291
0.1767676767676768,1.707524
0.18686868686868696,1.7074481
0.19696969696969702,1.7075056
0.20707070707070718,1.7077011
0.21717171717171724,1.7080394
0.2272727272727273,1.7085253
0.23737373737373746,1.7091646
0.24747474747474751,1.7099638
0.2575757575757577,1.7109283
0.26767676767676774,1.7120645
0.2777777777777778,1.7133785
0.28787878787878796,1.7148768
0.297979797979798,1.7165649
0.3080808080808082,1.7184483
0.31818181818181823,1.7205323
0.3282828282828284,1.722821
0.33838383838383845,1.7253169
0.3484848484848485,1.7280232
0.3585858585858587,1.7309421
0.36868686868686873,1.7340752
0.3787878787878789,1.7374234
0.38888888888888895,1.74099
0.3989898989898991,1.7447671
0.40909090909090917,1.7487618
0.4191919191919192,1.7529569
0.4292929292929294,1.7574799
0.43939393939393945,1.7622195
0.4494949494949496,1.7681929
0.45959595959595967,1.7732756
0.4696969696969697,1.7841226
0.4797979797979799,1.793751
0.48989898989898994,1.845587
0.5,1.9117849


==> figs/data/flatplate_bgk_cf_Re10.csv <==
x,cf
-0.5,0.854926
-0.4898989898989899,1.408129
-0.4797979797979798,1.2985672
-0.4696969696969697,1.1923594
-0.4595959595959596,1.141877
-0.4494949494949495,1.0937088
-0.4393939393939394,1.05558
-0.4292929292929293,1.0202289
-0.41919191919191917,0.98882353
-0.40909090909090906,0.96003693
-0.398989898989899,0.93355227
-0.3888888888888889,0.909022
-0.3787878787878788,0.8862349
-0.3686868686868687,0.8649876
-0.35858585858585856,0.84512323
-0.3484848484848485,0.8265067
-0.33838383838383834,0.8090184
-0.3282828282828283,0.79255694
-0.3181818181818182,0.7770342
-0.30808080808080807,0.76237094
-0.29797979797979796,0.7484982
-0.28787878787878785,0.7353545
-0.2777777777777778,0.7228844
-0.2676767676767676,0.71103925
-0.25757575757575757,0.69977415
-0.24747474747474746,0.6890495
-0.23737373737373735,0.67882925
-0.22727272727272724,0.6690803
-0.21717171717171713,0.65977323
-0.20707070707070707,0.65088075
-0.19696969696969696,0.64237815
-0.18686868686868685,0.63424295
-0.17676767676767674,0.62645435
-0.16666666666666663,0.61899334
-0.15656565656565652,0.6118428
-0.1464646464646464,0.6049863
-0.13636363636363635,0.5984094
-0.12626262626262624,0.59209865
-0.11616161616161613,0.58604133
-0.10606060606060602,0.5802259
-0.09595959595959591,0.5746418
-0.0858585858585858,0.56927943
-0.07575757575757575,0.56412953
-0.06565656565656564,0.5591839
-0.055555555555555525,0.55443484
-0.045454545454545414,0.5498754
-0.035353535353535304,0.5454991
-0.025252525252525193,0.5413001
-0.015151515151515138,0.537273
-0.0050505050505050275,0.533413
0.005050505050505083,0.5297156
0.015151515151515249,0.52617705
0.025252525252525304,0.5227937
0.03535353535353536,0.5195628
0.045454545454545525,0.5164815
0.05555555555555558,0.5135478
0.06565656565656575,0.5107599
0.0757575757575758,0.50811654
0.08585858585858586,0.5056168
0.09595959595959602,0.5032602
0.10606060606060608,0.50104696
0.11616161616161624,0.49897745
0.1262626262626263,0.49705273
0.13636363636363646,0.49527416
0.14646464646464652,0.49364397
0.15656565656565657,0.49216482
0.16666666666666674,0.4908399
0.1767676767676768,0.48967302
0.18686868686868696,0.488669
0.19696969696969702,0.48783323
0.20707070707070718,0.48717198
0.21717171717171724,0.48669255
0.2272727272727273,0.48640308
0.23737373737373746,0.48631322
0.24747474747474751,0.48643354
0.2575757575757577,0.4867761
0.26767676767676774,0.4873551
0.2777777777777778,0.48818576
0.28787878787878796,0.48928577
0.297979797979798,0.4906753
0.3080808080808082,0.49237683
0.31818181818181823,0.49441624
0.3282828282828284,0.49682283
0.33838383838383845,0.4996297
0.3484848484848485,0.502876
0.3585858585858587,0.50660515
0.36868686868686873,0.5108677
0.3787878787878789,0.5157243
0.38888888888888895,0.52124375
0.3989898989898991,0.52750605
0.40909090909090917,0.5346161
0.4191919191919192,0.54268074
0.4292929292929294,0.55188316
0.43939393939393945,0.56236863
0.4494949494949496,0.5747916
0.45959595959595967,0.5885113
0.4696969696969697,0.60681605
0.4797979797979799,0.6268627
0.48989898989898994,0.66961896
0.5,0.7213262


==> figs/data/flatplate_bgk_cf_Re2.csv <==
x,cf
-0.5,1.0914063
-0.4898989898989899,1.8883321
-0.4797979797979798,1.8119739
-0.4696969696969697,1.7228819
-0.4595959595959596,1.7003466
-0.4494949494949495,1.6749285
-0.4393939393939394,1.6579871
-0.4292929292929293,1.641029
-0.41919191919191917,1.625968
-0.40909090909090906,1.6115944
-0.398989898989899,1.5978783
-0.3888888888888889,1.5846729
-0.3787878787878788,1.5719537
-0.3686868686868687,1.5596832
-0.35858585858585856,1.5478429
-0.3484848484848485,1.5364124
-0.33838383838383834,1.5253754
-0.3282828282828283,1.5147188
-0.3181818181818182,1.50443
-0.30808080808080807,1.4944972
-0.29797979797979796,1.4849088
-0.28787878787878785,1.4756539
-0.2777777777777778,1.4667206
-0.2676767676767676,1.4580977
-0.25757575757575757,1.449774
-0.24747474747474746,1.4417385
-0.23737373737373735,1.4339801
-0.22727272727272724,1.4264886
-0.21717171717171713,1.4192541
-0.20707070707070707,1.4122666
-0.19696969696969696,1.405517
-0.18686868686868685,1.3989966
-0.17676767676767674,1.3926975
-0.16666666666666663,1.3866122
-0.15656565656565652,1.3807337
-0.1464646464646464,1.3750556
-0.13636363636363635,1.3695717
-0.12626262626262624,1.3642769
-0.11616161616161613,1.3591659
-0.10606060606060602,1.3542341
-0.09595959595959591,1.349478
-0.0858585858585858,1.3448936
-0.07575757575757575,1.3404776
-0.06565656565656564,1.3362269
-0.055555555555555525,1.3321385
-0.045454545454545414,1.3282107
-0.035353535353535304,1.3244414
-0.025252525252525193,1.3208287
-0.015151515151515138,1.317371
-0.0050505050505050275,1.3140671
0.005050505050505083,1.310916
0.015151515151515249,1.307917
0.025252525252525304,1.3050694
0.03535353535353536,1.302373
0.045454545454545525,1.2998276
0.05555555555555558,1.2974335
0.06565656565656575,1.295191
0.0757575757575758,1.2931007
0.08585858585858586,1.2911632
0.09595959595959602,1.2893797
0.10606060606060608,1.2877514
0.11616161616161624,1.2862805
0.1262626262626263,1.2849687
0.13636363636363646,1.2838179
0.14646464646464652,1.2828307
0.15656565656565657,1.2820102
0.16666666666666674,1.2813597
0.1767676767676768,1.2808831
0.18686868686868696,1.2805842
0.19696969696969702,1.2804675
0.20707070707070718,1.2805386
0.21717171717171724,1.2808027
0.2272727272727273,1.2812656
0.23737373737373746,1.2819344
0.24747474747474751,1.2828162
0.2575757575757577,1.2839185
0.26767676767676774,1.2852498
0.2777777777777778,1.2868186
0.28787878787878796,1.2886343
0.297979797979798,1.2907065
0.3080808080808082,1.2930452
0.31818181818181823,1.2956612
0.3282828282828284,1.2985653
0.33838383838383845,1.3017683
0.3484848484848485,1.3052824
0.3585858585858587,1.3091199
0.36868686868686873,1.3132943
0.3787878787878789,1.3178213
0.38888888888888895,1.3227191
0.3989898989898991,1.3280028
0.40909090909090917,1.3337017
0.4191919191919192,1.3398266
0.4292929292929294,1.3465046
0.43939393939393945,1.3536918
0.4494949494949496,1.3622621
0.45959595959595967,1.3705436
0.4696969696969697,1.3840927
0.4797979797979799,1.397023
0.48989898989898994,1.4463385
0.5,1.506674


==> figs/data/flatplate_bgk_cf_Re20.csv <==
x,cf
-0.5,0.7945543
-0.4898989898989899,1.2377173
-0.4797979797979798,1.1033282
-0.4696969696969697,0.9858501
-0.4595959595959596,0.9219234
-0.4494949494949495,0.86465675
-0.4393939393939394,0.8195506
-0.4292929292929293,0.7792856
-0.41919191919191917,0.7444916
-0.40909090909090906,0.7135498
-0.398989898989899,0.685864
-0.3888888888888889,0.66088116
-0.3787878787878788,0.63823295
-0.3686868686868687,0.6175837
-0.35858585858585856,0.59867775
-0.3484848484848485,0.5813025
-0.33838383838383834,0.56527275
-0.3282828282828283,0.5504368
-0.3181818181818182,0.53666615
-0.30808080808080807,0.52384764
-0.29797979797979796,0.5118858
-0.28787878787878785,0.50069743
-0.2777777777777778,0.49020925
-0.2676767676767676,0.4803583
-0.25757575757575757,0.47108802
-0.24747474747474746,0.46234888
-0.23737373737373735,0.4540979
-0.22727272727272724,0.446295
-0.21717171717171713,0.43890595
-0.20707070707070707,0.43189946
-0.19696969696969696,0.4252473
-0.18686868686868685,0.41892463
-0.17676767676767674,0.41290843
-0.16666666666666663,0.40717822
-0.15656565656565652,0.40171555
-0.1464646464646464,0.39650318
-0.13636363636363635,0.39152575
-0.12626262626262624,0.38676932
-0.11616161616161613,0.38222095
-0.10606060606060602,0.3778689
-0.09595959595959591,0.37370253
-0.0858585858585858,0.36971182
-0.07575757575757575,0.36588782
-0.06565656565656564,0.36222225
-0.055555555555555525,0.3587074
-0.045454545454545414,0.3553363
-0.035353535353535304,0.3521025
-0.025252525252525193,0.34900007
-0.015151515151515138,0.3460236
-0.0050505050505050275,0.34316817
0.005050505050505083,0.3404291
0.015151515151515249,0.33780235
0.025252525252525304,0.33528402
0.03535353535353536,0.33287087
0.045454545454545525,0.33055964
0.05555555555555558,0.32834777
0.06565656565656575,0.32623276
0.0757575757575758,0.32421246
0.08585858585858586,0.32228518
0.09595959595959602,0.32044947
0.10606060606060608,0.31870425
0.11616161616161624,0.31704864
0.1262626262626263,0.31548226
0.13636363636363646,0.31400505
0.14646464646464652,0.31261733
0.15656565656565657,0.31131983
0.16666666666666674,0.31011382
0.1767676767676768,0.30900094
0.18686868686868696,0.30798352
0.19696969696969702,0.30706435
0.20707070707070718,0.30624706
0.21717171717171724,0.305536
0.2272727272727273,0.30493632
0.23737373737373746,0.30445445
0.24747474747474751,0.30409765
0.2575757575757577,0.30387455
0.26767676767676774,0.30379587
0.2777777777777778,0.30387342
0.28787878787878796,0.3041216
0.297979797979798,0.30455726
0.3080808080808082,0.30520007
0.31818181818181823,0.3060736
0.3282828282828284,0.3072053
0.33838383838383845,0.30862755
0.3484848484848485,0.31038013
0.3585858585858587,0.31250906
0.36868686868686873,0.31506953
0.3787878787878789,0.3181311
0.38888888888888895,0.3217749
0.3989898989898991,0.32609928
0.40909090909090917,0.33123684
0.4191919191919192,0.33733326
0.4292929292929294,0.34461328
0.43939393939393945,0.35330933
0.4494949494949496,0.36406082
0.45959595959595967,0.37661153
0.4696969696969697,0.39364526
0.4797979797979799,0.41364676
0.48989898989898994,0.45172894
0.5,0.50065553


==> figs/data/flatplate_bgk_cf_Re5.csv <==
x,cf
-0.5,0.9344742
-0.4898989898989899,1.5899191
-0.4797979797979798,1.4994342
-0.4696969696969697,1.4033211
-0.4595959595959596,1.3664509
-0.4494949494949495,1.3289998
-0.4393939393939394,1.3003613
-0.4292929292929293,1.2729526
-0.41919191919191917,1.248304
-0.40909090909090906,1.2252185
-0.398989898989899,1.2035495
-0.3888888888888889,1.1830778
-0.3787878787878788,1.1637014
-0.3686868686868687,1.1453133
-0.35858585858585856,1.1278341
-0.3484848484848485,1.1111933
-0.33838383838383834,1.0953286
-0.3282828282828283,1.0801861
-0.3181818181818182,1.0657185
-0.30808080808080807,1.051882
-0.29797979797979796,1.0386376
-0.28787878787878785,1.02595
-0.2777777777777778,1.0137863
-0.2676767676767676,1.0021173
-0.25757575757575757,0.99091524
-0.24747474747474746,0.9801552
-0.23737373737373735,0.9698145
-0.22727272727272724,0.9598712
-0.21717171717171713,0.95030606
-0.20707070707070707,0.941101
-0.19696969696969696,0.9322392
-0.18686868686868685,0.92370534
-0.17676767676767674,0.9154852
-0.16666666666666663,0.9075656
-0.15656565656565652,0.8999346
-0.1464646464646464,0.8925809
-0.13636363636363635,0.8854943
-0.12626262626262624,0.8786653
-0.11616161616161613,0.87208503
-0.10606060606060602,0.86574554
-0.09595959595959591,0.8596394
-0.0858585858585858,0.8537598
-0.07575757575757575,0.8481004
-0.06565656565656564,0.84265554
-0.055555555555555525,0.8374199
-0.045454545454545414,0.83238894
-0.035353535353535304,0.82755816
-0.025252525252525193,0.82292354
-0.015151515151515138,0.8184819
-0.0050505050505050275,0.81423
0.005050505050505083,0.81016517
0.015151515151515249,0.80628514
0.025252525252525304,0.80258787
0.03535353535353536,0.7990717
0.045454545454545525,0.7957356
0.05555555555555558,0.7925785
0.06565656565656575,0.78960013
0.0757575757575758,0.7868002
0.08585858585858586,0.7841789
0.09595959595959602,0.7817369
0.10606060606060608,0.77947533
0.11616161616161624,0.77739537
0.1262626262626263,0.7754991
0.13636363636363646,0.77378875
0.14646464646464652,0.77226704
0.15656565656565657,0.7709373
0.16666666666666674,0.7698032
0.1767676767676768,0.76886934
0.18686868686868696,0.7681407
0.19696969696969702,0.76762265
0.20707070707070718,0.7673216
0.21717171717171724,0.7672448
0.2272727272727273,0.7674002
0.23737373737373746,0.7677964
0.24747474747474751,0.7684434
0.2575757575757577,0.7693519
0.26767676767676774,0.7705341
0.2777777777777778,0.77200305
0.28787878787878796,0.7737736
0.297979797979798,0.77586204
0.3080808080808082,0.77828604
0.31818181818181823,0.7810657
0.3282828282828284,0.784223
0.33838383838383845,0.78778225
0.3484848484848485,0.7917711
0.3585858585858587,0.7962197
0.36868686868686873,0.8011626
0.3787878787878789,0.80663973
0.38888888888888895,0.8126969
0.3989898989898991,0.8193842
0.40909090909090917,0.8267704
0.4191919191919192,0.83491594
0.4292929292929294,0.8439674
0.43939393939393945,0.8539824
0.4494949494949496,0.8656769
0.45959595959595967,0.8779845
0.4696969696969697,0.8950477
0.4797979797979799,0.91268563
0.48989898989898994,0.9585476
0.5,1.0130494


==> figs/data/flatplate_bgk_cf_Re50.csv <==
x,cf
-0.5,0.7236783
-0.4898989898989899,0.99748826
-0.4797979797979798,0.8329344
-0.4696969696969697,0.7099487
-0.4595959595959596,0.63707167
-0.4494949494949495,0.5781678
-0.4393939393939394,0.5341146
-0.4292929292929293,0.4970621
-0.41919191919191917,0.46668696
-0.40909090909090906,0.44090143
-0.398989898989899,0.41872925
-0.3888888888888889,0.39939713
-0.3787878787878788,0.382399
-0.3686868686868687,0.36729863
-0.35858585858585856,0.35378838
-0.3484848484848485,0.3416237
-0.33838383838383834,0.33059958
-0.3282828282828283,0.32055756
-0.3181818181818182,0.31136838
-0.30808080808080807,0.30292156
-0.29797979797979796,0.2951281
-0.28787878787878785,0.28791234
-0.2777777777777778,0.2812095
-0.2676767676767676,0.27496576
-0.25757575757575757,0.26913363
-0.24747474747474746,0.26367262
-0.23737373737373735,0.2585482
-0.22727272727272724,0.25372896
-0.21717171717171713,0.24918833
-0.20707070707070707,0.2449027
-0.19696969696969696,0.240851
-0.18686868686868685,0.23701474
-0.17676767676767674,0.23337737
-0.16666666666666663,0.2299239
-0.15656565656565652,0.22664133
-0.1464646464646464,0.22351758
-0.13636363636363635,0.22054186
-0.12626262626262624,0.21770462
-0.11616161616161613,0.21499684
-0.10606060606060602,0.21241063
-0.09595959595959591,0.2099387
-0.0858585858585858,0.20757428
-0.07575757575757575,0.20531143
-0.06565656565656564,0.20314462
-0.055555555555555525,0.20106865
-0.045454545454545414,0.19907896
-0.035353535353535304,0.1971713
-0.025252525252525193,0.19534154
-0.015151515151515138,0.19358627
-0.0050505050505050275,0.19190212
0.005050505050505083,0.190286
0.015151515151515249,0.18873502
0.025252525252525304,0.18724678
0.03535353535353536,0.18581879
0.045454545454545525,0.18444894
0.05555555555555558,0.18313521
0.06565656565656575,0.18187581
0.0757575757575758,0.18066911
0.08585858585858586,0.17951362
0.09595959595959602,0.17840801
0.10606060606060608,0.17735119
0.11616161616161624,0.17634203
0.1262626262626263,0.17537962
0.13636363636363646,0.1744633
0.14646464646464652,0.17359252
0.15656565656565657,0.17276683
0.16666666666666674,0.17198595
0.1767676767676768,0.17124976
0.18686868686868696,0.17055835
0.19696969696969702,0.16991203
0.20707070707070718,0.16931124
0.21717171717171724,0.16875678
0.2272727272727273,0.16824962
0.23737373737373746,0.16779128
0.24747474747474751,0.16738336
0.2575757575757577,0.16702801
0.26767676767676774,0.16672824
0.2777777777777778,0.16648743
0.28787878787878796,0.16630994
0.297979797979798,0.1662011
0.3080808080808082,0.1661677
0.31818181818181823,0.16621839
0.3282828282828284,0.16636379
0.33838383838383845,0.1666174
0.3484848484848485,0.16699731
0.3585858585858587,0.16752587
0.36868686868686873,0.1682317
0.3787878787878789,0.16915537
0.38888888888888895,0.1703477
0.3989898989898991,0.17187491
0.40909090909090917,0.17383857
0.4191919191919192,0.17635986
0.4292929292929294,0.17963544
0.43939393939393945,0.18391424
0.4494949494949496,0.18976197
0.45959595959595967,0.1972567
0.4696969696969697,0.2084917
0.4797979797979799,0.22358356
0.48989898989898994,0.251254
0.5,0.29276544


==> figs/data/flatplate_sun_dsmc_cf_Re10.csv <==
x,cf
-0.4885675304715174, 1.6953300293414206
-0.477628194064321, 1.4905565007273713
-0.46292460816464065, 1.3122395640703206
-0.44069252327999275, 1.1868358113272675
-0.4202562648453616, 1.1175875927706684
-0.397995413861972, 1.015311783415933
-0.3813192954771474, 0.9229109648149516
-0.36265831627914624, 0.9263382400078901
-0.34594932235290243, 0.8603693567078432
-0.32724313928545007, 0.9001405429395664
-0.3030590691290447, 0.8441329486894986
-0.2881335733247857, 0.8442315753137559
-0.24727338478355565, 0.6958231624627067
-0.2266974052978935, 0.7389106689350788
-0.20441600710111696, 0.6531548191434275
-0.18204420116543796, 0.6400867914293462
-0.16533520723919415, 0.5741179081292993
-0.14476333719620949, 0.6139014226890547
-0.1206121425812231, 0.5314618931380524
-0.09807595893844878, 0.6505535419286435
-0.08320388588899574, 0.6077002736888821
-0.05510351686104331, 0.7003969721626351
-0.030981088344798735, 0.5948294992233152
-0.012315999704120117, 0.60156076632887
0.011769443828028026, 0.4662573661759988
0.0342850802574155, 0.5688290554035058
0.056693871177191046, 0.5854969549029758
0.07713423905449945, 0.5195527282589933
0.09956357718766184, 0.5527405873215472
0.1200820244758406, 0.5495722070172842
0.14048951681173005, 0.4571960450723669
0.16839674203384525, 0.39460512365312983
0.1908466273803946, 0.44431294227876794
0.2058789686942658, 0.530315358631062
0.2263933065397672, 0.5238429864141823
0.2505527200401081, 0.4480114406884137
0.27116979395254415, 0.5241388662869539
0.2917211167821421, 0.547402421283625
0.33272102637440315, 0.5113297334615476
0.3645116749266466, 0.5710111694651967
0.38876149616589006, 0.5678674458169979
0.4000419163153093, 0.637325245950144
0.4261040017752791, 0.5912419557659587
0.4355968143600366, 0.7234632739107918
0.45411396306432916, 0.6112508321621417
0.47455844038431505, 0.548610597430776
0.49137838926284827, 0.5718494957713829


==> figs/data/flatplate_sun_dsmc_cf_Re50.csv <==
x,cf
-0.49088936558423946, 1.3285745987129225
-0.4875155131461071, 1.0411519589713243
-0.4710530857805064, 0.7769435609142685
-0.4488826425360193, 0.6019799294819632
-0.4414938646020826, 0.5425573883669894
-0.43024631999408236, 0.5855832531992009
-0.4191878097492418, 0.4766254900510394
-0.40427875171569233, 0.46350814902482895
-0.39310517707588494, 0.447062159429938
-0.38570407081391617, 0.39755159405281426
-0.3819973535189158, 0.3777522992331779
-0.36144192124664054, 0.40431984614246597
-0.3446507384668491, 0.4044308010947555
-0.3372331944341708, 0.36813620336809905
-0.32601441592491226, 0.38803412481199273
-0.30930131255599114, 0.3253692334245628
-0.30000986266242574, 0.2956949478511721
-0.28316525712782825, 0.33875779766748004
-0.2739149016610367, 0.27604359296792147
-0.2589442019873265, 0.31248613063096364
-0.2515472051680351, 0.25967157334122337
-0.23470259963343776, 0.3027344231575311
-0.2197606660584691, 0.31604901743225566
-0.21238832589524204, 0.24341050866681435
-0.20299413993474202, 0.29633602090884414
-0.18437836460619217, 0.2634193850629978
-0.1656639626533849, 0.30979855511995424
-0.1582669658340935, 0.2569839978302142
-0.14144290751288313, 0.28352688808343784
-0.1228353510696879, 0.24400226841235773
-0.11159191590436501, 0.28372414133195223
-0.09114332914170187, 0.2243878985132035
-0.07431105193513654, 0.2575387725916609
-0.05750754082731302, 0.2675617032818005
-0.04079854690106932, 0.20159281998175382
-0.01653639733379353, 0.2083610720714053
0.013294047061337633, 0.19203836575683564
0.03191393183256497, 0.16242572182360582
0.04692161649037152, 0.22860418670019955
0.061810127310534035, 0.19896688611090507
0.06931807908211485, 0.23536011046181882
0.08789686942656827, 0.1727075474024209
0.10286345965760113, 0.2058460931528463
0.1270721864700709, 0.16966245037847938
0.1327349984795062, 0.22256330596444496
0.14952207181662014, 0.21937026900411727
0.16621462797215436, 0.1401854180536033
0.17936073509710615, 0.20965554651478113
0.19985863517189806, 0.18996720664743427
0.2128691306884959, 0.1504056019922575
0.2203894107881088, 0.19671080208102132
0.2352861404936264, 0.17368148531696082
0.2409489525030617, 0.22658234090292662
0.25581280666715966, 0.17712108883793154
0.2726615216444346, 0.22348793056685623
0.28934996835729154, 0.14099908770372527
0.2987318259897591, 0.18401262420790454
0.3117546498343895, 0.1543629952905785
0.32484733420453527, 0.18088122888773794
0.3303950818190038, 0.14127031092043252
0.35098338963269815, 0.19426979313065518
0.36396100960787714, 0.12827625317454405
0.37334286724034493, 0.17128978967872333
0.39944193768441116, 0.15494242670808966
0.40882790475955644, 0.20125995512488548
0.42372052502239654, 0.1749266464482082
0.4274847745148802, 0.201383238405207
0.4442348628678976, 0.16845427423132842
0.44990589376268786, 0.22796311364252753
0.4630109064608656, 0.2643933229775375
0.48168832342957635, 0.28103656582094305
0.4872196332733354, 0.22820968020317056
0.4983028001742402, 0.1390758685307094


==> figs/data/flatplate_sun_ip_cf_Re10.csv <==
x,cf
-0.491718427,1.415202819
-0.473084886,1.364082649
-0.456521739,1.272735531
-0.439958592,1.166763184
-0.421325052,1.090048864
-0.402691511,1.013334545
-0.381987578,0.951253023
-0.365424431,0.907437898
-0.34679089,0.852661421
-0.326086957,0.827142971
-0.307453416,0.790648029
-0.288819876,0.761465702
-0.268115942,0.732290945
-0.249482402,0.717733847
-0.226708075,0.684910352
-0.208074534,0.674009561
-0.1873706,0.648491111
-0.164596273,0.622980231
-0.14389234,0.619399624
-0.123188406,0.608506402
-0.100414079,0.593964444
-0.077639752,0.579422485
-0.056935818,0.564872957
-0.032091097,0.557651182
-0.011387164,0.550414268
0.011387164,0.546841231
0.034161491,0.532299272
0.056935818,0.528726235
0.081780538,0.521504461
0.102484472,0.514267546
0.123188406,0.510686939
0.14389234,0.510762639
0.166666667,0.510845909
0.1873706,0.507265302
0.208074534,0.503684695
0.228778468,0.507416702
0.249482402,0.507492402
0.270186335,0.514880716
0.290890269,0.514956416
0.30952381,0.525993467
0.30952381,0.525993467
0.32815735,0.526061597
0.34679089,0.537098648
0.367494824,0.54814327
0.384057971,0.562829058
0.402691511,0.588491338
0.421325052,0.614153618
0.439958592,0.650784819
0.456521739,0.694721065
0.47515528,0.735008573
0.491718427,0.760663283


==> figs/data/flatplate_sun_ip_cf_Re50.csv <==
x,cf
-0.495859213,1.148277259
-0.489648033,1.020329219
-0.48136646,0.899701364
-0.473084886,0.786386123
-0.466873706,0.705970076
-0.458592133,0.643843135
-0.450310559,0.592685115
-0.442028986,0.559808631
-0.433747412,0.526932146
-0.425465839,0.497711969
-0.419254658,0.472140529
-0.400621118,0.431989281
-0.384057971,0.402799384
-0.365424431,0.380929671
-0.348861284,0.355396081
-0.330227743,0.337182675
-0.311594203,0.322625577
-0.292960663,0.311724785
-0.272256729,0.300831564
-0.253623188,0.286274465
-0.228778468,0.275396384
-0.210144928,0.2681519
-0.1873706,0.260922555
-0.164596273,0.250036904
-0.14389234,0.246456297
-0.119047619,0.242890829
-0.094202899,0.235669055
-0.071428571,0.232096018
-0.042443064,0.224889383
-0.019668737,0.221316346
0.007246377,0.217758449
0.034161491,0.214200552
0.059006211,0.210635085
0.083850932,0.207069617
0.108695652,0.20350415
0.129399586,0.199923543
0.152173913,0.196350506
0.179089027,0.200105223
0.197722567,0.192860739
0.220496894,0.192944009
0.241200828,0.193019708
0.263975155,0.189446671
0.282608696,0.189514801
0.301242236,0.185926624
0.324016563,0.186009894
0.34057971,0.186070454
0.357142857,0.186131014
0.375776398,0.186199144
0.396480331,0.193587458
0.415113872,0.193655588
0.429606625,0.204677499
0.446169772,0.215706981
0.458592133,0.230377629
0.47515528,0.256032339
0.483436853,0.288969383
0.491718427,0.325562734
0.497929607,0.365804823


==> figs/data/flatplate_sun_ns_cf_Re10.csv <==
x,cf
-0.49206522962981497, 1.557404326123128
-0.48825891684285583, 1.5074875207986689
-0.4844494764365156, 1.4542429284525789
-0.48064316364955645, 1.4043261231281197
-0.4749540239950959, 1.3510815307820296
-0.4692680119600165, 1.3011647254575704
-0.4616991730574356, 1.2479201331114806
-0.45601316102235623, 1.1980033277870215
-0.4503302766066581, 1.1514143094841929
-0.4408848660753381, 1.1014975041597337
-0.43143945554401814, 1.0515806988352743
-0.42011747338395905, 1.0049916805324457
-0.4087954912239, 0.9584026622296171
-0.39559693743510194, 0.9151414309484192
-0.3823983836463038, 0.871880199667221
-0.36732013060938534, 0.8286189683860232
-0.35036530594372783, 0.7886855241264557
-0.3315339096493313, 0.7520798668885189
-0.312705640974316, 0.7188019966722128
-0.2901211014224413, 0.6888519134775373
-0.2675396894899479, 0.6622296173044924
-0.24683484918619347, 0.6322795341098169
-0.22237686562496095, 0.6089850249584023
-0.1998048365506111, 0.5923460898502493
-0.17347028136063958, 0.5723793677204656
-0.14713572617066795, 0.5524126455906821
-0.1245636970963181, 0.5357737104825289
-0.1001182240126105, 0.525790349417637
-0.07378992406140139, 0.5124792013311146
-0.04934132335831254, 0.4991680532445921
-0.023019278645865948, 0.4925124792013309
0.0033058936859619026, 0.48252911813643906
0.027748239150288456, 0.4758735440931776
0.05407028386273505, 0.4692179700499164
0.08039232857518175, 0.4625623960066554
0.10671437328762834, 0.45590682196339416
0.1330332903806939, 0.45257903494176355
0.15935220747375933, 0.4492512479201327
0.18378829769932314, 0.4492512479201327
0.21010408717300755, 0.4492512479201327
0.23641987664669173, 0.4492512479201327
0.26273253850099454, 0.45257903494176355
0.28904520035529757, 0.45590682196339416
0.3134719077227178, 0.465890183028286
0.33977831433825834, 0.4758735440931776
0.3660784657150363, 0.4925124792013309
0.38861609097619254, 0.5124792013311146
0.409267761750466, 0.5391014975041595
0.4299131772859771, 0.5723793677204656
0.44679606670586625, 0.6089850249584023
0.4599101747713711, 0.6555740432612309
0.4730274104562572, 0.6988352745424291
0.48237899240614, 0.7487520798668881
0.48985713034666534, 0.7920133111480863


==> figs/data/flatplate_sun_ns_cf_Re50.csv <==
x,cf
-0.4974853940174897, 1.3244592346089847
-0.4955493976205072, 1.2645590682196337
-0.49737279971976533, 1.2046589018302827
-0.4935539764552813, 1.141430948419301
-0.49161485243891756, 1.0782029950083194
-0.4896726008031727, 1.011647254575707
-0.48585064991930743, 0.9450915141430947
-0.4801427445485594, 0.871880199667221
-0.47819736529343326, 0.8019966722129781
-0.47060976067456495, 0.7287853577371046
-0.46112994633005144, 0.6422628951747087
-0.4516688977018253, 0.5757071547420962
-0.44221410431236163, 0.5158069883527452
-0.4271295960366807, 0.465890183028286
-0.4082856892647592, 0.4159733777038268
-0.38380581236785816, 0.369384359400998
-0.36498067131222395, 0.3394342762063225
-0.3423992593797305, 0.3128119800332776
-0.3160647041897589, 0.2928452579034939
-0.28408792363604524, 0.2695507487520794
-0.2521173983210939, 0.25291181364392656
-0.22390939912176444, 0.2396006655574041
-0.18254037756621178, 0.22296173044925083
-0.14681358137440115, 0.2096505823627286
-0.10733364192511219, 0.20299500831946737
-0.07160997335268282, 0.19301164725457554
-0.03776913164775497, 0.1863560732113141
-0.00017201906596786554, 0.1830282861896837
0.03930792038332109, 0.17637271214642225
0.07126593522074742, 0.17304492512479186
0.1107427470506549, 0.16971713810316102
0.15021643126118123, 0.16971713810316102
0.18969637071047007, 0.16306156405990002
0.2272934832922573, 0.1597337770382692
0.2592452428909212, 0.16306156405990002
0.29307982935708654, 0.16306156405990002
0.32879411507137235, 0.16306156405990002
0.36450840078565816, 0.16306156405990002
0.4020961305093015, 0.16971713810316102
0.4377979057460625, 0.1830282861896837
0.4659652458934359, 0.212978369384359
0.48470906884515774, 0.2695507487520794
0.4921778239275393, 0.32279534109816943
0.49588405289429904, 0.37936772046589007


==> figs/data/flatplate_zhu_cf_Re0p2.csv <==
x,cf
0.017316399449177955, 2.944055836095119
0.03664677587138793, 2.9342062999222738
0.0559771522935979, 2.925780767119999
0.07530752871580787, 2.9187145102623613
0.09463790513801784, 2.908994428941386
0.11396828156022781, 2.9027480528122585
0.13329865798243778, 2.899004470485952
0.15262903440464776, 2.891226211943029
0.17195941082685773, 2.8855192310300266
0.1912897872490677, 2.8803300695245047
0.21062016367127767, 2.8761765468339435
0.22995054009348764, 2.871311022458097
0.24928091651569761, 2.8678695014528213
0.2686112929379076, 2.8647516175772205
0.28794166936011756, 2.8638344661834116
0.30727204578232753, 2.858192212696345
0.3266024222045375, 2.8538445077279784
0.3459327986267475, 2.850985533556118
0.3652631750489575, 2.850780383847595
0.3845935514711674, 2.8499279598797207
0.40392392789337744, 2.8442209789667188
0.42325430431558736, 2.8444473454310955
0.4425846807377974, 2.843292860142192
0.4619150571600073, 2.8392687923035007
0.48124543358221733, 2.8375749117984714
0.5005758100044273, 2.837369762089948
0.5199061864266372, 2.833669331380932
0.5392365628488471, 2.836150369848713
0.558566939271057, 2.8318997560192494
0.5778973156932672, 2.8352546147371536
0.5972276921154771, 2.8314894566022026
0.616558068537687, 2.8345206781904317
0.6358884449598969, 2.8312949152716063
0.6552188213821071, 2.8314134026927578
0.674549197804317, 2.835847051842913
0.6938795742265269, 2.832567349402475
0.7132099506487368, 2.8367313009445674
0.732540327070947, 2.835878876976693
0.7518707034931569, 2.8386943404784724
0.7712010799153668, 2.8395464053935546
0.7905314563375767, 2.840765259055602
0.8098618327597868, 2.845091029162532
0.8291922091819968, 2.8468277022320603
0.8485225856042067, 2.848240738171913
0.8678529620264166, 2.8506246855007915
0.8871833384486265, 2.856180276700487
0.9065137148708367, 2.8607325927981897
0.9258440912930466, 2.8657056371644702
0.9451744677152565, 2.8718114114846136
0.9645048441374664, 2.87840264149927
0.9829565670859397, 2.8863963072361436


==> figs/data/flatplate_zhu_cf_Re0p5.csv <==
x,cf
0.012044478606757059, 2.577838897020695
0.031228412783344234, 2.5545957937092068
0.050705231451177, 2.539983781700223
0.07003560787338697, 2.517719165636226
0.08936598429559695, 2.5050629763554744
0.10869636071780692, 2.4895605783176356
0.1280267371400169, 2.477790795175384
0.14735711356222686, 2.4650716764527516
0.16712681672130525, 2.4506430560971535
0.1860178664066468, 2.445286300872481
0.20608045405697079, 2.431688860139349
0.22467861925106675, 2.427572202922132
0.2432767844451627, 2.4161652340766833
0.2633393720954867, 2.409728650119913
0.28266974851769666, 2.403007606200595
0.30200012493990663, 2.397645838225913
0.3213305013621166, 2.39129158305356
0.3406608777843266, 2.384721569794757
0.3599912542065365, 2.377914222640859
0.37961451511999217, 2.3706501848172117
0.39909133378782485, 2.3657262245995696
0.41856815245565776, 2.3589035932211657
0.43804497112349045, 2.3580736426939155
0.4566431363175864, 2.355420544496452
0.47524130151168237, 2.3490456193077236
0.49530388916200635, 2.3488179879982862
0.5141949388473479, 2.344775045407176
0.5339646420064263, 2.342150704074185
0.5532950184286363, 2.343283254501652
0.572771837096469, 2.3384096378375157
0.5922486557643019, 2.3375401316610827
0.6117254744321345, 2.337362849345344
0.6312022930999672, 2.3374822343984745
0.6506791117678001, 2.337601619451605
0.669277276961896, 2.3400026544292363
0.6878754421559921, 2.3378296179741245
0.707352260823825, 2.338245670396123
0.7268290794916576, 2.3385430558705753
0.7465987826507359, 2.3442523706267213
0.765782716827323, 2.3454271750395006
0.7852595354951559, 2.3508727025695717
0.8047363541629888, 2.3505115121706206
0.8239202883395758, 2.359074233060264
0.8435435492530314, 2.360638296940535
0.8630203679208643, 2.3667899184940007
0.882497186588697, 2.374325987768855
0.9012417940284156, 2.38492133371141
0.9213043816787396, 2.3908805655309306
0.9399025468728357, 2.403799807223007
0.9592329232950456, 2.416432263658267
0.9785632997172555, 2.4316229945471517
0.9920359863145534, 2.4399280146218363


==> figs/data/flatplate_zhu_cf_Re1.csv <==
x,cf
0.012044478606757059, 2.249562968486785
0.031228412783344234, 2.2110140122080106
0.050705231451177, 2.181717479149743
0.069900430415889, 2.1465479029486074
0.08936598429559695, 2.12647226206139
0.10884280296342974, 2.0999131597249585
0.12831962163126248, 2.08096672187211
0.1480330008497167, 2.058480416744655
0.16668748998443683, 2.0476766907842103
0.18723446352412854, 2.0246776363305576
0.20534824282885678, 2.014988981634221
0.22467861925106675, 2.001536285417658
0.24400899567327672, 1.985958372049561
0.2633393720954867, 1.9754076220957526
0.28223042178082824, 1.9599106220902205
0.3013242376524168, 1.9468898591629562
0.3213305013621166, 1.9420616712556946
0.3405257003268285, 1.92734928100521
0.3599912542065365, 1.922276295675424
0.3793216306287465, 1.9154581606172036
0.39909133378782485, 1.9046443872016725
0.4189286256756523, 1.8957258859317463
0.43804497112349045, 1.890555536093319
0.45591092508947234, 1.8851088911862979
0.47524130151168237, 1.878768506176646
0.49530388916200635, 1.876879537601542
0.5146342655842162, 1.8730712278493011
0.5335591096339323, 1.864972655298166
0.5532950184286363, 1.8651849107367569
0.5727605723083442, 1.858421543783513
0.5919557712730561, 1.8605565407296099
0.6112861476952662, 1.8591431457369652
0.6312022930999672, 1.8539440898789534
0.6506791117678001, 1.8535888071418944
0.669277276961896, 1.8575891489353373
0.6878754421559921, 1.854388949875803
0.707938029806316, 1.8584179173861899
0.727268406228526, 1.8607510074518336
0.7463058981594903, 1.8606719762020343
0.765929159072946, 1.8663249126754005
0.7851243580376579, 1.8668145763897162
0.8045899119173658, 1.8751829642005773
0.8239202883395758, 1.8834894710025119
0.8432506647617859, 1.8893363356189157
0.8632569284714855, 1.8950459149119585
0.8819114176062057, 1.9078788429673261
0.9012417940284156, 1.920534416340421
0.9205721704506256, 1.9316565661705305
0.9399025468728357, 1.9461368365033185
0.9592329232950456, 1.9658538638200889
0.9778310884891417, 1.988508161743769
0.9918686237481273, 2.003594273431275


==> figs/data/flatplate_zhu_cf_Re10.csv <==
x,cf
0.0024980871455651255, 1.4815507082222394
0.00885804306361343, 1.4258486708717073
0.013087812909528818, 1.3980048370838802
0.01734286291495113, 1.3471358340171808
0.022626748885568176, 1.3153606693190907
0.028980384763739764, 1.2654149242882768
0.0353150605222812, 1.2327380562166175
0.04482346072670565, 1.1779058692386761
0.05396716136687543, 1.1365228335611754
0.06381231990662581, 1.0936903665910211
0.07435594264285725, 1.0521351331112374
0.08594589787573156, 1.0137378971570536
0.0985849797281417, 0.9759537715976477
0.1133277201168865, 0.9344727220806694
0.13037950370627535, 0.8934619234465606
0.14490105933101868, 0.8622044298884359
0.17120087713753748, 0.81227125841064
0.1949370288709598, 0.775228031601173
0.2164171337244513, 0.7440830841727148
0.24690273813286298, 0.7063660175627375
0.268273726180308, 0.6835420251321516
0.2931451091366992, 0.6597504678598074
0.3162624542316109, 0.6399405357097978
0.3393775011302038, 0.6222238007669583
0.36375063512467765, 0.6060305014573923
0.38560209135199464, 0.5918029873510817
0.4074511163295217, 0.5797898555534091
0.43182087560413784, 0.5666702510901616
0.4536679047795985, 0.5564748958145054
0.4780345796328396, 0.5461645823398282
0.4973588061345242, 0.5389595772162004
0.524244110620857, 0.5294597190446197
0.5410469133665571, 0.5239891457487178
0.5704498314412932, 0.5162251563823512
0.5893508545946889, 0.51201070669325
0.6208518168244708, 0.5056633718473162
0.6387019076326516, 0.502480466711928
0.6691498639566302, 0.499053275403621
0.6869976565684922, 0.49796356747540305
0.7195438661315424, 0.4957625969566506
0.7373903282086934, 0.49588474004311034
0.7699297036616378, 0.4999082770088381
0.7877723555712077, 0.5035007207282376
0.8182090628289944, 0.5103191789076582
0.8360484791200626, 0.5168586239582054
0.8664760843108499, 0.5319672447607608
0.883260707114091, 0.5430549630563157
0.9126255598003259, 0.5699609295371317
0.9350899190663613, 0.5985146986314116
0.9566442645887807, 0.6363452978675053
0.9775785492565281, 0.692551531842909
0.9887283350955824, 0.7363413679574087
0.9953407599750219, 0.7694098123944826


==> figs/data/flatplate_zhu_cf_Re2.csv <==
x,cf
0.004575924079994104, 1.9534620339572262
0.022295435800353258, 1.9025057170337285
0.04016138976633521, 1.8493638207054146
0.05949176618854518, 1.8072923554504279
0.07882214261075515, 1.7643979272085524
0.09815251903296512, 1.728808451322204
0.1174828954551751, 1.6959375273251276
0.13681327187738507, 1.6678780086558889
0.15614364829959504, 1.6404873400546465
0.175474024721805, 1.6152650402222273
0.19480440114401498, 1.5921371349575644
0.21413477756622495, 1.5714010621941208
0.23346515398843493, 1.550430737793958
0.2527955304106449, 1.5321111555987557
0.27212590683285487, 1.5153142090422151
0.29145628325506484, 1.5002595090337598
0.3107866596772748, 1.4839803818847006
0.3301170360994848, 1.4692816827188877
0.34944741252169476, 1.458396507731082
0.3687777889439047, 1.4451487816966466
0.38810816536611464, 1.4324188750696925
0.40743854178832467, 1.4228282486005868
0.4267689182105346, 1.4122019833165207
0.4460992946327446, 1.4029997214030265
0.46542967105495453, 1.3950272805822976
0.48476004747716456, 1.3874755680301463
0.5040904238993744, 1.3803769474595406
0.5234208003215846, 1.3744110568427983
0.5427511767437945, 1.3679704984358656
0.5620815531660044, 1.3633638837637587
0.5814119295882143, 1.3596526651504202
0.6007423060104244, 1.3568907821174627
0.6200726824326344, 1.3553263564643037
0.6394030588548443, 1.3514317434774825
0.6587334352770542, 1.3516796857505051
0.6780638116992643, 1.3512803537641762
0.6973941881214742, 1.351787205740938
0.7167245645436842, 1.3535886062364018
0.7360549409658941, 1.3564849790205988
0.7553853173881042, 1.3594137155177637
0.7747156938103141, 1.3650124583347498
0.794046070232524, 1.36920877358981
0.813376446654734, 1.3763917972130155
0.8327068230769441, 1.3851313613170402
0.852037199499154, 1.3940635665696801
0.8713675759213639, 1.406383173779588
0.8906979523435739, 1.4207509416815838
0.9100283287657838, 1.4363300371260785
0.9293587051879939, 1.4546461780101114
0.9486890816102038, 1.4806032374128582
0.9680194580324137, 1.5064585822891359
0.9873498344546237, 1.546490774574377


==> figs/data/flatplate_zhu_cf_Re20.csv <==
x,cf
0.0025550210903994286, 1.368769119858435
0.010111440964536061, 1.2528410996688621
0.014153246943725412, 1.164632760704568
0.020511502990039093, 1.0877691308705577
0.03137485502896703, 1.0053975177201502
0.042295262488267454, 0.9198845509529079
0.05808592063056628, 0.8383443609442391
0.0747803366315658, 0.7824645225029179
0.09032451535785527, 0.7190419056806818
0.10869636071780692, 0.6771248424520295
0.1280267371400169, 0.628457344268424
0.14735711356222686, 0.5917073981028116
0.16668748998443683, 0.5597935153320597
0.1860178664066468, 0.5320422225006078
0.20534824282885678, 0.5081684107085023
0.22467861925106675, 0.4853048090997407
0.24400899567327672, 0.46886309282124916
0.2633393720954867, 0.4505935973246862
0.28266974851769666, 0.43550345134488566
0.30200012493990663, 0.42276892133036403
0.3213305013621166, 0.41278376578889286
0.3406608777843266, 0.4028479263814684
0.3599912542065365, 0.3901735004053144
0.3793216306287465, 0.38523708408677715
0.39865200705095644, 0.371223416845444
0.41798238347316646, 0.36694583325517316
0.4373127598953764, 0.3603750494317768
0.4566431363175864, 0.3556667202332009
0.4759735127397963, 0.3463781550851257
0.49530388916200635, 0.3436917873824257
0.5146342655842162, 0.33907438480599694
0.5339646420064263, 0.33467736370358514
0.5532950184286363, 0.3279640254302114
0.5726253948508462, 0.32336049301648284
0.5919557712730561, 0.32134297538177803
0.6112861476952662, 0.31906654804333323
0.6306165241174762, 0.31471036686442844
0.6499469005396861, 0.3104096663363234
0.669277276961896, 0.3117471869459192
0.6886076533841061, 0.31276107042583945
0.707938029806316, 0.3061455938559625
0.727268406228526, 0.30605602883660943
0.7465987826507359, 0.3070814707854468
0.765929159072946, 0.3059693665492378
0.7852595354951559, 0.30556772286912626
0.8045899119173658, 0.30689907896196544
0.8239202883395758, 0.31265655808541126
0.8432506647617859, 0.31428920493468615
0.8625810411839958, 0.3252595535396856
0.8819114176062057, 0.32716883307837463
0.9012417940284156, 0.3405610662037786
0.9205721704506256, 0.3558134422602195
0.9399025468728357, 0.3787444945005025
0.9598186922775369, 0.4105829469440243
0.9794881981106627, 0.45126995038118034
0.9945255044901411, 0.5198273009401584


==> figs/data/flatplate_zhu_cf_Re5.csv <==
x,cf
0.005893904290599328, 1.6615502692990272
0.024345627239072493, 1.550131132331848
0.045433310608756106, 1.4474208405594635
0.058832776083242555, 1.3849992047289197
0.07530752871580787, 1.3439994929183467
0.08702290836563209, 1.3012695225124764
0.10342443987538602, 1.2650687592488215
0.12275481629759599, 1.220902899426079
0.14208519271980596, 1.1795526826315115
0.16141556914201594, 1.1435424784765846
0.1807459455642259, 1.109452521291065
0.20007632198643588, 1.0804113033284786
0.21940669840864585, 1.0528696040667214
0.23873707483085582, 1.0259859669686353
0.2580674512530658, 1.0025113076364636
0.27739782767527577, 0.9812373807860824
0.29672820409748574, 0.9629085518157461
0.3160585805196957, 0.9427188093497771
0.3353889569419057, 0.9250210727823083
0.35471933336411565, 0.911482073331165
0.3740497097863256, 0.896292524518679
0.39338008620853554, 0.8819444322433476
0.41271046263074557, 0.8700883458665158
0.4320408390529555, 0.8588148063230991
0.4513712154751655, 0.8469587199462683
0.4707015918973754, 0.8377564580327732
0.49003196831958545, 0.8283045331906722
0.5093623447417954, 0.8198373899002966
0.5286927211640053, 0.813515498440911
0.5480230975862153, 0.8062550593054683
0.5673534740084254, 0.8006235937227233
0.5866838504306353, 0.7957472814425541
0.6060142268528452, 0.7910435756315453
0.6253446032750551, 0.7873755086354972
0.6446749796972653, 0.7857463555564026
0.6640053561194752, 0.7830815636623472
0.6833357325416851, 0.7811287734535775
0.702666108963895, 0.7812472608747294
0.7219964853861052, 0.781171566018076
0.7413268618083151, 0.7831995125043116
0.760657238230525, 0.7874513084101737
0.7799876146527349, 0.7904594130605687
0.7993179910749451, 0.796565187380712
0.818648367497155, 0.8046775119048424
0.8379787439193649, 0.8154760246052768
0.8573091203415748, 0.8246147411692335
0.8766394967637847, 0.838950145358262
0.8959698731859949, 0.8571275846152924
0.9153002496082048, 0.8765687498072436
0.9346306260304147, 0.9018754526922623
0.9539610024526246, 0.9352114386516046
0.9732913788748347, 0.9771315141932844
0.9930272876695387, 1.0301327197564785


==> figs/data/flatplate_zhu_cf_Re50.csv <==
x,cf
0.0006739240569365867, 1.2306831784091208
0.0017756067975525092, 1.1834281737241374
0.004284995262288732, 1.1289116428010075
0.006460419514591864, 1.0598505047392681
0.0086205426177198, 1.0047256533463198
0.011481192246130645, 0.9489996663709919
0.015051016875445244, 0.8847955122178808
0.01859822241467468, 0.8411928253142871
0.022150750092747695, 0.7927427343519835
0.02745459408402806, 0.7427898044337309
0.032754446471175785, 0.6964724275595107
0.03910508864624787, 0.6492533473117215
0.04650203005459516, 0.6052225608648991
0.05600194810023765, 0.5581159241055269
0.06654537125626245, 0.5167424682779449
0.07918735177357847, 0.4763182387222771
0.09603046396112788, 0.43413382578993587
0.11707073349444966, 0.39380904420008744
0.14020425668186873, 0.3592641053943404
0.16332888947826504, 0.33281653473212014
0.18644771630501392, 0.3116570412248558
0.20956237009107856, 0.2942983531727166
0.2326741208923195, 0.2795837036980555
0.25578333158183963, 0.26718258797868777
0.2788907279058449, 0.256433996370244
0.3019964913008868, 0.24717267646163177
0.3251013475131713, 0.2387376186084813
0.3482045707964925, 0.23178983245516194
0.3713074312067106, 0.22517255112402812
0.39440920299761983, 0.21954678425944807
0.41751024904232314, 0.2145820270392378
0.44061165796012947, 0.20928676499684262
0.46371197825862687, 0.2049830174210019
0.48681193568402126, 0.2010097746673456
0.5099113487997612, 0.19753228914696686
0.5330103990423981, 0.19438530844877278
0.5561090864119322, 0.19156883257276336
0.5792072294718117, 0.18924811393003105
0.6023064611510002, 0.18593588082074475
0.6254033341550194, 0.1847719290556591
0.6485012957783474, 0.18261646282401944
0.6715979873458151, 0.18161776347002645
0.6946961304056947, 0.17929704482729392
0.7177915519173019, 0.17945511235094758
0.7408876991751151, 0.1789521702302317
0.7639852979253402, 0.17712720882077648
0.7870818080562565, 0.17629376187787593
0.8101772295678638, 0.1764518294015296
0.8332702924043016, 0.17875817826938412
0.8563640809869457, 0.1804035174928691
0.879456962386832, 0.18287511877181628
0.9025476665481007, 0.1873297489838719
0.9256341976686853, 0.19558518465105235
0.9487118383982469, 0.2119379884617596
0.96967485627987, 0.241974011239247
0.9843253296303092, 0.284529780210925
0.9926687136418795, 0.334636706216616
0.9968366136237385, 0.36314394461129207


==> figs/data/microchannel_bgk_Kn0p01.csv <==
d,u_l,u_m,u_u,p_l,p_m,p_u
0.0,0.152449111759673,0.5422606775761019,0.14440852296353368,0.8843623820782908,0.9270166455069846,0.8872583554745924
0.020242914979757085,0.04089407525956908,0.5606515879631423,0.03428958533704514,0.8106260327311662,0.9220549178096115,0.821506841654889
0.04048582995951417,0.04828106933832496,0.578288296222726,0.041611260712149586,0.8369342086459342,0.9171291194087319,0.8471338029147344
0.06072874493927126,0.039731320798399763,0.5949967188835548,0.03326692348718869,0.8438889908972932,0.9123027574387834,0.8540617283173766
0.08097165991902834,0.037566636368634866,0.6106355664730486,0.031203295290472242,0.8499202460309228,0.9076347727690974,0.8603670795222496
0.10121457489878542,0.03583849586546664,0.6251033451557584,0.029727786019446485,0.8538275870658125,0.9031740124198232,0.8644320768681746
0.12145748987854252,0.0346544484943175,0.6383374590874151,0.028049938000740526,0.8564911616011828,0.8989589892321853,0.8673192782288774
0.1417004048582996,0.0339387366771721,0.6503158261776412,0.02694580543041412,0.8584171040745946,0.8950152983237527,0.8695598123351324
0.16194331983805668,0.03351723580062617,0.6610516717434378,0.02617765425890862,0.8597863827820991,0.8913548960992115,0.8713360293790092
0.18218623481781376,0.03330045804381596,0.6705839536190488,0.025662089437248063,0.860738929716227,0.8879812673398269,0.8727181657277338
0.20242914979757085,0.03326810164749848,0.678973592042969,0.025231206290425582,0.8613737006484247,0.884885820257307,0.8738128076220745
0.22267206477732793,0.03336516335606801,0.6862972459793557,0.02495613764971664,0.8617304100686288,0.8820572593537573,0.8746872473899121
0.24291497975708504,0.03356326633692015,0.6926334295273298,0.02471508979052473,0.8618876458026148,0.8794741351996661,0.8753741097937818
0.2631578947368421,0.033885794267060676,0.6980641875267503,0.024531356625260587,0.8618377172986246,0.8771173415805099,0.8759227225133177
0.2834008097165992,0.03422348493337864,0.7026680939198017,0.024383860304953323,0.8616905754138209,0.8749646479951139,0.8763449818707701
0.30364372469635625,0.034960153043272484,0.706513489484835,0.02419513398409054,0.8613102535964227,0.8729948453437082,0.8767030131045577
0.32388663967611336,0.03580853319168334,0.7096638078690057,0.024250169031323647,0.8606372702351784,0.8711887673293341,0.8769506729041335
0.3441295546558705,0.03589990606904273,0.7121651282310969,0.02430734907835887,0.8598853385535453,0.8695294106227147,0.8770784682446716
0.3643724696356275,0.03611880451441056,0.7140552115440854,0.02418120364099905,0.8591317846461508,0.8680025356866107,0.8770922872048614
0.38461538461538464,0.036687051802876104,0.7153562595844755,0.023875048398973177,0.8583107581635686,0.8665967268582566,0.8771166205912826
0.4048582995951417,0.03719809660315766,0.7160776078701505,0.02356730170548122,0.8573677643367024,0.8653042335034591,0.8771515885688065
0.4251012145748988,0.03782890607416887,0.7162147083282957,0.023493732139469786,0.8563268361397951,0.8641198885327558,0.8771839129191635
0.44534412955465585,0.0384149903357055,0.7157494883537778,0.023337603457273638,0.8552204180880754,0.8630422499676922,0.8771490651065109
0.46558704453441296,0.03924107520282535,0.7146493933201321,0.023178699553014423,0.8539991825019088,0.8620723992921091,0.8770993168498276
0.4858299595141701,0.04004836186766896,0.7128688228130824,0.023020549297334325,0.8527128175555433,0.8612146023589349,0.8770236730633972
0.5060728744939271,0.041220332160594876,0.7103500282764917,0.022846809923650385,0.8512400768939219,0.8604753480712151,0.8769313263598678
0.5263157894736842,0.04229479940235902,0.7070222153664115,0.022620330110193834,0.849518895361062,0.8598641294537758,0.8768301475383041
0.5465587044534413,0.0427649302482634,0.7028051345348835,0.022357613451780407,0.8478066661111074,0.8593911004382345,0.8767441094905135
0.5668016194331984,0.043578384488823986,0.6976089015007493,0.022156897947193697,0.8461562616873936,0.859069539242861,0.8766821644994017
0.5870445344129555,0.0446627557575733,0.6913408193588726,0.022025331102313105,0.8443411112252427,0.8589113421899054,0.876574556857228
0.6072874493927125,0.045860316440466176,0.6839035234451758,0.021937919087709486,0.8424028518525313,0.8589297874976369,0.8764223680478331
0.6275303643724697,0.04715453115105949,0.6752041373253327,0.0213865026608124,0.8403123435879893,0.859135269427416,0.8762618878623244
0.6477732793522267,0.04854719892144533,0.6651586413383935,0.020903819732369412,0.8380942803126519,0.8595371608391974,0.8761796350079771
0.6680161943319838,0.05011110013723714,0.6536951639652696,0.020506622619928323,0.8357829690972508,0.8601408691521858,0.8761584859906432
0.688259109311741,0.05227537314594147,0.6407620007992225,0.020159938663245617,0.8331500366040406,0.8609452528001046,0.8761270027943846
0.708502024291498,0.05376932904124625,0.626329709053082,0.019750036120416075,0.830176376618498,0.8619465866719461,0.8760977426482436
0.728744939271255,0.054941635951403535,0.610398947000545,0.019377301730216866,0.8272782402545144,0.8631347769185284,0.8760881895409819
0.7489878542510121,0.057240941092375826,0.5929925746918128,0.01896919447928796,0.8242467809659169,0.8644917988091688,0.8760861467381712
0.7692307692307693,0.05964944112301278,0.5741679816246422,0.01855503185838587,0.8209060172988099,0.8659969239035827,0.8761060941067931
0.7894736842105263,0.06237625388801521,0.5540085890293497,0.01813490363210563,0.8172477179595149,0.8676245570842013,0.8761392596112486
0.8097165991902834,0.0656122862398669,0.5326201994419459,0.017700661793352376,0.8132658747044713,0.8693454982873189,0.8761874457246062
0.8299595141700405,0.06945718061924452,0.5101326723099101,0.01723840031027911,0.8089004651805067,0.8711296462126961,0.8762564804431197
0.8502024291497976,0.07451516869664698,0.4866903491020533,0.01676856493950004,0.8037684638606208,0.8729461785708658,0.8763464839316604
0.8704453441295547,0.0783945326805168,0.4624510359764413,0.016282899208367976,0.7981392203036437,0.8747669767819638,0.8764548125630615
0.8906882591093117,0.08379526442289921,0.4375802588463127,0.01578236995637524,0.7921483405667427,0.8765632613593337,0.8765857922726866
0.9109311740890689,0.09059795457125325,0.4122488098144811,0.015265294097364985,0.7853286837130659,0.8783122009774446,0.8767420666877028
0.9311740890688259,0.09903068000078874,0.3866263738870883,0.014773420583457757,0.7775622478390795,0.879993487773061,0.8769194300376174
0.951417004048583,0.10965315288306027,0.3608809903860337,0.014245323315263762,0.7688520971489996,0.8815898180047278,0.8771201053725479
0.9716599190283401,0.12359672877193337,0.33517462456228625,0.013763647433371285,0.7594388617974358,0.8830895957623727,0.8773561091796158
0.9919028340080972,0.146513323187838,0.30965715336801725,0.013329399984330843,0.7495851621104304,0.884485250659109,0.8775768520480393
1.0121457489878543,0.30382697284223714,0.28447252929212596,0.012922037031502409,0.6443810576907079,0.8857692123080502,0.8777855784293412
1.0323886639676114,0.02633562872559011,0.22924076294900542,0.012240016859025593,0.5631502055731584,0.884841839914442,0.8780019953624009
1.0526315789473684,0.00956864682212537,0.24668702065946346,0.01161718802154143,0.5909394135256615,0.8837640211020715,0.8782760313512087
1.0728744939271255,0.0038419919908049332,0.2646095693111599,0.011053352288902555,0.6107749086523885,0.8825270439177757,0.8785912838908434
1.0931174089068827,0.0005809304530267067,0.2829788763523294,0.01052584316581559,0.6248782990923776,0.8811208145123723,0.8789099010468722
1.1133603238866396,-0.0014322235677392263,0.30176493048669956,0.00997784901410409,0.6355330778933433,0.8795362604380847,0.8792357881776095
1.1336032388663968,-0.002631963145919323,0.3209373015165547,0.00946730820462172,0.6438996772166172,0.8777633479281662,0.8795763955050708
1.153846153846154,-0.0033237323611976974,0.3404632253647082,0.00895097383856834,0.650815706297009,0.875794867090344,0.8799215690976383
1.174089068825911,-0.0036975605236368903,0.3603101174831635,0.00843999168649373,0.6566465865078863,0.8736236080323451,0.880276355879903
1.194331983805668,-0.003847133585252129,0.38045155715944967,0.007936081301421465,0.6616638303757612,0.8712459658080329,0.8806392537909749
1.214574898785425,-0.0038471331177281965,0.4008477188349042,0.007438723264262585,0.6660542942753742,0.8686544901953922,0.8810111640673879
1.2348178137651822,-0.0038362512644382935,0.42146529984477044,0.006961246682331439,0.6699604336615518,0.8658464774848206,0.8813913056374792
1.2550607287449393,-0.003650273049250493,0.4422683644295039,0.006481821928173743,0.6735189961577376,0.862821146604655,0.8817785970174078
1.2753036437246963,-0.0032862467598172274,0.46321900200846955,0.0060371173713360355,0.6767299817639315,0.8595781370602821,0.8821776645547156
1.2955465587044535,-0.0029372237809004395,0.48427487361434407,0.00562271958589592,0.6796261954899756,0.8561197920666902,0.8825650760995155
1.3157894736842106,-0.0027563901990653957,0.5053941190243111,0.005224967055023071,0.6822788951045008,0.8524501371470654,0.8829427542897469
1.3360323886639676,-0.0024994137994946747,0.5265297913551688,0.004752038545906867,0.6847986923714613,0.8485760216990669,0.8833221748706108
1.3562753036437247,-0.0021265653334559455,0.547627044439353,0.004315080860629971,0.6871340365611055,0.8445048959447099,0.883713672021032
1.376518218623482,-0.0017608219454997482,0.5686321990490346,0.003910204200074342,0.6893078791638356,0.8402507590914913,0.884110576590658
1.3967611336032388,-0.0014015603093431351,0.5894899003506107,0.0035293767368423353,0.6913455749674782,0.8358242457305135,0.8845024342356929
1.417004048582996,-0.0010389201114886213,0.6101197791099963,0.003159458009526348,0.6932652087851511,0.8312411575423415,0.8848894852858791
1.437246963562753,-0.0006735804888885926,0.6304636678696107,0.0028047887440772767,0.695076814383601,0.826521922555082,0.8852727511426219
1.45748987854251,-0.00031015070155265053,0.6504416162968123,0.0024658717624844793,0.6967899448700896,0.8216865482197923,0.8856520515586147
1.4777327935222673,5.1240166430947126e-05,0.6699735543728329,0.002143546737730649,0.6984130718680376,0.8167578658620035,0.8860267857095013
1.4979757085020242,0.0004086225791834572,0.6889762403965464,0.0018375487006270642,0.6999534653521534,0.8117599685383944,0.8863961725236188
1.5182186234817814,0.0007605248626787732,0.7073636798859123,0.0015474301138893821,0.7014170134011266,0.8067191122733257,0.8867597313414823
1.5384615384615385,0.0011050733453594897,0.7250504767895237,0.0012740127677098782,0.7028094839287757,0.8016622139979497,0.8871170415860427
1.5587044534412955,0.0014410286797211552,0.7419533295631913,0.001016769295092741,0.7041356234475138,0.7966170918799528,0.8874678028451216
1.5789473684210527,0.0017669627554715878,0.7579930658340969,0.0007761873234995236,0.70539981797514,0.791611023345101,0.8878118348714126
1.5991902834008098,0.0020814693775029402,0.7730975747108985,0.0005522700087167697,0.7066060329524045,0.7866717664786452,0.8881487170878661
1.6194331983805668,0.002383334386162622,0.7872046792507706,0.00034516038384756556,0.7077578733254439,0.7818252168103325,0.88847820916474
1.639676113360324,0.002671456295065763,0.8002617175579614,0.00015574773785193577,0.7088586436282166,0.7770942056656938,0.888800010689856
1.659919028340081,0.002944472739473185,0.8122317664623812,-1.5267318176485004e-05,0.7099114681473742,0.7725019248648738,0.8891136410037294
1.680161943319838,0.003201504306867936,0.8230930430889688,-0.00016830376512372145,0.7109192308398258,0.768067600787267,0.8894183791171327
1.7004048582995952,0.0034415949108081412,0.8328386056423752,-0.0003030208447016981,0.7118845152503026,0.7638080565148436,0.8897144653598085
1.7206477732793521,0.003663967292756091,0.8414769518375967,-0.0004157531081000625,0.7128099650059714,0.7597359093590813,0.8899994964343325
1.7408906882591093,0.003866532322019601,0.8490320787430385,-0.0005172556219622844,0.7136979233218208,0.7558611930867267,0.8902758756381289
1.7611336032388665,0.004049923727289117,0.8555377378464326,-0.0006009973399341514,0.7145507334128396,0.7521897957764693,0.890544023548247
1.7813765182186234,0.004214958272874642,0.8610455737114537,-0.000652806413592815,0.7153702578345316,0.7487267643529001,0.89080375991738
1.8016194331983806,0.004336243331432637,0.8656107616425148,-0.0006723318493459831,0.716161062852003,0.7454724593106328,0.8910451110612171
1.8218623481781377,0.004446396645158831,0.869297632932722,-0.0006700216382742383,0.716946881027319,0.7424237563630157,0.891267476155402
1.8421052631578947,0.004656699663028437,0.872174528360426,-0.0006622476503253433,0.7176652266274473,0.7395771106463482,0.8914692930566089
1.8623481781376519,0.0047155375499281504,0.8743121225834486,-0.0006262903846800753,0.7183604404898665,0.73692609334002,0.8916550679475087
1.882591093117409,0.004743819007650339,0.8757809705734847,-0.0005700578333344698,0.7190495259438536,0.7344632542220159,0.8918176510182637
1.902834008097166,0.004779540641233649,0.8766501312256454,-0.0004956876325887033,0.7197171619683288,0.7321798813391726,0.8919554801255483
1.9230769230769231,0.0047904573250565205,0.8769851326943039,-0.00040551801573022225,0.7203641296349549,0.730066181254486,0.8920647099934834
1.9433198380566803,0.004779770195484485,0.8768475534916519,-0.0003047304336214645,0.7209936733952547,0.7281124206133877,0.8921426969949026
1.9635627530364372,0.0047524625901136045,0.8762935862541793,-0.000200809360016151,0.7216060335789706,0.7263079047423394,0.8921873382445592
1.9838056680161944,0.004705632587895117,0.8753727810383437,-0.000104059891687946,0.7222026521645573,0.7246432006989508,0.8921987539073247
2.0040485829959516,0.00463925120234521,0.8741302595139143,-3.1603755836842864e-05,0.7227843102236775,0.72310725331507,0.8921814501658697
2.0242914979757085,0.004550984553993057,0.8726028251648541,-8.692847341081369e-07,0.7233528102293996,0.7216912304726626,0.8921559752131719
2.0445344129554655,0.0044455139599743525,0.870822015285551,-3.9576437804501394e-05,0.7239102550669698,0.7203856391469026,0.8921278566333074
2.064777327935223,0.004322446232661898,0.8688136820793741,-0.00011620629494428492,0.7244570052310019,0.7191824282914183,0.8921127158595342
2.08502024291498,0.004183114750311062,0.8665939831734292,-0.00021602691337467707,0.7249939018755943,0.7180728258706114,0.8921264747372883
2.1052631578947367,0.004028037529439007,0.8641785376072516,-0.0003228682875633459,0.7255214256602318,0.7170514845477123,0.8921751415101308
2.125506072874494,0.003858588622883224,0.8615716540814031,-0.0004233954880619709,0.7260405379038842,0.7161108339358347,0.8922542099953908
2.145748987854251,0.003678223500028502,0.8587779405117618,-0.0005115312589332808,0.7265521999255212,0.715245767027952,0.892374014371993
2.165991902834008,0.0034858385706322773,0.8557920110226258,-0.0005811837925576068,0.7270562915602716,0.7144516574765221,0.8925233793069143
2.1862348178137654,0.0032833518516274533,0.8526050686836821,-0.0006286042775027881,0.727553353550056,0.7137255011597649,0.8927037467786093
2.2064777327935223,0.003071232269518286,0.8492047858238797,-0.0006497386968695068,0.7280436863070522,0.7130635729666723,0.8929139151383658
2.2267206477732793,0.002850747281685665,0.8455733292103388,-0.000642155634006529,0.728527950738052,0.7124641305066122,0.8931526827374716
2.2469635627530367,0.0026258039856331345,0.8416892750263786,-0.000560380847659,0.7290063270903623,0.711925972130872,0.8934133804255744
2.2672064777327936,0.002396139866672619,0.8375267710686298,-0.0004439412363572347,0.7294792960234678,0.711448797427274,0.8936860946007987
2.2874493927125505,0.002162646726705281,0.8330566737652391,-0.00029254442232197275,0.7299461365481413,0.7110323660660754,0.8939679413062355
2.307692307692308,0.0019336152845063628,0.828246548175868,-9.529604599811783e-05,0.7304067284995116,0.7106780599432956,0.8942630662299416
2.327935222672065,0.0016989560229704937,0.8230612664223276,0.00015692801662954634,0.7308581278382339,0.7103873210373889,0.8945654611283562
2.348178137651822,0.0014447273784318057,0.8174628281593878,0.0004622496488737256,0.7313041798401871,0.7101623723984728,0.8948694181700967
2.3684210526315788,0.001202525787055574,0.8114115574360444,0.0008267041610088761,0.7317472277203599,0.7100053769942293,0.8951703710900567
2.388663967611336,0.0009670852930285693,0.8048671798706601,0.0012513093380258336,0.7321842673569718,0.7099197595234881,0.8954626721392893
2.408906882591093,0.0007359783952124916,0.7977881045342033,0.001736670009791969,0.732614998337845,0.709908283778287,0.8957407937337183
2.42914979757085,0.0005094867183361548,0.7901332192421496,0.0022839013962076666,0.7330393004981082,0.7099738937979708,0.8959993284541392
2.4493927125506074,0.00028885419748259805,0.7818628480434948,0.0029004726596178593,0.7334573540850681,0.71011959370432,0.8962316071501994
2.4696356275303644,7.52841150679211e-05,0.7729395890236426,0.003582131669856851,0.7338690389338536,0.7103478468771944,0.896431501413467
2.4898785425101213,-0.0001305752850603401,0.7633292717934173,0.004341148592531976,0.7342747155390782,0.7106606360369693,0.8965914408570552
2.5101214574898787,-0.0003290592686971873,0.753002513408712,0.005187553452328199,0.734673783076386,0.7110592829972279,0.8966977867680812
2.5303643724696356,-0.0005355153535493082,0.7419353168011216,0.0061345577742908585,0.7350631773415609,0.7115441482525837,0.8967370806809688
2.5506072874493926,-0.0006958213036414708,0.730110147953083,0.007001873577014087,0.7354512497931525,0.712114450731374,0.8967057777320171
2.57085020242915,-0.0008491067390423844,0.717517132759143,0.007914484500885548,0.7358263444386527,0.7127683879605307,0.8966248466912532
2.591093117408907,-0.0009965360281058333,0.704154356241274,0.008951374974102389,0.7361953707581566,0.7135030159007086,0.8965611593095089
2.611336032388664,-0.0011288888975978665,0.6900285806656352,0.01018596448749373,0.7365565262785957,0.71431406869898,0.8963379530612254
2.6315789473684212,-0.001245687245857055,0.6751551856995087,0.011467713139952007,0.7369098109999703,0.715195958688833,0.8960291293422007
2.651821862348178,-0.0013462849548087437,0.6595583479404897,0.01288494929298846,0.7372542636033105,0.7161423171320933,0.8955916691285395
2.672064777327935,-0.0014286071532406883,0.6432708015442331,0.014507721122355254,0.7375893433466958,0.7171457538891811,0.8949839352923654
2.6923076923076925,-0.001491478836629641,0.6263327610493131,0.015722928963602657,0.7379145094882059,0.718197917501547,0.8943507865859291
2.7125506072874495,-0.0015341668105685261,0.6087916221619065,0.017085445180536476,0.7382285002966928,0.7192897355214141,0.8935131773511191
2.7327935222672064,-0.0015553378136829597,0.5907008247375889,0.018585725739599535,0.7385301141234446,0.7204129165726686,0.8926036494408864
2.753036437246964,-0.0015544555960224134,0.5721191945076377,0.020194165155292928,0.7388183295670558,0.7215574869709994,0.8915426537104862
2.7732793522267207,-0.001531132346484914,0.5531093871593851,0.021839013464750343,0.7390917647315074,0.7227144343510654,0.8903423268119113
2.7935222672064777,-0.0014843215127476567,0.5337368111610775,0.023546377204360175,0.7393484368964245,0.723875287089446,0.8890006259423509
2.813765182186235,-0.0014146290058271057,0.5140687899589887,0.02530701249092989,0.7395864835063031,0.725031633645156,0.8875003675252211
2.834008097165992,-0.0013226565290243332,0.49417330527308956,0.027110671199860027,0.7398038617583325,0.726175723384002,0.8858431137038479
2.854251012145749,-0.0012096219821833894,0.4741182789802873,0.028952962346376954,0.7399984687672665,0.7273005867434534,0.8840252595320948
2.874493927125506,-0.001077441745903416,0.453970735311539,0.03083144358545751,0.7401679613181165,0.7283997348204647,0.8820444017125373
2.8947368421052633,-0.0009292562368792181,0.43379509532454574,0.0327370804846309,0.740309936113458,0.7294687215148008,0.8798982571126225
2.91497975708502,-0.0007692748068366721,0.41365512180331176,0.0346646741777682,0.7404222902680447,0.7305022595721282,0.8775886882878541
2.935222672064777,-0.0006028505463619194,0.39360949087145614,0.036597526580097774,0.7405032813912442,0.7314970444584885,0.8751238664494748
2.9554655870445345,-0.0004373109872686042,0.3737148739099756,0.038606794834139584,0.7405521284113935,0.7324504325467149,0.872493938078045
2.9757085020242915,-0.0002822130200220464,0.35402363359930533,0.04061270065605916,0.7405690716582349,0.7333603810339969,0.8696960192166555
2.9959514170040484,-0.0001484956965432603,0.3345846018791426,0.042645692944529565,0.7405571753359845,0.7342256882716222,0.8667404440442308
3.016194331983806,nan,0.3154415240287995,0.04472535908222502,nan,0.735045993764977,0.8636101491490582
3.0364372469635628,nan,0.29663386654855833,0.046921476081016864,nan,0.7358206966897055,0.8602643385573601
3.0566801619433197,-3.514925645140704e-05,0.20540678185225927,0.048658103078607046,0.740454434371095,0.7353414191008611,0.8567832824031085
3.076923076923077,-0.0001224991743802176,0.2202648869156987,0.05035302694142207,0.7404168227664045,0.7347750219803854,0.8532696014863218
3.097165991902834,-0.00025202689901927334,0.23571531862022094,0.05231342211366055,0.7403998194371274,0.734113394199471,0.8497098974238595
3.117408906882591,-0.0004068829226307847,0.251753902912157,0.05455469070375336,0.7404129774905256,0.7333483645468754,0.8458539268714145
3.1376518218623484,-0.0005743231126107665,0.2683728601932708,0.05679591441154865,0.7404603825322202,0.7324708605748217,0.841691716144676
3.1578947368421053,-0.0007431727703661231,0.28556313920022997,0.05809965164959825,0.7405435366231016,0.7314729514018098,0.8375163473645393
3.1781376518218623,-0.000904635549988659,0.30331456661226425,0.059396297484640335,0.7406625599280409,0.7303460452395476,0.833377688952559
3.1983805668016196,-0.001050569989718568,0.3216152635812978,0.06119129016995845,0.7408166112929395,0.7290816704646146,0.8292306790820293
3.2186234817813766,-0.0011761148925871455,0.3404500299692385,0.06289764779806564,0.7410052701407485,0.7276714756184611,0.8248935683852361
3.2388663967611335,-0.0012734316354618342,0.3598027979135758,0.06459664472938022,0.7412270344105772,0.7261068088303597,0.8204808739844481
3.259109311740891,-0.001336850906256677,0.3796552255153914,0.06628191515803787,0.7414803419591003,0.7243800396309882,0.8159660394431267
3.279352226720648,-0.0013617999702692956,0.3999871755838666,0.06794137078524097,0.7417631499835067,0.7224835375510242,0.8113991735125688
3.299595141700405,-0.0013461590739899298,0.4207765660286235,0.06964617249370093,0.7420734757634216,0.7204104531928086,0.8067423040934704
3.319838056680162,-0.0013082396104001396,0.44199898087981365,0.07131632506847865,0.7424014056969697,0.7181538169938109,0.802009850970377
3.340080971659919,-0.001155090224463571,0.46363036322596834,0.07291504746675986,0.7427622608052308,0.7157081614523905,0.7972236841498503
3.360323886639676,-0.0009544023622293673,0.485640372633967,0.07454890522361307,0.7431330895978029,0.7130688001385702,0.7923542430735709
3.380566801619433,-0.0007037237437908084,0.5080000450611459,0.07590827780962506,0.7435185785046633,0.7102315272818576,0.787466657101738
3.4008097165991904,-0.0003812886171508839,0.5306781723499658,0.07731550240517188,0.743915362909418,0.7071929782658583,0.7825515533743966
3.4210526315789473,1.1451622514869864e-05,0.5536396565437692,0.07864279910922585,0.7443184559699114,0.703951711112118,0.7776127771674257
3.4412955465587043,0.0004825142399641081,0.5768496091366205,0.07999732440710611,0.7447228107615528,0.7005066443367954,0.7726299004527186
3.4615384615384617,0.0010342745599337625,0.6002688927650859,0.0812171055674608,0.745122719452959,0.6968585590115539,0.767636689559087
3.4817813765182186,0.00167281103273865,0.6238576519489711,0.082429608315235,0.7455121738005696,0.693009618104075,0.7626395132247052
3.5020242914979756,0.0024065930005164587,0.6475730988979779,0.08374917778373334,0.7458816807795583,0.6889630660658818,0.757607308830364
3.522267206477733,0.00324405599758051,0.6713701717854001,0.08504636594653707,0.7462254123936712,0.6847240099040006,0.7525663924828597
3.54251012145749,0.0041493950542065335,0.6952014749050612,0.08654709532857528,0.7465338155356467,0.6802987582741706,0.7474685780688346
3.562753036437247,0.005110018815845598,0.71901703929906,0.08805671888590456,0.7468086926785529,0.67569554247007,0.7423245602618271
3.582995951417004,0.006195391520858231,0.7427647416592148,0.0896700953543247,0.7470729352303564,0.6709241559287028,0.7371163143311547
3.603238866396761,0.007525153946131979,0.7663903043270631,0.09135285237432146,0.7472317931901038,0.6659949929114292,0.7318466040688554
3.623481781376518,0.008966088887304676,0.7898361582756579,0.0931345673799578,0.7472966822205603,0.6609211513892117,0.7265023915864023
3.6437246963562755,0.010366260416806447,0.8130451533794955,0.09502416446805645,0.7472957209015907,0.6557170511465962,0.7210714200669314
3.6639676113360324,0.011864728853107303,0.8359542748928638,0.0970535100698537,0.7472250639573157,0.6503980132046628,0.7155410121165293
3.6842105263157894,0.013561948258430686,0.8585015254021273,0.09924165672064501,0.7470576742917121,0.6449796589966695,0.709898310093976
3.7044534412955468,0.015326449032873956,0.880623710632384,0.10162237086892818,0.746780634181124,0.6394811548195752,0.7041156760788919
3.7246963562753037,0.017317170612515195,0.9022572772503512,0.10422900006175749,0.7463769402962743,0.6339207657338048,0.6981682960253709
3.7449392712550607,0.019500814072789086,0.9233390309811266,0.10711900112033618,0.7457969044629155,0.6283182588606733,0.6920324373713479
3.765182186234818,0.021666654221715015,0.9438055381775543,0.11033437639475618,0.7450284501114902,0.6226934013214956,0.6856701280175186
3.785425101214575,0.023696996584536254,0.9635979132652936,0.11396693262458621,0.7441385691577014,0.6170673421336057,0.6790345036641089
3.805668016194332,0.025807947553696,0.9826578092575741,0.11806170919538346,0.7431405999022538,0.6114601488304968,0.6720675246783214
3.8259109311740893,0.02827101697772933,1.0009319059849464,0.12273127838970063,0.7419677306767517,0.6058921292754041,0.6647120526638933
3.8461538461538463,0.030740719631316363,1.0183721494675373,0.12812814277411377,0.7405839721022657,0.6003835913315634,0.6568720158062873
3.866396761133603,0.03334552735090482,1.0349368290901886,0.1342303249836059,0.7390126962462474,0.594953761378369,0.6484244854422495
3.8866396761133606,0.03603714117408043,1.050591774463725,0.14115762335062984,0.7372262051058815,0.589620724228939,0.639359367722598
3.9068825910931175,0.0388055860102203,1.0653090987206228,0.14927947902680458,0.7352317686558767,0.5844019037895996,0.6295569183531662
3.9271255060728745,0.04165653946996018,1.0790710883141297,0.15944877535105834,0.7330190527173083,0.579312440834124,0.6188702357788926
3.9473684210526314,0.044551563605669184,1.0918673305512216,0.17213659691811775,0.7305956276770629,0.5743667551470583,0.6069257874976028
3.967611336032389,0.04758455966413344,1.103697705745772,0.1888952877521643,0.7279529017468487,0.5695769232979594,0.5931949081583828
3.9878542510121457,0.05066121497750626,1.1145703525543968,0.20555959111453498,0.7250766954718619,0.5649535197954945,0.5777343155804464
4.008097165991903,0.05380661875009902,1.1245002317429351,0.23060355407001154,0.7219783644324329,0.560505196510391,0.5619611741724777
4.02834008097166,0.057038349881772095,1.1335125970841224,0.27938877129556644,0.7186421069479964,0.5562384423456946,0.5396325583802002
4.048582995951417,0.06041260474920683,1.1416361732483684,0.4534816379547427,0.7150354184208887,0.5521581239786897,0.48791963609368266
4.068825910931174,0.06339756178856326,1.1489089007378404,0.027295219726862375,0.7112172998028766,0.5482668249541073,0.2865063987303169
4.089068825910931,0.06645703840256188,1.1553720712662527,-0.002320555506274262,0.7072330532504087,0.5445667683220649,0.3125258184595532
4.109311740890688,0.06953155806661124,1.1610729608536554,-0.010747559845448269,0.7030569033986092,0.5410567524338502,0.3347488994536854
4.129554655870446,0.07259502920508877,1.166058725833972,-0.015260489821435057,0.6986921547814363,0.5377355756407514,0.3520670606933118
4.149797570850202,0.0755860603153757,1.170380831241687,-0.017774293072522894,0.6941630206204402,0.5345999334088097,0.3659507897487183
4.17004048582996,0.07870201382041511,1.1740903830529057,-0.019019672103227477,0.6894478111563664,0.5316461006270177,0.3773884426856553
4.190283400809717,0.08176800584793646,1.1772410006523932,-0.019514828570188415,0.6845520539732908,0.5288681892166855,0.3870158118377257
4.2105263157894735,0.08474985852838138,1.1798793616295662,-0.019512030906976594,0.6795024857550589,0.5262624740668057,0.3952837558017313
4.230769230769231,0.08761839088798164,1.1820610003472176,-0.019189534768463485,0.6743409839592895,0.5238207238836999,0.4025026303988049
4.251012145748988,0.09040296342969555,1.1838300809861033,-0.01859144823253281,0.6690770416108085,0.5215369905062429,0.40889936698823753
4.271255060728745,0.09319051316381133,1.1852386670113415,-0.017794521898032444,0.6636897500220246,0.5194027422285785,0.41463102105670835
4.291497975708502,0.09589501568675692,1.1863256564141125,-0.016899471640588,0.6582110129662453,0.5174134728680359,0.4198251476150129
4.3117408906882595,0.09849917635322286,1.1871304259301039,-0.015894568219782,0.6526608378945282,0.5155575264321073,0.424572951800404
4.331983805668016,0.10099285924435347,1.187699174404225,-0.014794129088522009,0.6470570692902489,0.5138324395409327,0.4289400436325655
4.352226720647773,0.10335431140661941,1.1880624217987867,-0.01368406457454059,0.6414270446616089,0.5122260755425194,0.4329848232389084
4.372469635627531,0.10570383235812905,1.1882435069084973,-0.012553771235049624,0.6357997838250069,0.5107332072649695,0.43674496230655874
4.392712550607287,0.10770017451048629,1.1882792930603834,-0.011547038860619852,0.6302254556141754,0.5093441013537144,0.44029334082990895
4.412955465587045,0.10999485677481444,1.1881969490052076,-0.010245640177280406,0.6247586749630822,0.5080571355829928,0.4436419452548629
4.433198380566802,0.11290300524235539,1.188033098697743,-0.008824442226440313,0.6190579333077317,0.5068578901682588,0.44678446692568163
4.4534412955465585,0.11612762627006365,1.1877840318680615,-0.007521972445771609,0.6131297195511696,0.5057496696434707,0.4497380894189491
4.473684210526316,0.11690787509084541,1.1874808669091077,-0.006201379099861209,0.607375504528128,0.5047168525753706,0.4525287683468479
4.493927125506073,0.11777301129699552,1.1871373677254529,-0.004918206369504666,0.6018350628109794,0.5037572159138409,0.4551827296925209
4.51417004048583,0.11888986986876342,1.1867686147690626,-0.0036071928227322764,0.5964923523894166,0.5028654724045482,0.45770468992716323
4.534412955465587,0.12027037453652245,1.1863874144554944,-0.0022712293937803855,0.5911704905730096,0.5020370858236041,0.46010480298239276
4.554655870445345,0.12137422472239365,1.1860031023026318,-0.0009470034453552859,0.5859224700699648,0.5012663483396257,0.46238958780247286
4.574898785425101,0.12251998749376175,1.1856230988503307,0.0003737831340404481,0.5807493122816874,0.5005485735226357,0.46457709915930373
4.5951417004048585,0.1235084303319538,1.1852539868355603,0.0018674244149589317,0.5756602699032611,0.49987976589066613,0.4666472995606102
4.615384615384616,0.12435489550233732,1.1849009127617687,0.00338284982740902,0.5706785347548305,0.4992559900441847,0.46862127794129055
4.635627530364372,0.12506030309201135,1.184567227840504,0.004821545328945249,0.5658161233235173,0.4986737311607084,0.4704858762479467
4.65587044534413,0.1255706447362985,1.1842558045388072,0.006274257197976538,0.5610958068524168,0.4981298949948033,0.4722592393761322
4.676113360323886,0.1262443878650751,1.183967600345692,0.007734390074387718,0.5564856815682212,0.4976215375071247,0.4739395648527788
4.696356275303644,0.12662098026276494,1.1837026152611583,0.009206542056054501,0.5520192734699998,0.49714613523537704,0.4755311185308148
4.716599190283401,0.12726667195559413,1.183458814621052,0.01069867834821416,0.5477280056715754,0.4967017355004031,0.47703465144068513
4.7368421052631575,0.12843266916275897,1.1832348818779794,0.0122065627165147,0.5433722093373082,0.49628653582913457,0.47845181584936913
4.757085020242915,0.12992982292176175,1.18302866268166,0.013721684355289676,0.5389294737187164,0.49589852345997865,0.4797848047657664
4.777327935222672,0.1291321896910755,1.1828376436234322,0.015251508686692557,0.5346989492626916,0.4955370074449258,0.48103563095146984
4.797570850202429,0.12906720012427253,1.182653925418934,0.016788750752807804,0.5305494159298663,0.49519970465142293,0.48220567630249844
4.817813765182186,0.12983884650469707,1.1824802608490792,0.018339458443225674,0.5270219761353254,0.4948876064396576,0.4832974943223655
4.838056680161944,0.1285275802612392,1.1823053994179575,0.019910333245994012,0.5231891373205895,0.4945988502541259,0.48431306773144617
4.8582995951417,0.12724336308241754,1.182125032425007,0.021504614166916878,0.5196785206080188,0.49433307560021433,0.48525308747774987
4.8785425101214575,0.12746400445700556,1.1819328165055123,0.023114850744606633,0.5162970210495695,0.4940908833022788,0.48611887537486
4.898785425101215,0.12726891607046992,1.1817210917473642,0.0247404987812059,0.5129332458096246,0.49387065113455797,0.486917551191396
4.919028340080971,0.12731521964074044,1.1814939274788705,0.026407453492285612,0.5097250840779043,0.49367445194108034,0.4876557540364927
4.939271255060729,0.12766503226757916,1.1812398338318673,0.028168324410917288,0.5065363289728851,0.493503337164469,0.4883333036628432
4.959514170040486,0.1280534287095157,1.1809451665879098,0.030001558683814655,0.5034242690969196,0.4933531911578848,0.48895870173508604
4.979757085020243,0.12858131933213154,1.1806110029221382,0.03198487187922218,0.5004407255507195,0.493225666188307,0.4895510845089623
5.0,0.12926902085543557,1.1802332735062446,0.034099097386004855,0.49766948329073984,0.4931228050585462,0.49014406810719463


==> figs/data/microchannel_ho_pressure_center.csv <==
x, p
-0.00037814331631680353, 0.927906976744186
0.064804310833806, 0.9174418604651162
0.13811684628474186, 0.9069767441860465
0.2195437070649776, 0.8976744186046511
0.3010020797882397, 0.8860465116279069
0.43119367240184026, 0.8779069767441859
0.5451093464423017, 0.8709302325581395
0.6589777525682236, 0.8674418604651162
0.7728304027226319, 0.8651162790697674
0.878521459633201, 0.8651162790697674
0.9679208419991178, 0.8674418604651162
1.0735803869666602, 0.8697674418604651
1.1548339320602512, 0.8732558139534883
1.2279573958530285, 0.8767441860465116
1.28482069704418, 0.8802325581395348
1.390432974097183, 0.8860465116279069
1.471686519190773, 0.8895348837209301
1.5529873321989034, 0.8895348837209301
1.642544274279952, 0.8802325581395348
1.699549379214723, 0.8732558139534883
1.7810077519379846, 0.8616279069767441
1.8299457994579948, 0.85
1.8870139282788179, 0.8383720930232558
1.9278061385265017, 0.827906976744186
2.00929602319279, 0.8139534883720929
2.0582655826558267, 0.7999999999999999
2.0990735488750234, 0.7883720930232557
2.1724333522404997, 0.7744186046511627
2.2213556437889967, 0.763953488372093
2.2865696098821453, 0.7511627906976743
2.3842723892355204, 0.7406976744186046
2.465683494044243, 0.7325581395348837
2.547047330938426, 0.7279069767441859
2.6528171677065613, 0.7220930232558138
2.7585397365601567, 0.719767441860465
2.8642465494422384, 0.7186046511627906
2.9455316064788555, 0.719767441860465
3.0511911514463987, 0.7220930232558138
3.1568034284994018, 0.7279069767441859
3.229926892292179, 0.7313953488372092
3.3192790067435554, 0.7372093023255814
3.400516795865633, 0.741860465116279
3.481770340959224, 0.7453488372093022
3.579378584483519, 0.741860465116279
3.677049851893868, 0.733720930232558
3.725987899413878, 0.7220930232558138
3.799363458750866, 0.7069767441860464
3.8564630995147167, 0.6930232558139534
3.9217400894939174, 0.6755813953488372
3.9463194050545156, 0.6616279069767441
4.011612151005231, 0.6430232558139535
4.060581710468267, 0.6290697674418604
4.125874456418983, 0.6104651162790697
4.158646877166445, 0.591860465116279
4.223955379088674, 0.5720930232558139
4.281102287767063, 0.5546511627906976
4.354462091132538, 0.5406976744186045
4.435920463855801, 0.5290697674418605
4.5173630806075495, 0.5186046511627906
4.615018592046385, 0.5116279069767441
4.696366672969056, 0.5081395348837209
4.793959160521838, 0.5058139534883721
4.915926136005546, 0.5046511627906975


==> figs/data/microchannel_ho_pressure_lower.csv <==
x, p
0.028194430643909363, 0.8355607384135983
0.10012143129840945, 0.856837381709513
0.1953460095350975, 0.8641893727513053
0.2993374185686227, 0.8640879659783149
0.4293938187169314, 0.859006359909582
0.5091883686355348, 0.853924753840849
0.6254583637940131, 0.8430178920347879
0.715741232116878, 0.8313448457216894
0.8130569242744646, 0.8122803723995249
0.8722041090146476, 0.7960814005180121
0.915777873265368, 0.778031173773674
0.950714124916111, 0.7578906619158907
0.9769597487991607, 0.7395797643221113
0.9789522673491934, 0.7204396383280334
0.9904720775242598, 0.7016779768974368
0.9881471226688817, 0.681398030726792
0.9953290664130404, 0.6630015544013091
0.9972915952196951, 0.646074671468526
1.0456011131554939, 0.6302721160108808
1.0237038021306284, 0.6154699464169407
1.0221605565939473, 0.6014537240256561
1.0179697565323718, 0.5909654110740755
1.0953028749378717, 0.6396297076740354
1.1288561195829963, 0.6576012413317497
1.194503747810041, 0.6733005121132012
1.3217386329287004, 0.6937213680920817
1.4194068299826328, 0.7034596375617792
1.519823047201776, 0.7113919006934599
1.661830392802293, 0.7196847212402171
1.7415089096774268, 0.7231663537795486
1.8523697547886302, 0.7277315364673128
1.947650313879624, 0.7309521404613546
2.0585273679927334, 0.7343210988084747
2.181540104377259, 0.7374309065135086
2.2612374002844278, 0.7395266464886402
2.3730882668040247, 0.7420881064582454
2.4674249123538985, 0.7439096725656626
2.5783213561992717, 0.7458476686716984
2.7013482913641167, 0.7479096063891665
2.782215943368072, 0.7489048950870336
2.8919734058409126, 0.7496278878203899
2.987294932738921, 0.7498250676567599
3.0982144305179307, 0.7500616834604037
3.221256480513438, 0.7510081466749794
3.302121333474678, 0.752210004725234
3.41186060216987, 0.7542756982491092
3.5071641897486576, 0.7557967998439628
3.609702539371154, 0.7563413917729844
3.7498526437925546, 0.7524729111737272
3.838047044562179, 0.7457030701250271
3.932085782906697, 0.7339802593770353
4.014600582488143, 0.7200058426880196
4.113110371713911, 0.6980888343997036
4.175422260778186, 0.682832212230511
4.246750106346318, 0.6630546722347802
4.301557322041363, 0.6473760583885675
4.359535293324274, 0.6321932109880848
4.419006154032543, 0.6134249098283042
4.472911638123699, 0.6003402168499291
4.527706677982932, 0.585560179686602
4.5885596160147735, 0.5713843578790084
4.6841710664849385, 0.5501851780902391
4.7667055060161045, 0.5347613331119709
4.855729992589761, 0.5200260526416611
4.970149169307585, 0.5040974477220488


==> figs/data/microchannel_ho_pressure_upper.csv <==
x, p
0.05317308783505059, 0.8574570897666756
0.1518733137488283, 0.8747807468191744
0.2471265185587409, 0.8800200967570033
0.3424301061375289, 0.8815411983518568
0.4377443809703204, 0.8822735806012308
0.5330815570616915, 0.8813158499674342
0.6284057557732009, 0.8813158499674342
0.7237299544847103, 0.8813158499674342
0.8190503363197895, 0.8815975354479626
0.9143607942761512, 0.8826116031778649
1.009671252232513, 0.8836256709077673
1.104973313060729, 0.8852594466948323
1.2002730837630868, 0.8870622337702142
1.2955743812160163, 0.8887523466533849
1.3908787321700902, 0.8902171111521328
1.4861708691195883, 0.8925832691885716
1.5814744566983756, 0.8941043707834252
1.676779571027736, 0.8955127981860673
1.7720846853570955, 0.8969212255887096
1.867399723565173, 0.8975972707419778
1.9627117082721068, 0.8984986642796687
2.058033616857758, 0.8986676755679859
2.1533532353175513, 0.89900569814462
2.248667510150343, 0.8997380803939938
2.3439764413561326, 0.9008648223161076
2.439286135937208, 0.9019352271421157
2.534607281147574, 0.9021605755265385
2.629953617742377, 0.9005267997394735
2.7253312527239046, 0.8965832030120754
2.8207600338495946, 0.8888650208455963
2.9162361442430145, 0.8776539387205644
3.0030734758028483, 0.8644460195224533
3.076911756124764, 0.85126000919505
3.146423182915979, 0.8376264319374735
3.211609488917223, 0.8234174114839605
3.2724610774106124, 0.8093411856141253
3.3289641531141956, 0.7964158461361633
3.385480424304864, 0.7825166797112316
3.4419950960425534, 0.7687355529162356
3.4941664532126215, 0.7557216837158218
3.546342008946761, 0.7423979604868267
3.598521763244975, 0.7287643832292504
3.6463604821960645, 0.7157298570935979
3.694219634158974, 0.7011873746855164
3.7420911019098315, 0.68573598712693
3.781275460689552, 0.6718545266464886
3.816127741058837, 0.657911095360331
3.846644304262156, 0.6441742334265609
3.8728524409659832, 0.6286298896594
3.8947234609824872, 0.6133953999208204
3.9200648741095283, 0.5978613846212788
3.938461302451422, 0.5832362744722424
3.9560154988402876, 0.5668140109574346
3.971005212293417, 0.5477889736025439
3.9824538568074463, 0.5342793379564001
3.991333819821666, 0.5184767824987548
3.988936439736031, 0.5035418183211371
3.997847472124391, 0.4854463430519903
3.9963539029315176, 0.4677640064876185
3.9907429419044713, 0.4554937869557999
4.002495002648837, 0.440909990677241
4.00564672474624, 0.421492471552814
4.010191670355173, 0.40584484310945934
4.006016198384657, 0.3942253170376614
4.010554846147481, 0.3790424696371786
4.0073107707821265, 0.36046511627906974
4.015708703598664, 0.34069767441860455
4.025307200778353, 0.32068662758770416
4.064473435432029, 0.3418604651162791
4.072414445074683, 0.3558139534883721
4.10415103584555, 0.36952552447361076
4.12744986754428, 0.3859625429421605
4.1619072029864395, 0.4011660472778821
4.205033173717814, 0.41616298226121595
4.256842014869929, 0.4299027951857345
4.321657947540453, 0.44302732653921306
4.399470355360233, 0.45632006436535
4.490299189687635, 0.4683085984166402
4.585484454097094, 0.4785619499078754
4.680695673266278, 0.48689984013151705
4.775931320444613, 0.49343494327977677
4.8685960723348085, 0.49784050419524156


==> figs/data/microchannel_ho_slip_lower.csv <==
x, u
0, 0.04944812362030904
0.040257648953301084, 0.03620309050772624
0.1288244766505635, 0.029139072847682135
0.2093397745571659, 0.029139072847682135
0.2898550724637683, 0.030905077262693148
0.394524959742351, 0.03355408388520975
0.4750402576489532, 0.03620309050772624
0.5475040257648953, 0.039735099337748325
0.644122383252818, 0.045916114790286955
0.7326892109500804, 0.05298013245033112
0.7971014492753623, 0.06092715231788076
0.8534621578099839, 0.07240618101545254
0.8776167471819645, 0.08123620309050772
0.9098228663446055, 0.09006622516556295
0.9339774557165861, 0.10154525386313468
0.9500805152979068, 0.11125827814569539
0.9500805152979068, 0.12008830022075057
0.9661835748792271, 0.13068432671081676
0.9661835748792271, 0.13951434878587193
0.9742351046698872, 0.1483443708609271
0.9742351046698872, 0.1589403973509934
0.9742351046698872, 0.1677704194260486
0.9822866344605476, 0.1748344370860927
0.9903381642512079, 0.18719646799116996
0.9822866344605476, 0.19602649006622513
0.9822866344605476, 0.2039735099337749
0.9903381642512079, 0.21368653421633554
0.9903381642512079, 0.2207505518763797
0.9903381642512079, 0.22869757174392938
0.998389694041868, 0.21721854304635763
0.998389694041868, 0.20662251655629138
0.998389694041868, 0.1977924944812362
1.0064412238325282, 0.18984547461368656
0.998389694041868, 0.17924944812362031
0.998389694041868, 0.1695364238410596
0.998389694041868, 0.1589403973509934
0.998389694041868, 0.1474613686534217
0.998389694041868, 0.13774834437086092
1.0064412238325282, 0.12715231788079467
1.0064412238325282, 0.11655629139072848
0.998389694041868, 0.10596026490066224
1.0064412238325282, 0.0980132450331126
1.0064412238325282, 0.08918322295805742
1.0064412238325282, 0.07858719646799117
1.0064412238325282, 0.07064017660044147
1.0144927536231882, 0.06004415011037523
1.0144927536231882, 0.04944812362030904
1.0225442834138487, 0.039735099337748325
1.0225442834138487, 0.03178807947019868
1.030595813204509, 0.020309050772626958
1.038647342995169, 0.01147902869757178
1.0708534621578099, 0.0026490066225165476
1.1191626409017714, -0.003532008830022082
1.2157809983896941, -0.005298013245033151
1.320450885668277, -0.003532008830022082
1.4009661835748792, -0.0017660044150110132
1.4814814814814814, 0
1.5780998389694045, 0.0008830022075054789
1.6666666666666665, 0.0008830022075054789
1.7471819645732687, 0.0017660044150110132
1.8276972624798713, 0.0026490066225165476
1.924315619967794, 0.0026490066225165476
2.004830917874396, 0.0026490066225165476
2.093397745571659, 0.0026490066225165476
2.173913043478261, 0.0017660044150110132
2.2705314009661834, 0.0008830022075054789
2.3671497584541066, 0
2.4476650563607087, 0
2.536231884057971, 0.0017660044150110132
2.616747181964574, 0.0008830022075054789
2.697262479871176, 0.0008830022075054789
2.793880837359098, 0.0008830022075054789
2.8743961352657004, 0
2.9710144927536235, 0
3.0595813204508855, 0
3.132045088566828, 0.0008830022075054789
3.2367149758454103, 0.0008830022075054789
3.3091787439613527, 0.0008830022075054789
3.381642512077295, 0
3.4541062801932374, 0.0026490066225165476
3.56682769726248, 0.007947019867549643
3.647342995169083, 0.014128035320088272
3.7278582930756845, 0.022958057395143505
3.8164251207729474, 0.03355408388520975
3.888888888888889, 0.04238410596026487
3.9452495974235107, 0.05121412803532005
4.017713365539452, 0.06269315673289183
4.074074074074074, 0.07152317880794701
4.146537842190016, 0.08035320088300218
4.219001610305959, 0.09094922737306843
4.307568438003221, 0.09977924944812361
4.388083735909824, 0.10596026490066224
4.476650563607086, 0.10949227373068432
4.557165861513688, 0.1130242825607064
4.637681159420291, 0.1130242825607064
4.742351046698873, 0.11214128035320092
4.830917874396135, 0.10949227373068432
4.919484702093397, 0.10949227373068432
4.97584541062802, 0.11567328918322295


==> figs/data/microchannel_ho_slip_upper.csv <==
x, u
0.0033995778857458525, 0.11894273127753302
0.010641387027777394, 0.07929515418502198
0.02622278567077918, 0.05462555066079289
0.057987591540716976, 0.03524229074889862
0.13817867614771173, 0.025550660792951485
0.21050823689391907, 0.024669603524229033
0.29891496805813267, 0.023788546255506582
0.3953779905661714, 0.023788546255506582
0.483784721730385, 0.02290748898678413
0.572191452894599, 0.022026431718061623
0.6525595988498094, 0.02114537444933917
0.7409486238792016, 0.019383259911894213
0.797183308072581, 0.01762114537444931
0.8775337478929699, 0.01585903083700435
0.9659227729223621, 0.014096916299559448
1.062332677025936, 0.011453744493392037
1.1587248749946881, 0.007929515418502175
1.2712119495162684, 0.005286343612334765
1.375678144963667, 0.003524229074889862
1.4721057552020627, 0.0017621145374449032
1.5926845333371107, 0.0017621145374449032
1.6971861410541527, 0.0017621145374449032
1.7856105783531881, 0.0017621145374449032
1.8820736008612267, 0.0017621145374449032
1.9945960876524498, 0.0008810572687223961
2.0990976953694918, 0.0008810572687223961
2.1955607178775307, 0.0008810572687223961
2.2920237403855688, 0.0008810572687223961
2.404599345581257, 0.002643171806167355
2.5011154864937604, 0.005286343612334765
2.6057410371545533, 0.011453744493392037
2.7023280026063428, 0.01762114537444931
2.7988972619233112, 0.02290748898678413
2.8794070569570946, 0.029074889867841347
2.959934558125699, 0.036123348017621126
3.0565392297123104, 0.04317180616740085
3.161200192642747, 0.05110132158590308
3.257787158094536, 0.05726872246696035
3.3543564174115046, 0.06255506607929512
3.450925676728473, 0.06784140969162988
3.531400059492613, 0.07224669603524231
3.627987024944403, 0.07841409691629952
3.7085145261130084, 0.08546255506607925
3.7649439777894242, 0.09339207048458148
3.8214265478703053, 0.10396475770925107
3.8537579500545354, 0.11277533039647575
3.886142470643229, 0.12422907488986784
3.9104529937532755, 0.13392070484581498
3.918686346445316, 0.1436123348017621
3.9429968695553628, 0.15330396475770924
3.951301046786691, 0.16651982378854624
3.9594989872090878, 0.17444933920704842
3.9597291669617682, 0.1859030837004405
3.9679979319234535, 0.1973568281938326
3.976266696885137, 0.20881057268722464
3.9765322889074612, 0.22202643171806166
3.984818760003967, 0.23436123348017618
3.9931760556397577, 0.2502202643171806
4.00142711446662, 0.2607929515418502
4.0017104126237655, 0.2748898678414097
4.002029123050554, 0.2907488986784141
4.002294715072878, 0.3039647577092511
4.002595719364845, 0.31894273127753303
4.002932135926455, 0.3356828193832599
4.0032331402184225, 0.35066079295154184
4.0035695567800325, 0.3674008810572687
4.01709704378373, 0.24052863436123345
4.016796039491763, 0.22555066079295152
4.016548153604261, 0.21321585903083695
4.016282561581937, 0.19999999999999996
4.016034675694435, 0.18766519823788547
4.0158044959417545, 0.17621145374449337
4.023488958454326, 0.15859030837004406
4.0231702480275375, 0.1427312775330396
4.022692182387354, 0.11894273127753302
4.022284941286458, 0.09867841409691624
4.02185999405074, 0.07753303964757702
4.037476804963383, 0.05462555066079289
4.0371226822669515, 0.03700440528634358
4.044824850914345, 0.020264317180616664
4.052650962505489, 0.009691629955947134
4.068462540901171, -0.0035242290748899174
4.100439820388969, -0.0123348017621146
4.180719435670071, -0.017621145374449365
4.285274161791578, -0.014977973568281955
4.389882006317549, -0.009691629955947134
4.494489850843521, -0.004405286343612369
4.615210278057141, 0.002643171806167355
4.72789212006176, 0.009691629955947134
4.840591668201198, 0.01762114537444931
4.937160927518166, 0.02290748898678413
4.993608085329405, 0.03171806167400876


==> figs/data/sd7003_bgk_p3_cf.csv <==
x,cf
0.0,0.04891141214900798
0.007874015748031496,0.03257303940462235
0.015748031496062992,0.019947730028151308
0.023622047244094488,0.010578259268317229
0.031496062992125984,0.004007402373842485
0.03937007874015748,-0.00022206540655055887
0.047244094488188976,-0.0025673688241395353
0.05511811023622047,-0.0034857326302020664
0.06299212598425197,-0.0034343815760157857
0.07086614173228346,-0.002870540412858325
0.07874015748031496,-0.0022414945381177198
0.08661417322834646,-0.0017659242097211806
0.09448818897637795,-0.0014339045461351093
0.10236220472440945,-0.0012255713119363057
0.11023622047244094,-0.0011208862818346045
0.11811023622047244,-0.0010958094635996603
0.12598425196850394,-0.0011222990980609467
0.13385826771653542,-0.0011721394361809728
0.14173228346456693,-0.0012181084459569132
0.14960629921259844,-0.0012558395871832468
0.15748031496062992,-0.0013038218114517573
0.1653543307086614,-0.001381537787388894
0.1732283464566929,-0.0015087335443143672
0.18110236220472442,-0.0017112124074928786
0.1889763779527559,-0.002020834998134121
0.19685039370078738,-0.0024697252981410495
0.2047244094488189,-0.0030875224375241936
0.2125984251968504,-0.0038467139527682374
0.2204724409448819,-0.004662635786832025
0.22834645669291337,-0.005448139030781974
0.23622047244094488,-0.006116957286390403
0.2440944881889764,-0.006603121901665216
0.25196850393700787,-0.006860961970849914
0.25984251968503935,-0.006845689098893902
0.26771653543307083,-0.006514499404980653
0.2755905511811024,-0.005870232835677432
0.28346456692913385,-0.004961373164935308
0.29133858267716534,-0.0038383886809394132
0.2992125984251969,-0.0025523170975979494
0.30708661417322836,-0.00116729292044982
0.31496062992125984,0.00023945255333542161
0.3228346456692913,0.001590118600865141
0.3307086614173228,0.002809022661036587
0.33858267716535434,0.00386919989391431
0.3464566929133858,0.004792403180730133
0.3543307086614173,0.005602503564505787
0.36220472440944884,0.006322954937644125
0.3700787401574803,0.006967616728313924
0.3779527559055118,0.007540753900449917
0.3858267716535433,0.008046214267367955
0.39370078740157477,0.008487845642383892
0.4015748031496063,0.008869495838813584
0.4094488188976378,0.009195012669972878
0.41732283464566927,0.009468243949177632
0.4251968503937008,0.009693037489743699
0.4330708661417323,0.00987324110498693
0.4409448818897638,0.010012671731004041
0.44881889763779526,0.010114436127851527
0.45669291338582674,0.010180930879545672
0.4645669291338583,0.010214521692883618
0.47244094488188976,0.0102175742746625
0.48031496062992124,0.010192454331679469
0.4881889763779528,0.01014152757073166
0.49606299212598426,0.01006715969861622
0.5039370078740157,0.00997171642213029
0.5118110236220472,0.009857563448071005
0.5196850393700787,0.009727066483235514
0.5275590551181102,0.009582591234420956
0.5354330708661417,0.009426503408424474
0.5433070866141733,0.009261168712043204
0.5511811023622047,0.009088952852074296
0.5590551181102362,0.008912221535314888
0.5669291338582677,0.008733299643153088
0.5748031496062992,0.008553573072569218
0.5826771653543307,0.008373488736135819
0.5905511811023622,0.008193452721016393
0.5984251968503937,0.008013871114374443
0.6062992125984252,0.007835150003373478
0.6141732283464567,0.007657695475177001
0.6220472440944882,0.007481913616948518
0.6299212598425197,0.0073082105158515315
0.6377952755905512,0.0071369922590495466
0.6456692913385826,0.006968664933706068
0.6535433070866141,0.006803634626984599
0.6614173228346456,0.006642307426048646
0.6692913385826772,0.0064850894180617106
0.6771653543307087,0.006332386690187302
0.6850393700787402,0.006184605329588923
0.6929133858267716,0.006042137326489282
0.7007874015748031,0.005905050441472774
0.7086614173228346,0.005773088205485489
0.7165354330708661,0.0056459800525327135
0.7244094488188977,0.005523455416619739
0.7322834645669292,0.005405243731751855
0.7401574803149606,0.005291074431934353
0.7480314960629921,0.0051806769511725205
0.7559055118110236,0.00507378072347165
0.7637795275590551,0.004970115182837029
0.7716535433070866,0.00486940976327395
0.7795275590551181,0.004771393898787699
0.7874015748031495,0.004675797023383572
0.7952755905511811,0.004582348571066852
0.8031496062992126,0.004490777975842834
0.8110236220472441,0.004400814671716807
0.8188976377952756,0.0043121864728896
0.8267716535433071,0.004224583938059471
0.8346456692913385,0.00413766037042211
0.84251968503937,0.004051067453368742
0.8503937007874016,0.003964456870290594
0.8582677165354331,0.0038774803045788946
0.8661417322834646,0.003789789439624871
0.8740157480314961,0.00370103595881975
0.8818897637795275,0.0036108715455547584
0.889763779527559,0.0035189478832211244
0.8976377952755905,0.003424916655210074
0.905511811023622,0.0033284295449128357
0.9133858267716535,0.003229138235720637
0.9212598425196851,0.0031266944110247027
0.9291338582677166,0.0030207497542162625
0.937007874015748,0.002910955948686544
0.9448818897637795,0.0027969646778267733
0.952755905511811,0.002678427625028178
0.9606299212598425,0.0025549964736819846
0.968503937007874,0.0024263229071794217
0.9763779527559056,0.0022920586089117136
0.984251968503937,0.002151855262270092
0.9921259842519685,0.002005364550645782
1.0,0.0018522381574300106


==> figs/data/sd7003_bgk_p3_cp.csv <==
x,cp
0.015873015873015872,0.49129549662272076
0.031746031746031744,0.8989817301432286
0.047619047619047616,0.7409941355387364
0.06349206349206349,0.6275107065836583
0.07936507936507936,0.5668608347574864
0.09523809523809523,0.5125633875528965
0.1111111111111111,0.465241114298502
0.12698412698412698,0.42415396372477154
0.14285714285714285,0.3968655268351231
0.15873015873015872,0.3725392023722325
0.1746031746031746,0.3505398432413731
0.19047619047619047,0.33092562357584576
0.20634920634920634,0.313350359598795
0.2222222222222222,0.3026234308878575
0.23809523809523808,0.29251925150553326
0.25396825396825395,0.2788683573404942
0.2698412698412698,0.26616827646891217
0.2857142857142857,0.2583758036295567
0.30158730158730157,0.25110308329264264
0.31746031746031744,0.24414889017740826
0.3333333333333333,0.23749605814615826
0.3492063492063492,0.2283169428507481
0.36507936507936506,0.2196041742960606
0.38095238095238093,0.21410528818766217
0.3968253968253968,0.2088591257731114
0.4126984126984127,0.20381800333658795
0.42857142857142855,0.19898001352945904
0.4444444444444444,0.19439284006754498
0.4603174603174603,0.19001261393229107
0.47619047619047616,0.18581644694010357
0.49206349206349204,0.18186346689859967
0.5079365079365079,0.17812410990397076
0.5238095238095237,0.17454020182291607
0.5396825396825397,0.17113272349039654
0.5555555555555556,0.1679197947184239
0.5714285714285714,0.16490618387858014
0.5873015873015872,0.16210238138834576
0.6031746031746031,0.15955702463785748
0.6190476190476191,0.15724722544352154
0.6349206349206349,0.15516058603922467
0.6507936507936507,0.15340296427408795
0.6666666666666666,0.15192667643229107
0.6825396825396826,0.15057913462320904
0.6984126984126984,0.14940992991129498
0.7142857142857142,0.14849249521891217
0.7301587301587301,0.14759127298990826
0.746031746031746,0.1466051737467442
0.7619047619047619,0.14565531412760357
0.7777777777777777,0.14402357737223248
0.7936507936507936,0.14208285013834576
0.8095238095238095,0.14057509104410748
0.8253968253968254,0.13882891337076764
0.8412698412698412,0.1368261973063145
0.8571428571428571,0.13456122080484967
0.873015873015873,0.13200728098551373
0.8888888888888888,0.12749830881754498
0.9047619047619047,0.12213675181070904
0.9206349206349206,0.11780230204264264
0.9365079365079365,0.10991827646891217
0.9523809523809523,0.10014979044596295
0.9682539682539681,0.08740297953287701
0.9841269841269841,0.06433741251627545
1.0,0.023190180460611387
1.0,-0.008463223775228457
0.9841269841269841,-0.02456315358479877
0.9682539682539681,-0.03642590840657611
0.9523809523809523,-0.04758866628011127
0.9365079365079365,-0.05787976582845111
0.9206349206349206,-0.0669415791829433
0.9047619047619047,-0.07726414998372455
0.8888888888888888,-0.08553918202718158
0.873015873015873,-0.09546502431233783
0.8571428571428571,-0.10766061147054096
0.8412698412698412,-0.11864121754964252
0.8253968253968254,-0.12947781880696674
0.8095238095238095,-0.14000829060872455
0.7936507936507936,-0.15223153432210346
0.7777777777777777,-0.16495164235433002
0.7619047619047619,-0.1769593556722011
0.746031746031746,-0.19019158681233783
0.7301587301587301,-0.2030185063680019
0.7142857142857142,-0.2151673634847011
0.6984126984126984,-0.22784837086995502
0.6825396825396826,-0.24204095204671283
0.6666666666666666,-0.25545438130696674
0.6507936507936507,-0.27109368642171283
0.6349206349206349,-0.28605016072591205
0.6190476190476191,-0.2996505101521816
0.6031746031746031,-0.3148530324300136
0.5873015873015872,-0.32822068532308
0.5714285714285714,-0.34319241841634174
0.5555555555555556,-0.361724217732748
0.5396825396825397,-0.37610944112141986
0.5238095238095237,-0.3950551350911464
0.5079365079365079,-0.41366132100423236
0.49206349206349204,-0.4310162862141933
0.47619047619047616,-0.45512994130452533
0.4603174603174603,-0.4731305440266933
0.4444444444444444,-0.501748402913412
0.42857142857142855,-0.5320275624593105
0.4126984126984127,-0.5637172063191738
0.3968253968253968,-0.5969422658284511
0.38095238095238093,-0.6418612798055019
0.36507936507936506,-0.6963971455891933
0.3492063492063492,-0.769418080647787
0.3333333333333333,-0.8580783208211269
0.31746031746031744,-0.9525111516316738
0.30158730158730157,-1.0339425404866542
0.2857142857142857,-1.1583131154378261
0.2698412698412698,-1.2631257375081386
0.25396825396825395,-1.3583119710286464
0.23809523809523808,-1.425038655598959
0.2222222222222222,-1.468627293904623
0.20634920634920634,-1.5012725194295253
0.19047619047619047,-1.5159819920857753
0.1746031746031746,-1.5317099889119472
0.15873015873015872,-1.5465491612752285
0.14285714285714285,-1.560785611470541
0.12698412698412698,-1.5711596806844081
0.1111111111111111,-1.5748980840047206
0.09523809523809523,-1.5821564992268886
0.07936507936507936,-1.5947287877400722
0.06349206349206349,-1.6214717229207363
0.047619047619047616,-1.6872742970784511
0.031746031746031744,-1.899429639180502
0.015873015873015872,-2.0995753606160488


==> figs/data/sd7003_bgk_p3_u1.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,-0.012259467563126236,-0.009913642017636448,-0.03299162187613547,0.05560734122991562,0.05983766308054328,0.04755111946724355,0.037702927249483764,0.02324455720372498
0.00101010101010101,0.005316141236107796,-0.018870443513151258,-0.049513215431943536,0.1112017179839313,0.11925880238413811,0.0954172071069479,0.07650507055222988,0.04868170875124633
0.0015151515151515152,0.05231104698032141,-0.027045171183999628,-0.04914772292249836,0.16749926004558802,0.17915520071983337,0.14441824983805418,0.1171982348896563,0.07694599637761712
0.00202020202020202,0.15724456124007702,-0.03499401407316327,-0.045983253949088976,0.20964053738862276,0.22663232032209635,0.1862474661320448,0.15372512210160494,0.10447576409205794
0.002525252525252525,0.2913164496421814,-0.042236816603690386,-0.04277393943630159,0.24481089785695076,0.2670425660908222,0.22305639181286097,0.18650020379573107,0.12994018802419305
0.0030303030303030303,0.4454079233109951,-0.04859934048727155,-0.04000328100664774,0.27100250869989395,0.29819855466485023,0.2530508767813444,0.21403598133474588,0.1523720696568489
0.0035353535353535356,0.6820260547101498,-0.05311846546828747,-0.036063187639229,0.29144662246108055,0.3225746974349022,0.27711033448576927,0.23640310112386942,0.1712605943903327
0.00404040404040404,0.9061386659741402,-0.05678902822546661,-0.03152023645816371,0.309549942612648,0.34411546029150486,0.29862701892852783,0.2565224412828684,0.18860441725701094
0.004545454545454545,1.1209930777549744,-0.058202370535582304,-0.025011771205754485,0.32365066930651665,0.36041656881570816,0.3150850497186184,0.27194419503211975,0.20265077147632837
0.00505050505050505,1.3010770753026009,-0.05868118442595005,-0.018114305261406116,0.33632155507802963,0.3753023315221071,0.3299791179597378,0.2859785836189985,0.2156744571402669
0.005555555555555556,1.4637336432933807,-0.05804751627147198,-0.010728498105891049,0.34719767048954964,0.38832022435963154,0.34276072680950165,0.29809581860899925,0.22730829659849405
0.006060606060606061,1.5425089001655579,-0.05599032319150865,-0.0021463116572704166,0.3566679395735264,0.4000783618539572,0.3539026100188494,0.30872300639748573,0.23763783276081085
0.0065656565656565654,1.5961760580539703,-0.05326245620381087,0.0070430296000267845,0.36539679765701294,0.411139365285635,0.3641073200851679,0.31848013028502464,0.24722133670002222
0.007070707070707071,1.618782877922058,-0.04881779453717172,0.01728342310525477,0.3730216436088085,0.42110538110136986,0.3731882143765688,0.326976764947176,0.2555585727095604
0.007575757575757576,1.624429777264595,-0.04399273596936837,0.027764250389736844,0.38046103715896606,0.43077895790338516,0.3820148501545191,0.3351709432899952,0.2636055778712034
0.00808080808080808,1.6240824908018112,-0.03779753387061646,0.03920934448251501,0.3876259997487068,0.43918468803167343,0.3900313638150692,0.34225133806467056,0.27059864811599255
0.008585858585858586,1.6218500137329102,-0.03128594193549361,0.050919355897349305,0.39480800554156303,0.44739459082484245,0.39795199409127235,0.3492271453142166,0.27748859860002995
0.00909090909090909,1.6193579733371735,-0.023415026953443885,0.06392548268195242,0.40207392908632755,0.4543924853205681,0.4052213914692402,0.35542288050055504,0.28365388698875904
0.009595959595959595,1.6167639791965485,-0.015004624299763236,0.07725373283028603,0.40931511297822,0.4611687958240509,0.41236285120248795,0.36149525083601475,0.2897068038582802
0.0101010101010101,1.614153653383255,-0.005096878387121251,0.09161117696203291,0.4164651818573475,0.467097245156765,0.41897669807076454,0.36702183820307255,0.29528634063899517
0.010606060606060607,1.6111517995595932,0.005745113646298705,0.10626439726911485,0.42349568009376526,0.4729245640337467,0.4254545755684376,0.3723703157156706,0.300740621984005
0.011111111111111112,1.6081929504871368,0.018400652654236183,0.12125588580965996,0.4302486814558506,0.47845137119293213,0.4315582253038883,0.3771768771111965,0.30582953430712223
0.011616161616161616,1.6054059118032455,0.03201103175524622,0.1366962268948555,0.43704185262322426,0.48395368456840515,0.4375728629529476,0.3819282203912735,0.31084262765944004
0.012121212121212121,1.6026363223791122,0.04842752864351496,0.1530943661928177,0.44401684775948524,0.4893370792269707,0.44314875826239586,0.38639253191649914,0.3154869731515646
0.012626262626262626,1.5999428778886795,0.06548510782886297,0.1696196999400854,0.45101821795105934,0.49473368003964424,0.4486902467906475,0.3908549528568983,0.3201081622391939
0.013131313131313131,1.5972834378480911,0.08570869266986847,0.18690515868365765,0.45826566219329834,0.5002363994717598,0.45382675528526306,0.39528949186205864,0.3244743403047323
0.013636363636363636,1.5946143120527267,0.10642592795193195,0.20424820855259895,0.46550866961479187,0.5057410597801208,0.4589644484221935,0.39972446486353874,0.32884088344872
0.014141414141414142,1.5919774770736694,0.1323665981180966,0.221909218467772,0.4729483686387539,0.5116326697170734,0.4638831950724125,0.40427531860768795,0.33310539461672306
0.014646464646464647,1.5893688201904297,0.15826022252440453,0.23956739995628595,0.48039423674345016,0.5175218470394611,0.4687897488474846,0.4088296741247177,0.33736808970570564
0.015151515151515152,1.5867786705493927,0.19034401513636112,0.25801065005362034,0.4882674254477024,0.5236371271312237,0.47375812008976936,0.41338579915463924,0.3414926715195179
0.015656565656565657,1.5842073410749435,0.22346428129822016,0.27663398161530495,0.49626464024186134,0.529822863638401,0.47874825075268745,0.4179432988166809,0.3455687612295151
0.01616161616161616,1.5816604495048523,0.2595548275858164,0.2953080013394356,0.5044594667851925,0.5359603352844715,0.4838280566036701,0.42248427122831345,0.3495746720582247
0.016666666666666666,1.5791279822587967,0.2975868545472622,0.3140242211520672,0.512823324650526,0.5420542918145657,0.4890039525926113,0.4270065389573574,0.3535065036267042
0.01717171717171717,1.5765963941812515,0.3376203626394272,0.3331525567919016,0.5213297829031944,0.548054289072752,0.4942152835428715,0.4314979016780853,0.3574275244027376
0.017676767676767676,1.5740810632705688,0.38132093846797943,0.3530726470053196,0.530148196965456,0.5537952780723572,0.4995705150067806,0.4358557462692261,0.3613132443279028
0.01818181818181818,1.5715618878602982,0.4249570779502392,0.3729805462062359,0.5389650240540504,0.5595384500920773,0.5049263648688793,0.44021281599998474,0.36519913002848625
0.018686868686868686,1.5690705627202988,0.47375717014074326,0.39472506009042263,0.5480907447636127,0.5651235431432724,0.5102812647819519,0.4445563219487667,0.36907636001706123
0.01919191919191919,1.566599503159523,0.5228946693241596,0.41669175401329994,0.557259701192379,0.5706739388406277,0.5156357251107693,0.44889499992132187,0.3729515764862299
0.019696969696969695,1.5641496181488037,0.5753597766160965,0.43844012916088104,0.5665040984749794,0.5761305056512356,0.5208820886909962,0.45325857028365135,0.3767864238470793
0.0202020202020202,1.5617258697748184,0.6311346888542175,0.45994389429688454,0.5758542343974113,0.5814387463033199,0.5259384885430336,0.4576707258820534,0.3805503845214844
0.02070707070707071,1.5592903047800064,0.6872041709721088,0.48137781023979187,0.5851925611495972,0.586744386702776,0.5309940949082375,0.4620819725096226,0.38431471958756447
0.021212121212121213,1.556874856352806,0.7459845431149006,0.502916719764471,0.5943656489253044,0.5925806872546673,0.5359190590679646,0.4665776453912258,0.38800436072051525
0.021717171717171718,1.554476872086525,0.8047000989317894,0.5244485624134541,0.6035329736769199,0.598454549908638,0.5408258363604546,0.4710819311439991,0.39168722182512283
0.022222222222222223,1.5520962178707123,0.8654031977057457,0.5462060458958149,0.6125734709203243,0.6043941043317318,0.5458018034696579,0.47559671103954315,0.39537942968308926
0.022727272727272728,1.5497422367334366,0.9285433888435364,0.5682878717780113,0.6213916726410389,0.6104608848690987,0.5509428195655346,0.4801412411034107,0.39909387938678265
0.023232323232323233,1.5474013686180115,0.9916540086269379,0.5903573557734489,0.6302105970680714,0.6165291145443916,0.556083794683218,0.484685767441988,0.40280831046402454
0.023737373737373738,1.5450695157051086,1.052520364522934,0.6114496663212776,0.6388606168329716,0.6225083135068417,0.5613345615565777,0.48914846777915955,0.40658197179436684
0.024242424242424242,1.5427410751581192,1.112958773970604,0.6322697475552559,0.6474518738687038,0.6284473016858101,0.5666398778557777,0.49356798082590103,0.41038487665355206
0.024747474747474747,1.540418416261673,1.1713629141449928,0.6531158909201622,0.6561224795877934,0.6343791522085667,0.5719390697777271,0.4979879930615425,0.4141812492161989
0.025252525252525252,1.5381201356649399,1.2214166671037674,0.6740685068070889,0.665427453815937,0.6403222009539604,0.5772453509271145,0.5023038275539875,0.4178468659520149
0.025757575757575757,1.5358425676822662,1.2715027928352356,0.6950112171471119,0.674728125333786,0.6462598517537117,0.5825514271855354,0.5066203586757183,0.42151283845305443
0.026262626262626262,1.533584251999855,1.318160392343998,0.7160601578652859,0.684196911752224,0.6522457338869572,0.587786328047514,0.5109262764453888,0.4251404143869877
0.026767676767676767,1.5313488394021988,1.3591942340135574,0.7373376823961735,0.6941079758107662,0.658403143286705,0.5927380807697773,0.5151802748441696,0.4286125376820564
0.02727272727272727,1.5291060209274292,1.4003100842237473,0.7586102075874805,0.704017873853445,0.6645585149526596,0.5976904481649399,0.5194347277283669,0.43208473920822144
0.027777777777777776,1.5268834382295609,1.4342692866921425,0.7792002111673355,0.7139857336878777,0.6706525795161724,0.6026065088808537,0.5236699171364307,0.4355466701090336
0.028282828282828285,1.5246816277503967,1.462308757007122,0.7991059757769108,0.7240302599966526,0.6766312718391418,0.607456736266613,0.5278666205704212,0.4389900527894497
0.02878787878787879,1.5224914252758026,1.4904377534985542,0.8190108798444271,0.7340787872672081,0.6826361007988453,0.6123062409460545,0.532063078135252,0.44243312254548073
0.029292929292929294,1.520318016409874,1.5096681490540504,0.8390460535883904,0.74409219622612,0.6889370940625668,0.6171701662242413,0.5363288074731827,0.44592583924531937
0.0297979797979798,1.518164798617363,1.5256178677082062,0.8590861782431602,0.7541120611131191,0.6954881511628628,0.6220442540943623,0.5406676046550274,0.4494567923247814
0.030303030303030304,1.5160355269908905,1.5416775196790695,0.8791251704096794,0.7641226314008236,0.7020403742790222,0.6269188486039639,0.5450054742395878,0.4529864825308323
0.03080808080808081,1.5138978064060211,1.5507328361272812,0.8992316275835037,0.774350356310606,0.7087905555963516,0.6317913681268692,0.5493227727711201,0.4565875455737114
0.031313131313131314,1.5117781162261963,1.5561331808567047,0.9193793758749962,0.7847609035670757,0.7157427556812763,0.6366609446704388,0.5536131039261818,0.4602760002017021
0.031818181818181815,1.509683683514595,1.5615963488817215,0.9395223930478096,0.7951666601002216,0.7226945273578167,0.6415302380919456,0.5579033121466637,0.4639637656509876
0.03232323232323232,1.5076125115156174,1.5640414357185364,0.958592377603054,0.8052427545189857,0.7295014448463917,0.6463729180395603,0.5621380805969238,0.46768244355916977
0.03282828282828283,1.5055585354566574,1.564455360174179,0.9767737463116646,0.8149724751710892,0.7361133545637131,0.6511729024350643,0.5662745535373688,0.47145117819309235
0.03333333333333333,1.5035196840763092,1.5649004727602005,0.9949514791369438,0.824705496430397,0.7427225708961487,0.6559716947376728,0.5704113803803921,0.4752196706831455
0.03383838383838384,1.5014952719211578,1.5647169202566147,1.013149380683899,0.8345074728131294,0.7492833584547043,0.6608074940741062,0.5744750909507275,0.47894395142793655
0.03434343434343434,1.4994609877467155,1.5639742761850357,1.031566932797432,0.8444662094116211,0.7557362094521523,0.6657354384660721,0.5783829353749752,0.48255613446235657
0.03484848484848485,1.497438982129097,1.5632366836071014,1.0499757528305054,0.8544197604060173,0.7621859796345234,0.6706624776124954,0.5822892524302006,0.48616883903741837
0.03535353535353535,1.4954416155815125,1.5624526143074036,1.068133719265461,0.8643075972795486,0.7686301060020924,0.6755888648331165,0.5861939825117588,0.48978234082460403
0.03585858585858586,1.493458978831768,1.5615063309669495,1.0852075070142746,0.8737168684601784,0.7750284783542156,0.68058917298913,0.5900878831744194,0.4934505857527256
0.03636363636363636,1.4914907440543175,1.5605617016553879,1.1022754833102226,0.8831198662519455,0.7814231142401695,0.685588076710701,0.5939806774258614,0.49711911752820015
0.03686868686868687,1.489552728831768,1.5596187114715576,1.1193376407027245,0.8925168439745903,0.7878140509128571,0.690585695207119,0.5978725291788578,0.5007879883050919
0.03737373737373737,1.4876317158341408,1.5585784167051315,1.1336580067873,0.9014160260558128,0.7938377484679222,0.6954852305352688,0.6017739735543728,0.5044694766402245
0.03787878787878788,1.485717922449112,1.5575326681137085,1.147602118551731,0.9101937338709831,0.7997324243187904,0.7003405950963497,0.6056805737316608,0.5081564858555794
0.03838383838383838,1.4837984964251518,1.5564884543418884,1.1615456193685532,0.9189686924219131,0.8056237772107124,0.7051947712898254,0.6095873154699802,0.5118432976305485
0.03888888888888889,1.4818971902132034,1.5554040372371674,1.1744684651494026,0.9275951087474823,0.8116070181131363,0.7099585309624672,0.6134953200817108,0.515474759042263
0.03939393939393939,1.4800080880522728,1.5543005466461182,1.1865722015500069,0.9360098242759705,0.8177945613861084,0.7145823314785957,0.6174185760319233,0.5190516300499439
0.0398989898989899,1.4781310185790062,1.5531978458166122,1.1986739113926888,0.944422259926796,0.8239811807870865,0.7192066051065922,0.6213427409529686,0.52262819185853
0.0404040404040404,1.4762918874621391,1.5520942658185959,1.2107654362916946,0.9528324604034424,0.8301670253276825,0.7238314300775528,0.6252678073942661,0.5262044742703438
0.04090909090909091,1.4744685217738152,1.5509667098522186,1.221653237938881,0.9609599560499191,0.8362709134817123,0.7286157086491585,0.6291702277958393,0.5297097228467464
0.04141414141414142,1.4726561307907104,1.549839809536934,1.2325384989380836,0.9690652117133141,0.8423634320497513,0.7334393598139286,0.6330659464001656,0.5331973880529404
0.04191919191919192,1.4708554595708847,1.54871366918087,1.243421383202076,0.9771706014871597,0.8484582677483559,0.7382634170353413,0.6369619965553284,0.5366850607097149
0.04242424242424243,1.4690614938735962,1.5475794970989227,1.2535296082496643,0.9849756360054016,0.8544717580080032,0.7431224174797535,0.6408662684261799,0.5401913784444332
0.04292929292929293,1.4672773703932762,1.5464369654655457,1.262647196650505,0.9922310337424278,0.8602749183773994,0.7481003068387508,0.6448038816452026,0.543762568384409
0.043434343434343436,1.4655031487345695,1.5452946871519089,1.2717646807432175,0.9994854405522346,0.8660796657204628,0.7530768699944019,0.6487407013773918,0.5473338849842548
0.04393939393939394,1.4637516289949417,1.5441528409719467,1.2808815985918045,1.0067386850714684,0.8718857169151306,0.7580519951879978,0.6526768356561661,0.550905242562294
0.044444444444444446,1.4620180428028107,1.5430174618959427,1.2893409058451653,1.013796553015709,0.8775887191295624,0.7632410153746605,0.6566932313144207,0.5545932650566101
0.04494949494949495,1.4602932408452034,1.5418832153081894,1.2977034747600555,1.0208619236946106,0.8832589983940125,0.7685760669410229,0.6607796773314476,0.5583291053771973
0.045454545454545456,1.45857722312212,1.5407489836215973,1.3060670793056488,1.0279252454638481,0.8889312073588371,0.7739106640219688,0.6648666486144066,0.5620643682777882
0.04595959595959596,1.4568974450230598,1.5396157056093216,1.3144049271941185,1.0349866300821304,0.8946054875850677,0.7792448177933693,0.6689540706574917,0.5657991208136082
0.046464646464646465,1.4552176743745804,1.5384941548109055,1.3210194259881973,1.0414733067154884,0.9001267105340958,0.7843761071562767,0.6730202399194241,0.569659847766161
0.04696969696969697,1.4535379186272621,1.5373726934194565,1.3276393488049507,1.047912411391735,0.9056187346577644,0.789452001452446,0.6770791597664356,0.5735556446015835
0.047474747474747475,1.45186547935009,1.5362512916326523,1.3342640921473503,1.0543517619371414,0.9111095443367958,0.7945288047194481,0.6811383292078972,0.5774511843919754
0.047979797979797977,1.4502331390976906,1.535131499171257,1.340619057416916,1.060770459473133,0.9165991470217705,0.7996065318584442,0.6851976849138737,0.5813464373350143
0.048484848484848485,1.4486181661486626,1.53401717543602,1.3455337435007095,1.0668827965855598,0.9219318330287933,0.8044736534357071,0.689322080463171,0.5850669033825397
0.04898989898989899,1.4470105320215225,1.5329029560089111,1.3504492342472076,1.0729929879307747,0.9272600412368774,0.8093235045671463,0.6934550777077675,0.588771503418684
0.049494949494949494,1.4454099759459496,1.5317887663841248,1.3553654551506042,1.079101026058197,0.9325861558318138,0.8141747787594795,0.6975880786776543,0.5924761332571507
0.05,1.4438123777508736,1.5306779146194458,1.3599326014518738,1.0852904692292213,0.9378739222884178,0.8190349340438843,0.7017392963171005,0.5961696840822697


==> figs/data/sd7003_bgk_p3_u2.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,0.006333498778985813,-0.01882371783722192,-0.0114178128351341,-0.023598688014317304,-0.052667029784061015,0.015498218475840986,0.050083118258044124,0.055439179530367255
0.00101010101010101,0.05915816547349095,-0.03629488544538617,-0.0217775137280114,-0.043852318078279495,-0.08623164030723274,0.035329741542227566,0.1012145858258009,0.1128743807785213
0.0015151515151515152,0.16054711863398552,-0.052784916246309876,-0.031188161636237055,-0.06083324528299272,-0.09995560301467776,0.060160098189953715,0.1542187286540866,0.17335609439760447
0.00202020202020202,0.3527323305606842,-0.06579719157889485,-0.040016342303715646,-0.07475441927090287,-0.10561793111264706,0.07814953732304275,0.19378022011369467,0.22115734685212374
0.002525252525252525,0.5645028725266457,-0.07596893515437841,-0.048061720095574856,-0.08659846964292228,-0.10996303567662835,0.09315369441173971,0.22658804804086685,0.26120694540441036
0.0030303030303030303,0.7861335724592209,-0.083024384919554,-0.05512211169116199,-0.09572254586964846,-0.1133119105361402,0.1042207833379507,0.2507250513881445,0.2910511326044798
0.0035353535353535356,1.0479633137583733,-0.08438719110563397,-0.06045692623592913,-0.10180018050596118,-0.11363399960100651,0.11307851830497384,0.2695886828005314,0.3141550086438656
0.00404040404040404,1.2678195238113403,-0.08311301842331886,-0.0649643293581903,-0.10655093565583229,-0.11268568644300103,0.1211551078595221,0.2863228991627693,0.33444814197719097
0.004545454545454545,1.4602539613842964,-0.0751869548112154,-0.06729684676975012,-0.10837610368616879,-0.10917709022760391,0.128640778362751,0.29941180534660816,0.3494812585413456
0.00505050505050505,1.5472555607557297,-0.06201490666717291,-0.06863912055268884,-0.10908082453534007,-0.1043351897969842,0.13614021986722946,0.31131457164883614,0.3629284221678972
0.005555555555555556,1.6155946850776672,-0.04460037313401699,-0.06884487927891314,-0.10835085762664676,-0.09782335627824068,0.1436427030712366,0.321788540109992,0.37431407906115055
0.006060606060606061,1.6352987438440323,-0.018301214855455328,-0.06739843124523759,-0.10602400987409055,-0.08982886699959636,0.1519343862310052,0.33078208565711975,0.38431430608034134
0.0065656565656565654,1.6409707963466644,0.010222773998975754,-0.0652090203948319,-0.10283265809994191,-0.081092742504552,0.1606292324140668,0.3390096053481102,0.3935680501163006
0.007070707070707071,1.6372724771499634,0.05602884339168668,-0.06075641023926437,-0.09795820945873857,-0.07080053153913468,0.17000100761651993,0.34585037268698215,0.40192397870123386
0.007575757575757576,1.634591519832611,0.10527501115575433,-0.05578261718619615,-0.09264831803739071,-0.06011308684537653,0.17947329487651587,0.35247069224715233,0.4101057555526495
0.00808080808080808,1.6320684403181076,0.1672477750107646,-0.04860980046214536,-0.08549619458790403,-0.04781830153660849,0.18904590792953968,0.3586633428931236,0.4179676938802004
0.008585858585858586,1.628710761666298,0.2360578589141369,-0.04083299866761081,-0.07803055713884532,-0.03511753890779801,0.1987474849447608,0.3649067301303148,0.42577724158763885
0.00909090909090909,1.6254002004861832,0.3201573919504881,-0.030474064755253494,-0.06869295472279191,-0.02042468768195249,0.2090742876753211,0.37144162878394127,0.4332503005862236
0.009595959595959595,1.6218186765909195,0.4132844917476177,-0.019219281908590347,-0.05897759611252695,-0.005329944076947868,0.21956491190940142,0.37802046723663807,0.44060519337654114
0.0101010101010101,1.6183545887470245,0.5196091830730438,-0.005602633933449397,-0.047870335780316964,0.01103782863356173,0.2305694930255413,0.38476073183119297,0.44751622155308723
0.010606060606060607,1.6150661706924438,0.626258198171854,0.009377822047099471,-0.036041156461578794,0.027756248906371184,0.2418583296239376,0.39156401343643665,0.45419687777757645
0.011111111111111112,1.6118121147155762,0.7331262826919556,0.02699246213887818,-0.022348769707605243,0.045336419832892716,0.2538106497377157,0.3986043520271778,0.4602905996143818
0.011616161616161616,1.6085716784000397,0.8441697880625725,0.046099076978862286,-0.008197943061531987,0.06321619753725827,0.2660092730075121,0.4056795723736286,0.4663787856698036
0.012121212121212121,1.6053575426340103,0.9615641683340073,0.06929387198761106,0.00781559300958179,0.0821104773785919,0.27903469838202,0.41290429048240185,0.4724542982876301
0.012626262626262626,1.602159023284912,1.0723321437835693,0.09375475393608212,0.023978256271220744,0.10110525693744421,0.29211360216140747,0.4201359245926142,0.4785506837069988
0.013131313131313131,1.5990110486745834,1.1712642461061478,0.12379270698875189,0.041316691698739305,0.12069620611146092,0.3055360447615385,0.42741186544299126,0.48482033237814903
0.013636363636363636,1.5959066450595856,1.2650293409824371,0.1545624230057001,0.058692800463177264,0.14034170610830188,0.3189013246446848,0.43473976105451584,0.49110230430960655
0.014141414141414142,1.592850148677826,1.3457480296492577,0.19167124573141336,0.07842681370675564,0.1606753198429942,0.33206641115248203,0.44282636791467667,0.49783238023519516
0.014646464646464647,1.5897667706012726,1.4262552037835121,0.22865191474556923,0.09815968666225672,0.1810131063684821,0.3452256042510271,0.4509107805788517,0.5045630857348442
0.015151515151515152,1.5867355912923813,1.4722786620259285,0.27175479009747505,0.11986061418429017,0.20287973806262016,0.3588050678372383,0.45950688421726227,0.5115156881511211
0.015656565656565657,1.583711490035057,1.5199536681175232,0.31566076166927814,0.1421323772519827,0.22507968917489052,0.37247948721051216,0.4682244695723057,0.5185298100113869
0.01616161616161616,1.5807273983955383,1.546665906906128,0.36414469219744205,0.16565071046352386,0.247967766597867,0.3864118456840515,0.47705940157175064,0.5257300436496735
0.016666666666666666,1.5777585059404373,1.5691377371549606,0.4152914211153984,0.19030604511499405,0.27136885561048985,0.4005498122423887,0.4859932214021683,0.5330963432788849
0.01717171717171717,1.574776828289032,1.5817751437425613,0.46777912601828575,0.21591185312718153,0.2950093913823366,0.4147997349500656,0.4950624890625477,0.5405601486563683
0.017676767676767676,1.5718326568603516,1.5860892236232758,0.5223232917487621,0.2439084304496646,0.31908874213695526,0.42915353551506996,0.504529070109129,0.5483200959861279
0.01818181818181818,1.5689072012901306,1.590087354183197,0.5767569206655025,0.27190460823476315,0.3431561980396509,0.4435064382851124,0.5139916501939297,0.5560763254761696
0.018686868686868686,1.5660283714532852,1.5893898606300354,0.6384149640798569,0.3032751549035311,0.3680593818426132,0.4586808606982231,0.5242954269051552,0.5638497285544872
0.01919191919191919,1.5631733238697052,1.5888248682022095,0.7002597525715828,0.33529219403862953,0.3930548056960106,0.4739530347287655,0.534738976508379,0.5716222077608109
0.019696969696969695,1.5603454262018204,1.5876061767339706,0.7655517607927322,0.3681713193655014,0.41811840794980526,0.4893592335283756,0.5451652370393276,0.5793637670576572
0.0202020202020202,1.5575141608715057,1.5860966891050339,0.8338325768709183,0.4023038148880005,0.4432621505111456,0.5049398243427277,0.5555681027472019,0.5870632342994213
0.02070707070707071,1.5546981245279312,1.5845965892076492,0.9016609191894531,0.43643682822585106,0.46832748502492905,0.5204719752073288,0.5659663081169128,0.5947576351463795
0.021212121212121213,1.551923781633377,1.5831503719091415,0.9655991941690445,0.4732149541378021,0.49393627420067787,0.5363086834549904,0.5762193873524666,0.6024766974151134
0.021717171717171718,1.5491714477539062,1.5817187875509262,1.029525265097618,0.5101070404052734,0.5195577405393124,0.5521399118006229,0.5864786319434643,0.6102054677903652
0.022222222222222223,1.546452820301056,1.5802384912967682,1.0933969244360924,0.5478166565299034,0.545183751732111,0.5682906731963158,0.5970354042947292,0.6179393567144871
0.022727272727272728,1.5437546223402023,1.5787350088357925,1.1572648733854294,0.5870536118745804,0.570800669491291,0.584933090955019,0.6080776117742062,0.6256821639835835
0.023232323232323233,1.5410435497760773,1.5772377699613571,1.2211951911449432,0.626286942511797,0.5964154154062271,0.6015716791152954,0.6191162280738354,0.6334250047802925
0.023737373737373738,1.5383690297603607,1.575777143239975,1.2738661840558052,0.6656833924353123,0.621404130011797,0.6178005337715149,0.6303044408559799,0.6412226743996143
0.024242424242424242,1.535716563463211,1.5743124932050705,1.3250252828001976,0.7051406055688858,0.646222434937954,0.6338982321321964,0.6415399573743343,0.6490354016423225
0.024747474747474747,1.5330840349197388,1.5728670805692673,1.3730401992797852,0.7448664680123329,0.6710985340178013,0.649903267621994,0.6527968496084213,0.6568969860672951
0.025252525252525252,1.5304861664772034,1.5714470595121384,1.4126755818724632,0.787048451602459,0.6958392113447189,0.6657167449593544,0.6642926223576069,0.6653236895799637
0.025757575757575757,1.5279149860143661,1.5700299441814423,1.452467180788517,0.829225517809391,0.7205655984580517,0.6815191395580769,0.6757801584899426,0.6737458258867264
0.026262626262626262,1.5253348648548126,1.5686124563217163,1.484873577952385,0.8715440034866333,0.7450577989220619,0.6972863413393497,0.6872436702251434,0.6822381913661957
0.026767676767676767,1.5227860659360886,1.5671956837177277,1.5073731616139412,0.9142766892910004,0.769104428589344,0.7129951119422913,0.698663517832756,0.6909415163099766
0.02727272727272727,1.520265445113182,1.5657813102006912,1.5300752520561218,0.9570065215229988,0.7931364141404629,0.7287003360688686,0.7100796774029732,0.6996462754905224
0.027777777777777776,1.5177746713161469,1.5643756836652756,1.5452093333005905,0.9979585707187653,0.8168154060840607,0.7441439107060432,0.7212175242602825,0.7082723081111908
0.028282828282828285,1.5153138488531113,1.562973514199257,1.5553203523159027,1.036485843360424,0.8401560038328171,0.7593053765594959,0.7320213802158833,0.7167901247739792
0.02878787878787879,1.512872725725174,1.5615730434656143,1.5655947625637054,1.0750119760632515,0.8634925037622452,0.7744642533361912,0.7428207062184811,0.7253079414367676
0.029292929292929294,1.5104292333126068,1.5601834505796432,1.5692948698997498,1.1124031469225883,0.8866300880908966,0.7901940420269966,0.7534945383667946,0.7338164411485195
0.0297979797979798,1.5079950988292694,1.5587951689958572,1.5709063559770584,1.1491304337978363,0.9096148312091827,0.8062817603349686,0.7641820162534714,0.7423668913543224
0.030303030303030304,1.505603700876236,1.5574088245630264,1.5725871473550797,1.1858566850423813,0.9325972124934196,0.8223597183823586,0.7748672142624855,0.7509198449552059
0.03080808080808081,1.5032397657632828,1.5560338497161865,1.572640284895897,1.2200003266334534,0.9556192308664322,0.8383351266384125,0.7859669364988804,0.759635791182518
0.031313131313131314,1.5009003728628159,1.5546617954969406,1.5720431208610535,1.2517873719334602,0.9786639660596848,0.8542409390211105,0.7973949909210205,0.7684997543692589
0.031818181818181815,1.4985955506563187,1.5532916486263275,1.5714607238769531,1.2835738211870193,1.0017041712999344,0.8701440095901489,0.8088199310004711,0.7773661613464355
0.03232323232323232,1.4963172599673271,1.5519324839115143,1.5706069320440292,1.3120920658111572,1.0238832384347916,0.8853662982583046,0.8198061473667622,0.7860751189291477
0.03282828282828283,1.494028016924858,1.5505768209695816,1.5696100443601608,1.336761362850666,1.0453697070479393,0.8999768123030663,0.8303453698754311,0.7945923842489719
0.03333333333333333,1.4917494729161263,1.5492229908704758,1.5686144530773163,1.361433357000351,1.0668525844812393,0.9145864844322205,0.8408804312348366,0.8030416816473007
0.03383838383838384,1.4894916489720345,1.5478771477937698,1.5675469785928726,1.3836704194545746,1.0873583406209946,0.9293249994516373,0.851229764521122,0.8113647028803825
0.03434343434343434,1.4872545078396797,1.5465345680713654,1.5664328336715698,1.401966854929924,1.1070072576403618,0.9442177414894104,0.8614868968725204,0.8196117803454399
0.03484848484848485,1.4850460961461067,1.5451910346746445,1.5653220415115356,1.4202649742364883,1.1266580373048782,0.9591087400913239,0.8717427775263786,0.8278569877147675
0.03535353535353535,1.482874684035778,1.5438514351844788,1.5641896426677704,1.4380914643406868,1.1458739712834358,0.9737452790141106,0.8821084499359131,0.8361029550433159
0.03585858585858586,1.4807220250368118,1.5425187200307846,1.5630029290914536,1.4509515687823296,1.1632427796721458,0.9870534241199493,0.8932373523712158,0.8443734720349312
0.03636363636363636,1.4785664454102516,1.5411879420280457,1.5618174225091934,1.463813692331314,1.180609069764614,1.000355675816536,0.9043581783771515,0.8526427894830704
0.03686868686868687,1.4764324352145195,1.5398608595132828,1.560632899403572,1.476676918566227,1.1979724019765854,1.0136520117521286,0.9154707342386246,0.8609109297394753
0.03737373737373737,1.474316768348217,1.5385433286428452,1.5594451278448105,1.4861613288521767,1.212690882384777,1.0252828001976013,0.9256294071674347,0.8687340393662453
0.03787878787878788,1.4722178429365158,1.5372275561094284,1.5582575798034668,1.4946860894560814,1.2270722836256027,1.0366308242082596,0.9355756565928459,0.8764272704720497
0.03838383838383838,1.4701500535011292,1.5359135121107101,1.557070329785347,1.5032129809260368,1.2414522841572762,1.0479779317975044,0.9455181434750557,0.8841157034039497
0.03888888888888889,1.4681068435311317,1.5346103757619858,1.555887371301651,1.5096186101436615,1.2550686821341515,1.059325858950615,0.9554008916020393,0.8917869403958321
0.03939393939393939,1.4660786539316177,1.533310353755951,1.554704710841179,1.5136701688170433,1.2681859508156776,1.070634365081787,0.9651358723640442,0.8993408977985382
0.0398989898989899,1.464065007865429,1.5320120453834534,1.5535223186016083,1.517724372446537,1.2813019156455994,1.0819356217980385,0.9748660400509834,0.9068880677223206
0.0404040404040404,1.4620716944336891,1.530718058347702,1.5523421466350555,1.5217813551425934,1.29437767714262,1.093232624232769,0.9845915138721466,0.9144286885857582
0.04090909090909091,1.460088573396206,1.5294287651777267,1.5511743277311325,1.5233791172504425,1.3049489557743073,1.1039733812212944,0.9939521104097366,0.9218817949295044
0.04141414141414142,1.4581184685230255,1.5281376838684082,1.5500065684318542,1.524695724248886,1.3155192360281944,1.1146966889500618,1.003288023173809,0.9293251782655716
0.04191919191919192,1.4561735540628433,1.5268481969833374,1.5488390028476715,1.5260138362646103,1.3260883167386055,1.1254139095544815,1.0126220658421516,0.9367682859301567
0.04242424242424243,1.454262025654316,1.5255672633647919,1.5476797968149185,1.526893064379692,1.335558444261551,1.1355268508195877,1.0216023474931717,0.9439448267221451
0.04292929292929293,1.452362410724163,1.524290144443512,1.5465268045663834,1.5268533378839493,1.3436729609966278,1.1447763070464134,1.0299837291240692,0.950571171939373
0.043434343434343436,1.450474701821804,1.523014634847641,1.545374020934105,1.5268147438764572,1.3517902418971062,1.1540246605873108,1.0383675321936607,0.9572033509612083
0.04393939393939394,1.4486255943775177,1.5217419862747192,1.5442214459180832,1.526777222752571,1.3599101305007935,1.163272239267826,1.0467536449432373,0.9638415277004242
0.044444444444444446,1.4467642530798912,1.5204771310091019,1.5430771857500076,1.526343673467636,1.3666158393025398,1.171739898622036,1.0545545518398285,0.9705770760774612
0.04494949494949495,1.444909229874611,1.5192137956619263,1.5419330596923828,1.5257797092199326,1.3732013180851936,1.1801134943962097,1.0622489377856255,0.9774222820997238
0.045454545454545456,1.4430640786886215,1.5179519802331924,1.5407890528440475,1.5252160280942917,1.3797904998064041,1.1884895637631416,1.06994166970253,0.984264001250267
0.04595959595959596,1.441270500421524,1.516695573925972,1.539646789431572,1.5246527642011642,1.3863432854413986,1.1968681663274765,1.0776327252388,0.9911022558808327
0.046464646464646465,1.4394982755184174,1.5154492855072021,1.538512408733368,1.5239217430353165,1.3913250342011452,1.2039382979273796,1.0846117734909058,0.9973805248737335
0.04696969696969697,1.4377348497509956,1.5142043083906174,1.5373781770467758,1.523170456290245,1.3963095918297768,1.2109892815351486,1.091545820236206,1.0035893693566322
0.047474747474747475,1.4359800517559052,1.512957140803337,1.5362441688776016,1.5224193036556244,1.4012969955801964,1.2180428132414818,1.0984801724553108,1.0097962394356728
0.047979797979797977,1.4342702999711037,1.5117155760526657,1.5351128578186035,1.52166448533535,1.406037412583828,1.2248821035027504,1.1053117737174034,1.0159800350666046
0.048484848484848485,1.4325629323720932,1.5104833990335464,1.533987507224083,1.5207942724227905,1.409572273492813,1.2302386537194252,1.1109862923622131,1.0215339958667755
0.04898989898989899,1.430843509733677,1.5092525780200958,1.532862350344658,1.5199241936206818,1.413109965622425,1.2355980277061462,1.1166644617915154,1.0270853117108345
0.049494949494949494,1.4291319996118546,1.508022978901863,1.5317373424768448,1.5190542042255402,1.4166503846645355,1.2409601286053658,1.1223463043570518,1.0326339155435562
0.05,1.4274598509073257,1.5068044066429138,1.5306158810853958,1.5181670486927032,1.4197826609015465,1.246363878250122,1.1280941814184189,1.0382541492581367


==> figs/data/sd7003_bgk_p3_uu2.csv <==
y,uu1,uu2,uu3,uu4,uu5,uu6,uu7,uu8
0.000505050505050505,0.000651702252071118,0.0033056361426133662,0.008810735249426216,0.019753385335206985,0.04089367436245084,0.03335257153958082,0.016193948686122894,0.008658710459712893
0.00101010101010101,0.00244635614217259,0.00554835973889567,0.01580703887157142,0.036538864485919476,0.07582899322733283,0.06524388398975134,0.034201597911305726,0.02012227661907673
0.0015151515151515152,0.005528211884666234,0.006646523193921894,0.020725427893921733,0.04993959050625563,0.10388945834711194,0.0953419366851449,0.0542719466611743,0.034790188539773226
0.00202020202020202,0.011761349625885487,0.006211302679730579,0.022103711147792637,0.05822660611011088,0.1233786316588521,0.11529306136071682,0.06849142583087087,0.04625072726048529
0.002525252525252525,0.021595559315755963,0.005496703583048657,0.022760908002965152,0.06483214814215899,0.13898802269250154,0.1307762460783124,0.07932034181430936,0.055291150230914354
0.0030303030303030303,0.031140875071287155,0.0045136482222005725,0.0227422189200297,0.06959620863199234,0.15021129231899977,0.14091657288372517,0.08584914589300752,0.06112981541082263
0.0035353535353535356,0.02890679333359003,0.0037150587304495275,0.022401857771910727,0.07310210075229406,0.15970738977193832,0.148384858854115,0.09063060255721211,0.0652278708294034
0.00404040404040404,0.02382307022344321,0.0030919636774342507,0.022002480109222233,0.07611469039693475,0.1685144193470478,0.15480272006243467,0.09471597336232662,0.0685654878616333
0.004545454545454545,0.016683592926710844,0.0031198750948533416,0.021826441283337772,0.07846283726394176,0.1761889923363924,0.15968183055520058,0.09766422444954515,0.07024388993158937
0.00505050505050505,0.00961748423287645,0.004133086476940662,0.021836313186213374,0.08088524919003248,0.18284939602017403,0.1636600000783801,0.10028865188360214,0.07163148652762175
0.005555555555555556,0.003953971550799906,0.00593124347506091,0.022083465824835002,0.0834267414174974,0.18841237667948008,0.1666265819221735,0.10248186951503158,0.07259695883840322
0.006060606060606061,0.002373399693169631,0.010352303623221815,0.02271123055834323,0.08666355442255735,0.1935776937752962,0.16921621467918158,0.10474391421303153,0.07354755001142621
0.0065656565656565654,0.001731789845507592,0.015467906254343688,0.02350978716276586,0.0902771963737905,0.1985415918752551,0.17161400523036718,0.10703540965914726,0.07448780909180641
0.007070707070707071,0.0017195931286551058,0.02712684846483171,0.02526315045543015,0.09497322188690305,0.20337285567075014,0.17378433793783188,0.10912273917347193,0.07550675002858043
0.007575757575757576,0.0016694024816388264,0.03997782268561423,0.027240899857133627,0.09991116402670741,0.2080039046704769,0.1757794637233019,0.11111455503851175,0.07650742353871465
0.00808080808080808,0.0016216508811339736,0.05681065144017339,0.030113010201603174,0.10576615063473582,0.21145778335630894,0.17670465353876352,0.1126227555796504,0.07730345986783504
0.008585858585858586,0.0015757144574308768,0.07708688732236624,0.03336322586983442,0.11170929716899991,0.21502027940005064,0.17755741905421019,0.1140912976115942,0.07809954788535833
0.00909090909090909,0.0015335019124904647,0.10495729558169842,0.038142912089824677,0.11817775806412101,0.21910579316318035,0.1780747603625059,0.11535055004060268,0.07891300553455949
0.009595959595959595,0.0015150269464356825,0.13025296479463577,0.043556588469073176,0.12472539488226175,0.22332514822483063,0.17865713220089674,0.11658975947648287,0.0797426663339138
0.0101010101010101,0.0014934868377167732,0.1523404475301504,0.05063574924133718,0.1315672043710947,0.22795398347079754,0.17946528270840645,0.11774944327771664,0.08062609657645226
0.010606060606060607,0.0014690076859551482,0.17140507232397795,0.0585913376417011,0.13862880412489176,0.23191642574965954,0.18014097679406404,0.11876479908823967,0.08152140956372023
0.011111111111111112,0.001445751877326984,0.1881871409714222,0.0682252892293036,0.14629089459776878,0.23462920635938644,0.18060836661607027,0.11947426572442055,0.08243465470150113
0.011616161616161616,0.001421302898961585,0.19114949461072683,0.07912172470241785,0.1541441846638918,0.23752066493034363,0.1812333893030882,0.120309729129076,0.08331770822405815
0.012121212121212121,0.0013975236433907412,0.17504380457103252,0.09343568375334144,0.16277717519551516,0.24099690839648247,0.18244806677103043,0.12160548381507397,0.0840781582519412
0.012626262626262626,0.0013761504960712045,0.1560292448848486,0.10874953726306558,0.1714962339028716,0.24460823833942413,0.18380638025701046,0.12297925725579262,0.08484483696520329
0.013131313131313131,0.0013549428185797296,0.1298918602988124,0.12837019190192223,0.18090263195335865,0.24898207187652588,0.1860334798693657,0.12487191520631313,0.08566570049151778
0.013636363636363636,0.0013328651257324964,0.10347509756684303,0.14841014426201582,0.19035782292485237,0.2531152907758951,0.1881085392087698,0.12671800516545773,0.08647555811330676
0.014141414141414142,0.0013112476008245721,0.07470969203859568,0.17170174419879913,0.1999752949923277,0.25541310012340546,0.18852147553116083,0.12772517371922731,0.08697527600452304
0.014646464646464647,0.0012899860739707947,0.046262257266789675,0.1949576921761036,0.20959230698645115,0.25770770758390427,0.18893310613930225,0.12873592227697372,0.0874692345969379
0.015151515151515152,0.0012691451483988203,0.03220243728719652,0.2190587129443884,0.21982887294143438,0.259992852807045,0.1898215739056468,0.12937624286860228,0.08811947703361511
0.015656565656565657,0.00124920056987321,0.017318706726655364,0.24328642152249813,0.23024439252912998,0.26227143965661526,0.19082015939056873,0.12992125935852528,0.0888139558956027
0.01616161616161616,0.001229791458172258,0.01053135353140533,0.2637371998280287,0.24050397239625454,0.26445999555289745,0.19209217745810747,0.13053045328706503,0.08954390464350581
0.016666666666666666,0.001211027025419753,0.005478645354742184,0.28197980113327503,0.25062236189842224,0.2665852718055248,0.1935845958068967,0.13118961360305548,0.090307732578367
0.01717171717171717,0.001192388532217592,0.002706762359593995,0.2967575117945671,0.2604180593043566,0.2678142338991165,0.1945857973769307,0.13144474104046822,0.09089003317058086
0.017676767676767676,0.0011741156777134165,0.0019246538577135652,0.3057970330119133,0.2690891083329916,0.26704620383679867,0.19457538425922394,0.130747988820076,0.09107025619596243
0.01818181818181818,0.0011565522436285391,0.0011749290351872332,0.3149152137339115,0.27775648422539234,0.26627546548843384,0.19456743355840445,0.1300552235916257,0.09125493466854095
0.018686868686868686,0.0011393382883397862,0.0010478232434252277,0.3143171202391386,0.285989323630929,0.26637800224125385,0.1950702527537942,0.1295048240572214,0.09164704196155071
0.01919191919191919,0.0011224215922993608,0.0009080391610041261,0.31339866667985916,0.2941367346793413,0.2665847986936569,0.19565189816057682,0.1289775175973773,0.09208309510722756
0.019696969696969695,0.0011057080409955233,0.0008408905850956216,0.30493900179862976,0.3016559276729822,0.2668983172625303,0.19623093586415052,0.12889249995350838,0.09250458562746644
0.0202020202020202,0.0010888883916777559,0.0008059714382397942,0.28998445346951485,0.3082638029009104,0.2673393413424492,0.19679523818194866,0.12939257454127073,0.0929016680456698
0.02070707070707071,0.0010721768339863047,0.0007718952838331461,0.2747046761214733,0.31487033143639565,0.2676807101815939,0.19728622864931822,0.12988684885203838,0.09330329205840826
0.021212121212121213,0.001055762761097867,0.0007303281672648154,0.2587603162974119,0.3166144620627165,0.2643563114106655,0.1953007960692048,0.12935112789273262,0.0925911795347929
0.021717171717171718,0.0010397295700386167,0.0006869735043437686,0.24290023557841778,0.3181198947131634,0.26101649180054665,0.19332270789891481,0.12881071213632822,0.09185332339257002
0.022222222222222223,0.0010239882540190592,0.0006569479737663642,0.22022994980216026,0.3185194469988346,0.2577215451747179,0.19139622896909714,0.12831722013652325,0.0912226871587336
0.022727272727272728,0.001008379716950003,0.0006326214497676119,0.19052397459745407,0.3168554976582527,0.2545062266290188,0.18953708931803703,0.1279075052589178,0.09079924179241061
0.023232323232323233,0.0009929453663062304,0.000608046721026767,0.16087729390710592,0.31519141234457493,0.2512897662818432,0.18767458014190197,0.1274967398494482,0.09037329023703933
0.023737373737373738,0.0009777410450624302,0.0005899575771763921,0.13451367057859898,0.3111906722187996,0.24784334376454353,0.18616278935223818,0.12723963242024183,0.09017582330852747
0.024242424242424242,0.000962916950811632,0.0005717227249988355,0.10857869870960712,0.30629393085837364,0.24434510618448257,0.18475283961743116,0.12702935375273228,0.09007475571706891
0.024747474747474747,0.0009484632828389294,0.0005542699473153334,0.08448082627728581,0.30092689022421837,0.24035938270390034,0.1831548474729061,0.12662803381681442,0.08989687450230122
0.025252525252525252,0.00093421006022254,0.0005378547793952748,0.06485028611496091,0.2904146108776331,0.23396140802651644,0.1804173244163394,0.12489109113812447,0.08901192247867584
0.025757575757575757,0.0009203444715240039,0.0005210736890148837,0.04510884219780564,0.2799055874347687,0.2275702701881528,0.177683318965137,0.12316247075796127,0.08812674228101969
0.026262626262626262,0.0009065148551599123,0.0005067689053248614,0.030334929237142205,0.2686879560351372,0.2216227287426591,0.17508684284985065,0.12168188206851482,0.08730672625824809
0.026767676767676767,0.0008928651295718737,0.0004938692145515233,0.02223326626699418,0.25544011034071445,0.21654096990823746,0.17278534546494484,0.12079073488712311,0.08667006622999907
0.02727272727272727,0.0008796351394266821,0.0004807172590517439,0.013999294489622116,0.24219408072531223,0.21146689727902412,0.17048665322363377,0.11989778559654951,0.08603077568113804
0.027777777777777776,0.0008666340072522871,0.0004693142145697493,0.009331608423963189,0.22888459917157888,0.20676957163959742,0.1683078333735466,0.11935602594166994,0.08551234379410744
0.028282828282828285,0.0008537908652215265,0.00045827583380742,0.007062771182972938,0.21548715140670538,0.20243077725172043,0.1662579234689474,0.11922796815633774,0.08515945496037602
0.02878787878787879,0.0008415044867433608,0.00044710462316288613,0.00473502537352033,0.20209063682705164,0.19808453228324652,0.16421029437333345,0.11908707022666931,0.0848048459738493
0.029292929292929294,0.0008291899939649738,0.00043719858877011575,0.0038681255537085235,0.18821230251342058,0.19233358278870583,0.16056016832590103,0.11798243410885334,0.0840743063017726
0.0297979797979798,0.0008169025750248693,0.0004272808218956925,0.003453346056630835,0.17367739230394363,0.18576176930218935,0.15596760530024767,0.11617361148819327,0.08312543388456106
0.030303030303030304,0.0008051220938796178,0.00041723845788510516,0.003027823899174109,0.15914234891533852,0.17918715626001358,0.15138397179543972,0.11436998704448342,0.08216933673247695
0.03080808080808081,0.000793522791354917,0.0004082484847458545,0.0028074598376406357,0.14474283624440432,0.17251361068338156,0.1469561280682683,0.11246301513165236,0.08123903721570969
0.031313131313131314,0.0007820471437298693,0.0003992838283011224,0.00266966296476312,0.1304680723696947,0.16578118782490492,0.1426310334354639,0.1104769199155271,0.08033656375482678
0.031818181818181815,0.0007709020283073187,0.00039023224599077366,0.0025301230198238045,0.11619522934779525,0.15905165765434504,0.13830261025577784,0.10849854396656156,0.07943346025422215
0.03232323232323232,0.0007599277814733796,0.0003819662415480707,0.002429910731734708,0.10355080105364323,0.15229383297264576,0.13441633246839046,0.10685628652572632,0.0786549523472786
0.03282828282828283,0.0007488720075343736,0.0003737810729944613,0.0023501270916312933,0.09282253636047244,0.14551624096930027,0.1309302095323801,0.10555042000487447,0.078027477953583
0.03333333333333333,0.0007380772003671154,0.0003655354921647813,0.0022699550027027726,0.08209294034168124,0.13874505460262299,0.12744391430169344,0.10424494417384267,0.07743809698149562
0.03383838383838384,0.0007274733980011661,0.000357937031367328,0.0021943324099993333,0.07240192266181111,0.13201297167688608,0.12329936679452658,0.10270665679126978,0.07658229256048799
0.03434343434343434,0.0007169632626755629,0.00035045446202275343,0.0021193033026065677,0.06432951311580837,0.1247585155069828,0.11818708572536707,0.10055512422695756,0.0751974368467927
0.03484848484848485,0.0007066928956191987,0.00034295106161152944,0.002044217268121429,0.056256871903315187,0.11749897804111242,0.11307324562221766,0.09840657049790025,0.07381336251273751
0.03535353535353535,0.0006968225825403351,0.0003358307931193849,0.0019698116811923683,0.04841696470975876,0.11053196713328362,0.10811350867152214,0.09624005854129791,0.07246244791895151
0.03585858585858586,0.000687032221321715,0.0003290685654064873,0.0018969867815030739,0.043020659824833274,0.10482440935447812,0.10397004755213857,0.09393167309463024,0.07144534355029464
0.03636363636363636,0.0006772069355065469,0.0003222675350116333,0.0018240674398839474,0.037623713724315166,0.09912125067785382,0.09982918621972203,0.09162859618663788,0.0704256291501224
0.03686868686868687,0.0006676904449705034,0.00031555087480228394,0.001751076357322745,0.03222644666675478,0.09342257352545857,0.09569086506962776,0.08933086367323995,0.06940331403166056
0.03737373737373737,0.0006582660316780675,0.00030929326203477103,0.0016824117046780884,0.028780485969036818,0.0889212186448276,0.09303757129237056,0.08764392323791981,0.06869264924898744
0.03787878787878788,0.000648915498459246,0.0003030087700608419,0.0016134054312715307,0.025888458592817187,0.08457105420529842,0.09063437907025218,0.0860967026092112,0.06807243404909968
0.03838383838383838,0.0006398291625373531,0.0002966975953313522,0.0015440553906955756,0.02299519651569426,0.08022033236920834,0.08822950581088662,0.08455614605918527,0.067454366479069
0.03888888888888889,0.0006309278651315253,0.0002908775149990106,0.0014844866745988838,0.020826034131459892,0.07557889213785529,0.08505880553275347,0.08219753112643957,0.06654847785830498
0.03939393939393939,0.0006220883151399903,0.0002851048411685042,0.0014293475542217493,0.019173352047801018,0.07031486136838794,0.08104853425174952,0.07890393491834402,0.0652936277911067
0.0398989898989899,0.0006133092829259112,0.0002793154799292097,0.0013737852204940282,0.017520211404189467,0.06504955049604177,0.07704651076346636,0.07561156386509538,0.06404458195902407
0.0404040404040404,0.0006047670503903646,0.00027362281252862886,0.0013195840001571923,0.015866509987972677,0.059807006269693375,0.07304908707737923,0.07232034369371831,0.06280128145590425
0.04090909090909091,0.0005962666000414174,0.0002681695968931308,0.0012758153170580044,0.014806913386564702,0.056111451238393784,0.06963108060881495,0.06983391474932432,0.06168677541427314
0.04141414141414142,0.0005878205593035091,0.0002627263547765324,0.0012317437285673805,0.013815310492645949,0.05242122244089842,0.0662307608872652,0.06739782355725765,0.0605874874163419
0.04191919191919192,0.0005795462675450835,0.00025727248612383846,0.0011873730836668983,0.012823446362745017,0.04873626888729632,0.06283621885813773,0.06496178288944066,0.05948918289504945
0.04242424242424243,0.000571524793485878,0.0002520430934964679,0.0011479531531222165,0.011960421688854694,0.045613810420036316,0.05975883500650525,0.0627789341378957,0.05850554350763559
0.04292929292929293,0.0005635502857330721,0.00024688551820872817,0.0011121321003884077,0.011366822756826878,0.04318198375403881,0.05713441898114979,0.06102680158801377,0.05775627004913986
0.043434343434343436,0.0005556224023166578,0.0002417229025013512,0.001076084234227892,0.01077278406592086,0.04075055825524032,0.05451445817016065,0.0592733935918659,0.057003283174708486
0.04393939393939394,0.0005480552499648184,0.0002366208609601017,0.0010399243765277788,0.010178338794503361,0.038319521583616734,0.0518988745752722,0.05751872598193586,0.05624653724953532
0.044444444444444446,0.0005405023184721358,0.00023178220726549625,0.0010105738256243058,0.009719273773953319,0.03586843435186893,0.048974096076563,0.054933103267103434,0.05476908734999597
0.04494949494949495,0.0005329741761670448,0.00022694097970088478,0.000981037264864426,0.009268294146750122,0.03305647743400186,0.045717348577454686,0.05202250904403627,0.05290824919939041
0.045454545454545456,0.0005254862153378781,0.00022209716553334147,0.0009513163531664759,0.008817156369332224,0.03024148289114237,0.04245747090317309,0.04911391111090779,0.051052474649623036
0.04595959595959596,0.0005183037792448886,0.00021736786402470898,0.0009224153327522799,0.008365888323169202,0.027456907788291574,0.039194499142467976,0.04620733973570168,0.04920171294361353
0.046464646464646465,0.0005112354047014378,0.00021289540200086776,0.000898564321687445,0.008059795596636832,0.02598026755731553,0.037143463152460754,0.043764967704191804,0.047692693304270506
0.04696969696969697,0.00050420075058355,0.00020842257436015643,0.00087456610344816,0.007771350850816816,0.024503797409124672,0.03510841284878552,0.04135178751312196,0.04622719739563763
0.047474747474747475,0.0004971996422682423,0.00020392342230479699,0.000850420976348687,0.007482794695533812,0.023027502349577844,0.03306920954491943,0.03893823944963515,0.044764318969100714
0.047979797979797977,0.0004904565939796157,0.00019962464284617454,0.0008276451917481609,0.007196515740361065,0.02168817212805152,0.031190276495181024,0.03662101388908923,0.043315537041053176
0.048484848484848485,0.0004837341111851856,0.0001955206480488414,0.0008081153209786862,0.006982495833653957,0.0210103444987908,0.030436225584708154,0.03538729145657271,0.04221041570417583
0.04898989898989899,0.0004769675615534652,0.00019142153541906737,0.0007884656733949669,0.006768425984773785,0.02033191849477589,0.029682463384233415,0.0341507300036028,0.04110573302023113
0.049494949494949494,0.0004702315891336184,0.00018732723401626572,0.0007686973913223483,0.006554293446242809,0.01965291891247034,0.02892898314166814,0.03291130415163934,0.040001475950703025
0.05,0.0004639072321879212,0.00018349649599258555,0.0007505539870180655,0.006340463412925601,0.019267977448180318,0.02796055458020419,0.03172497311607003,0.03884052764624357


==> figs/data/sd7003_bgk_p3_uv2.csv <==
y,uv1,uv2,uv3,uv4,uv5,uv6,uv7,uv8
0.000505050505050505,0.00018438340612192405,3.3931796224351274e-05,-0.0006213906017364934,-0.002445124708174262,-0.006319850770523772,-0.006238561181817204,-0.003250339737860486,-0.0019048300018766895
0.00101010101010101,0.0007242190404213034,-1.774087203898489e-05,-0.001215861426317133,-0.004851390840485692,-0.012056220264639705,-0.012459412857424468,-0.006864219147246331,-0.004522947216173634
0.0015151515151515152,0.0016529804124729708,-0.00015789059216331225,-0.001774636904883664,-0.007211506657768041,-0.017114018904976547,-0.018639481742866337,-0.010897838277742267,-0.007954988279379904
0.00202020202020202,0.0034811261284630746,-0.00024473227495036554,-0.002050732698990032,-0.009079167619347572,-0.021094008232466877,-0.02286222844850272,-0.013737678993493319,-0.010737697128206491
0.002525252525252525,0.006100982282077894,-0.0003758607872441644,-0.0023216992922243662,-0.010765390936285257,-0.024509515846148133,-0.02633618318941444,-0.015909418812952936,-0.012906236748676747
0.0030303030303030303,0.008538700407370925,-0.000518382581503829,-0.0025309108896180987,-0.012048791162669659,-0.02719035791233182,-0.028769282158464193,-0.017242377973161638,-0.014206907129846513
0.0035353535353535356,0.007478469400666654,-0.0005823279898322653,-0.002729476946115028,-0.013144003227353096,-0.029748663655482233,-0.03060863702557981,-0.01834571221843362,-0.015095931594260037
0.00404040404040404,0.0055790317710489035,-0.0006175626476760954,-0.0029344609356485307,-0.014170530950650573,-0.032267860253341496,-0.03221988375298679,-0.019372690236195922,-0.015815380145795643
0.004545454545454545,0.0031036535801831633,-0.0005999394597893115,-0.003204901862773113,-0.01514449657406658,-0.034834734397009015,-0.03355535143055022,-0.02039741596672684,-0.01623327232664451
0.00505050505050505,0.001271939545404166,-0.0004688113731390331,-0.0035050079168286175,-0.016223634243942797,-0.03730197763070464,-0.034739481285214424,-0.02131826849654317,-0.01659425615798682
0.005555555555555556,-0.00015840264313737862,-0.00025217133634214406,-0.0038330433453666046,-0.017394967144355178,-0.03966561215929687,-0.03579934732988477,-0.02216073509771377,-0.016912369057536125
0.006060606060606061,-0.00039829891466069967,0.00020805109184607318,-0.004222797986585647,-0.018790261819958687,-0.042008675169199705,-0.03677577478811145,-0.022968934033997357,-0.017199839698150754
0.0065656565656565654,-0.00047578893645550124,0.0007306814459298039,-0.004644792526960373,-0.020307049620896578,-0.04433802468702197,-0.037710534408688545,-0.023759997566230595,-0.017470515565946698
0.007070707070707071,-0.0004368404843262397,0.0019636949728010222,-0.005141572211869061,-0.022117774235084653,-0.0464273733086884,-0.038643267238512635,-0.024416772299446166,-0.01772592304041609
0.007575757575757576,-0.0004369089947431348,0.003397109961952083,-0.005660054535837844,-0.024003019323572516,-0.0484444978646934,-0.039556968957185745,-0.02504199685063213,-0.01797096076188609
0.00808080808080808,-0.00043193700548727065,0.005391566286562011,-0.006189517007442191,-0.026065848534926772,-0.05015835678204894,-0.04025966231711209,-0.025508824735879898,-0.018156167643610388
0.008585858585858586,-0.00042838763329200447,0.007774178695399314,-0.006728913896949962,-0.028134903870522976,-0.051895740907639265,-0.04094403306953609,-0.02598319877870381,-0.018348424171563238
0.00909090909090909,-0.0004244246010784991,0.011028768494725227,-0.007350296567892656,-0.03023978043347597,-0.053751339204609394,-0.04153873631730676,-0.026475598220713437,-0.018596791953314096
0.009595959595959595,-0.0004193203312752303,0.01406303362455219,-0.008035729872062802,-0.0323276452254504,-0.05563334724865854,-0.04218023316934705,-0.026997000444680452,-0.018871303007472306
0.0101010101010101,-0.0004144793492741883,0.01684409170411527,-0.008860729809384793,-0.034353406401351094,-0.05760394758544862,-0.04296810273081064,-0.02761387813370675,-0.01924515247810632
0.010606060606060607,-0.00040973555587697774,0.018771052942611277,-0.009673846827354282,-0.03636263124644756,-0.05946038430556655,-0.0437246176879853,-0.028179991990327835,-0.01962619787082076
0.011111111111111112,-0.00040504312710254453,0.020426823175512254,-0.010481598495971411,-0.03839267324656248,-0.06101768650114536,-0.044400092447176576,-0.028656943468376994,-0.020049070240929723
0.011616161616161616,-0.0004008555697510019,0.020500838989391923,-0.011288961803074926,-0.04045069217681885,-0.0626248405314982,-0.04508170997723937,-0.02917383995372802,-0.020459902589209378
0.012121212121212121,-0.0003963744384236634,0.018393416656181216,-0.01208876515738666,-0.04262411850504577,-0.06439630687236786,-0.04579752986319363,-0.0298385180067271,-0.02082923799753189
0.012626262626262626,-0.0003920084345736541,0.01576723635662347,-0.012850823171902448,-0.04480729647912085,-0.06619765236973763,-0.04654569155536592,-0.030521144275553524,-0.021194825298152864
0.013131313131313131,-0.0003878468123730272,0.011936700670048594,-0.013441223476547748,-0.04707093699835241,-0.06814980460330844,-0.04747746232897043,-0.03131568105891347,-0.02153614885173738
0.013636363636363636,-0.00038387013410101645,0.008576147200074047,-0.0140087956096977,-0.04931842931546271,-0.07007656246423721,-0.04835765901952982,-0.03210875205695629,-0.021872300538234413
0.014141414141414142,-0.0003796889250224922,0.005092253442853689,-0.014346774609293789,-0.05162155372090638,-0.07161305192857981,-0.048830877523869276,-0.03275204566307366,-0.022052237764000893
0.014646464646464647,-0.00037587852602882776,0.001653964602155611,-0.014683142420835793,-0.05392448976635933,-0.07314780540764332,-0.049310785718262196,-0.033396823448129,-0.02222992235329002
0.015151515151515152,-0.00037194844480836764,0.00037906583929725457,-0.014722328050993383,-0.05625986191444099,-0.07450193958356977,-0.049796866718679667,-0.03395360289141536,-0.0224054257851094
0.015656565656565657,-0.000368416374840308,-0.0010053939186036587,-0.014723804080858827,-0.05860459036193788,-0.07580998772755265,-0.05028682900592685,-0.034484617644920945,-0.022580360295251012
0.01616161616161616,-0.00036490202182903886,-0.0012640111235668883,-0.014481154619716108,-0.060868115397170186,-0.07692354125902057,-0.05078161903657019,-0.034962015226483345,-0.022752058343030512
0.016666666666666666,-0.00036158995135338046,-0.001258673393749632,-0.014096746395807713,-0.06305809179320931,-0.07789337309077382,-0.051275590900331736,-0.03539336961694062,-0.022921553230844438
0.01717171717171717,-0.00035817606112686917,-0.0012157864766777493,-0.01363381469855085,-0.06518838508054614,-0.07865693513303995,-0.051684902515262365,-0.03567843046039343,-0.02307463705074042
0.017676767676767676,-0.00035470952025207225,-0.0010826865836861543,-0.01304072089260444,-0.06707381876185536,-0.07892312481999397,-0.05192004540003836,-0.03566813049837947,-0.023162222700193524
0.01818181818181818,-0.00035161613050149754,-0.0009571126283844933,-0.012447959277778864,-0.06895884498953819,-0.07919026678428054,-0.05214782455004752,-0.035657782573252916,-0.023251209524460137
0.018686868686868686,-0.0003484157696220791,-0.0009215763639076613,-0.011675583780743182,-0.07043787790462375,-0.07942014047876,-0.052337331930175424,-0.03564993594773114,-0.023486813297495246
0.01919191919191919,-0.00034547462382761296,-0.0008817672351142392,-0.01089470781153068,-0.07183877099305391,-0.07964833686128259,-0.05252092983573675,-0.03564449306577444,-0.023752414737828076
0.019696969696969695,-0.000342485554938321,-0.0008638316721771844,-0.010145745996851474,-0.07311058277264237,-0.08002084912732244,-0.05270800832659006,-0.035776367178186774,-0.024041719152592123
0.0202020202020202,-0.00033938439264602493,-0.0008552470535505563,-0.009424228919669986,-0.07419480103999376,-0.0805570362135768,-0.05290081608109176,-0.03608779306523502,-0.02436329855117947
0.02070707070707071,-0.00033641911431914195,-0.0008422097016591579,-0.008856026106514037,-0.07527837576344609,-0.08107649860903621,-0.053035172168165445,-0.03637663507834077,-0.024686513817869127
0.021212121212121213,-0.0003333538661536295,-0.0008324143054778688,-0.008487798157148063,-0.07550613721832633,-0.08093676948919892,-0.052781949285417795,-0.036492526764050126,-0.024709378136321902
0.021717171717171718,-0.0003305924365122337,-0.0008220277595683001,-0.008113884250633419,-0.07570250425487757,-0.08078971458598971,-0.05252887820824981,-0.036600494058802724,-0.024753726553171873
0.022222222222222223,-0.00032786637530080043,-0.0008148772176355124,-0.007808833965100348,-0.07566069019958377,-0.08055586786940694,-0.05230186600238085,-0.03667332394979894,-0.024776049540378153
0.022727272727272728,-0.00032503232978342567,-0.0008092422867775895,-0.0075719450251199305,-0.07517503062263131,-0.0802002171985805,-0.05211145104840398,-0.036696125753223896,-0.024756278609856963
0.023232323232323233,-0.00032241848566627596,-0.0008034765123738907,-0.007325827493332326,-0.07469056360423565,-0.0798339550383389,-0.05191678577102721,-0.03671572054736316,-0.024735179147683084
0.023737373737373738,-0.0003197150417690864,-0.0007972682069521397,-0.007257749035488814,-0.07377940183505416,-0.07928942190483212,-0.05165980430319905,-0.03669253131374717,-0.02472877991385758
0.024242424242424242,-0.0003170978361595189,-0.0007911111024441198,-0.007211136806290597,-0.07270475616678596,-0.07869457313790917,-0.051383269019424915,-0.03665350843220949,-0.024726976756937802
0.024747474747474747,-0.00031457434306503274,-0.0007847720553399995,-0.006867705786135048,-0.07151911268010736,-0.07804923178628087,-0.05105221434496343,-0.03655796218663454,-0.02472644974477589
0.025252525252525252,-0.0003119571611023275,-0.0007777533464832231,-0.006359261926263571,-0.06971729220822453,-0.07709299121052027,-0.05034476309083402,-0.03623167797923088,-0.02460909401997924
0.025757575757575757,-0.0003095572301390348,-0.0007706683172727935,-0.005852591537404805,-0.0679161581210792,-0.07614029571413994,-0.04964042850770056,-0.035907992627471685,-0.024490284966304898
0.026262626262626262,-0.00030715875982423313,-0.000763696814829018,-0.005239480378804728,-0.06598606146872044,-0.07523862039670348,-0.048973371274769306,-0.035655888728797436,-0.0243844713550061
0.026767676767676767,-0.0003046721722057555,-0.0007567852699139621,-0.004481845040572807,-0.06368618411943316,-0.07443470880389214,-0.04838279262185097,-0.035575865767896175,-0.02431873499881476
0.02727272727272727,-0.0003024330708285561,-0.0007498326776840258,-0.0037239336816128343,-0.06138653331436217,-0.07363594463095069,-0.047793770441785455,-0.035498983692377806,-0.024252636707387865
0.027777777777777776,-0.00030019974110473413,-0.0007427291639032774,-0.003019906725967303,-0.05903397570364177,-0.0728178615681827,-0.04725961689837277,-0.035440996289253235,-0.02422345511149615
0.028282828282828285,-0.00029788123720209114,-0.0007355735106102657,-0.0023473540641134605,-0.05660889530554414,-0.07198092341423035,-0.04678210476413369,-0.03540407051332295,-0.024245620239526033
0.02878787878787879,-0.0002957920241897227,-0.0007283959130290896,-0.0016690013071638532,-0.05418368778191507,-0.07114901905879378,-0.04630276747047901,-0.03536894696298987,-0.024268986540846527
0.029292929292929294,-0.0002935776446975069,-0.0007209810501080938,-0.001304938610701356,-0.051433660089969635,-0.06978497561067343,-0.04549355898052454,-0.034984853700734675,-0.024140032357536256
0.0297979797979798,-0.00029125185938028153,-0.0007135021842259448,-0.0010287208569934592,-0.04847411229275167,-0.06824994692578912,-0.044527149526402354,-0.0343460087897256,-0.023894893587566912
0.030303030303030304,-0.0002892441061703721,-0.0007059877752908505,-0.0007479709893232211,-0.04551373072899878,-0.06672059465199709,-0.04356105998158455,-0.0337070879759267,-0.023649680078960955
0.03080808080808081,-0.0002872179338737624,-0.0006985582003835589,-0.0005773595876235049,-0.04253758513368666,-0.06497456459328532,-0.04264032747596502,-0.03312910639215261,-0.023390761110931635
0.031313131313131314,-0.00028511522214103024,-0.0006911077325639781,-0.00045034258255327586,-0.03954709367826581,-0.06309046596288681,-0.04175163828767836,-0.03260009305085987,-0.023120194557122886
0.031818181818181815,-0.00028320884666754864,-0.0006836248030595016,-0.00032190789420383226,-0.036556047038175166,-0.06120773917064071,-0.04086322896182537,-0.03207180695608258,-0.022850590758025646
0.03232323232323232,-0.0002813040464388905,-0.0006763241399312392,-0.00022437294887822645,-0.03369884821586311,-0.059312470722943544,-0.04000103077851236,-0.03171394905075431,-0.022641490562818944
0.03282828282828283,-0.000279274287095177,-0.0006690285226795822,-0.00014270363703872135,-0.030999748734757304,-0.05740712373517454,-0.039163183653727174,-0.03153083275537938,-0.02250353922136128
0.03333333333333333,-0.0002773499727481976,-0.0006617029903281946,-6.048838514516319e-05,-0.0283001878997311,-0.0555029574315995,-0.03832662967033684,-0.03135015978477895,-0.022212413721717894
0.03383838383838384,-0.00027544715158001054,-0.000654635950922966,3.5624314023152692e-06,-0.02571596670895815,-0.0536033152602613,-0.037332909647375345,-0.031029606121592224,-0.02200631028972566
0.03434343434343434,-0.00027347578907210846,-0.000647607863356825,5.7542035051483253e-05,-0.02346063661389053,-0.051559063140302896,-0.03607303602620959,-0.03048578603193164,-0.021702821599319577
0.03484848484848485,-0.00027156243595527485,-0.0006405207495845389,0.00011236891839416785,-0.02120498474687338,-0.04951494839042425,-0.03481396450661123,-0.0299391906009987,-0.021398599608801305
0.03535353535353535,-0.00026985203476215247,-0.0006335821963148192,0.00015791866053405101,-0.018980026710778475,-0.04753353609703481,-0.033592936815693974,-0.02937976410612464,-0.021095682284794748
0.03585858585858586,-0.0002680750640138285,-0.0006268253782764077,0.00018118466186933802,-0.017081143625546247,-0.045817931881174445,-0.032569462549872696,-0.028748441254720092,-0.020813697716221213
0.03636363636363636,-0.0002662096030690009,-0.0006200449024618138,0.00020498087366149775,-0.015182134637143463,-0.04410442803055048,-0.03154967399314046,-0.028118186979554594,-0.020532019902020693
0.03686868686868687,-0.00026453093050804455,-0.0006133077513368335,0.0002291951927873015,-0.013283114181831479,-0.042393046198412776,-0.03053354355506599,-0.027489007683470845,-0.02025064406916499
0.03737373737373737,-0.0002628058682603296,-0.0006068165712349582,0.00023655759287066758,-0.01166898908559233,-0.040982919512316585,-0.02979739662259817,-0.026962990523315966,-0.019958006450906396
0.03787878787878788,-0.00026102073752554134,-0.0006003061425872147,0.00024407359614997404,-0.01013575613615103,-0.03961377032101154,-0.029110738541930914,-0.0264614918269217,-0.019664799561724067
0.03838383838383838,-0.0002593230819911696,-0.0005937766363786068,0.000251742670116073,-0.00860227199154906,-0.038247686345130205,-0.028426617849618196,-0.025962145999073982,-0.019374595256522298
0.03888888888888889,-0.0002576585284259636,-0.0005874871676496696,0.0002566619905337575,-0.007273769238963723,-0.03660073457285762,-0.027523723896592855,-0.025307271513156593,-0.01907030667643994
0.03939393939393939,-0.00025593243844923563,-0.0005812165181851014,0.0002603737484605517,-0.0061534612032119185,-0.0347912001889199,-0.02651984104886651,-0.024518741061910987,-0.018759805243462324
0.0398989898989899,-0.00025414543961232994,-0.0005749318879679777,0.000264082389549003,-0.005032611676142551,-0.03298349224496633,-0.02551880502142012,-0.02373083191923797,-0.018448754446581006
0.0404040404040404,-0.00025259293943236116,-0.0005686861586582381,0.00026772039200295694,-0.003911148880433757,-0.031181188649497926,-0.024508873466402292,-0.022943539661355317,-0.01813716272590682
0.04090909090909091,-0.0002509842270228546,-0.0005625087032967713,0.0002709294949454488,-0.0032142621093953494,-0.02960829995572567,-0.023551639867946506,-0.02225678542163223,-0.01779331680154428
0.04141414141414142,-0.00024932148880907334,-0.0005562822734646033,0.0002741060616244795,-0.002565735865573515,-0.028036252362653613,-0.022598803974688053,-0.021574134822003543,-0.017444860306568444
0.04191919191919192,-0.00024768879302428104,-0.0005500449442479294,0.0002772506031760713,-0.0019167616073900717,-0.02646502375137061,-0.02164924517273903,-0.02088925032876432,-0.0170953989145346
0.04242424242424243,-0.00024614833819214255,-0.0005439323431346565,0.0002802463695843471,-0.0013664794355463528,-0.02505178563296795,-0.02078366093337536,-0.020264852908439934,-0.016780603502411395
0.04292929292929293,-0.00024455668062728364,-0.0005378532623581123,0.00028313045550021343,-0.0010229716224330332,-0.023833602434024215,-0.02003662649076432,-0.019745479163248092,-0.016538991359993815
0.043434343434343436,-0.00024291440968227107,-0.0005317630093486514,0.0002859895430447068,-0.0006790913244003605,-0.022616195492446423,-0.019291693984996527,-0.01922434027073905,-0.016296303540002555
0.04393939393939394,-0.00024138646767823957,-0.0005256979202385992,0.0002887696246034466,-0.000334858560563589,-0.02139955188613385,-0.018548843159805983,-0.01870144112035632,-0.016052543942350894
0.044444444444444446,-0.00023984118706721347,-0.0005198229373490904,0.0002911026094807312,-0.00011717599386429356,-0.020122688845731318,-0.017718181887175888,-0.018002433993387967,-0.01564464345574379
0.04494949494949495,-0.00023824484560464043,-0.0005139380409673322,0.0002934087569883559,6.016438237566035e-05,-0.018837191921193153,-0.016868869599420577,-0.017257578729186207,-0.015198381501249969
0.045454545454545456,-0.00023660099395783618,-0.0005080433402326889,0.0002956885855383007,0.00023762360979162622,-0.017551492666825652,-0.016021441435441375,-0.01651355467038229,-0.014753404771909118
0.04595959595959596,-0.0002351525745325489,-0.0005022101213398855,0.00029792171335429884,0.0004151909197389614,-0.01627372473012656,-0.015175915497820824,-0.015770367870572954,-0.014309718739241362
0.046464646464646465,-0.0002337306723347865,-0.0004965253538102843,0.0003000210563186556,0.0005215224447283617,-0.015315817843656987,-0.014562175492756069,-0.015109642641618848,-0.014011177059728652
0.04696969696969697,-0.00023226364646689035,-0.0004908322262053844,0.0003020928143087076,0.0006192069199641992,-0.014357976615428925,-0.013951833650935441,-0.014454223506618291,-0.01372991647804156
0.047474747474747475,-0.00023075186254573055,-0.00048509278349229135,0.0003041363670490682,0.0007169620002969168,-0.01340020465431735,-0.013341060315724462,-0.013798881962429732,-0.013448427256662399
0.047979797979797977,-0.00022936809182283469,-0.00047941957745933905,0.0003061013558181003,0.0008131351005431497,-0.01248182263225317,-0.0127648557536304,-0.013163631840143353,-0.013168979319743812
0.048484848484848485,-0.00022797537167207338,-0.0004738672978419345,0.0003079250982409576,0.000859173022035975,-0.01175366886309348,-0.012427178560756147,-0.012752943090163171,-0.012956497317645699
0.04898989898989899,-0.0002265261882712366,-0.0004683123479480855,0.00030972104832471814,0.0009052681998582557,-0.011025389831047505,-0.012087592855095863,-0.012341957888565958,-0.012743815255817026
0.049494949494949494,-0.00022503665240947157,-0.000462754749605665,0.00031148932248470373,0.0009514232951914892,-0.010297009837813675,-0.01174609613372013,-0.011930668435525149,-0.01253092335537076
0.05,-0.00022357548550644424,-0.00045727241013082676,0.00031312555438489653,0.000995288479316514,-0.009656962909502909,-0.011399991170037538,-0.011545119457878172,-0.012257397407665849


==> figs/data/sd7003_bgk_p3_vv2.csv <==
y,vv1,vv2,vv3,vv4,vv5,vv6,vv7,vv8
0.000505050505050505,0.00014358627231558785,0.0004959263969794847,0.0013891058624722064,0.003713305908604525,0.00796974397962913,0.006556023465236649,0.0034700062969932333,0.001804190527764149
0.00101010101010101,0.0005569937566178851,0.0009083177064894699,0.002738419236266054,0.008019456290639937,0.016977935447357595,0.014166589768137783,0.008164861530531198,0.004519509879173711
0.0015151515151515152,0.0012675369143835269,0.0012297182183829136,0.004042734450194985,0.013008278037887067,0.027176092145964503,0.022960246889851987,0.014250289706978947,0.008280500653199852
0.00202020202020202,0.0026738773158285767,0.0014510305336443707,0.0050936722254846245,0.017480134149082005,0.03661345783621073,0.03091546194627881,0.019782364717684686,0.011987545352894813
0.002525252525252525,0.004744625301100314,0.0016874552820809186,0.0061716023192275316,0.021973407128825784,0.046050606993958354,0.03857694589532912,0.02500143088400364,0.015421277610585093
0.0030303030303030303,0.0067004471202380955,0.0019196466455468908,0.007203145854873583,0.025922840693965554,0.05433230078779161,0.045187060721218586,0.02941596694290638,0.018343975069001317
0.0035353535353535356,0.005991630518110469,0.002152009023120627,0.008182314224541187,0.029341412475332618,0.06164694856852293,0.05075998906977475,0.033353138249367476,0.020889722858555615
0.00404040404040404,0.004683217062847689,0.0023874544422142208,0.009144414158072323,0.032542662462219596,0.06854163017123938,0.05588604649528861,0.037077132146805525,0.023256035754457116
0.004545454545454545,0.0029453740280587226,0.0026292381080565974,0.010084375331643969,0.03537148656323552,0.07449313066899776,0.06008646124973893,0.04030911950394511,0.025103417341597378
0.00505050505050505,0.0016137995844474062,0.0029557106900028884,0.011033941409550607,0.03813046286813915,0.07998667564243078,0.06391164287924767,0.04329609777778387,0.02679600054398179
0.005555555555555556,0.0005724081238440704,0.0033495365642011166,0.011988477024715394,0.040795314591377974,0.0848926561884582,0.06721575651317835,0.045958212576806545,0.02826092066243291
0.006060606060606061,0.0004103003484487999,0.004074534808751196,0.012900206551421434,0.043424244271591306,0.0893944394774735,0.07018986158072948,0.04837132873944938,0.029599802568554878
0.0065656565656565654,0.0003523531850078143,0.0048846851859707385,0.013796163024380803,0.046034062979742885,0.09369285684078932,0.07299581076949835,0.05065149441361427,0.030870581977069378
0.007070707070707071,0.0003703914881043602,0.00665286835283041,0.014601571718230844,0.048701385501772165,0.09761880850419402,0.07559353485703468,0.052560833748430014,0.03207681863568723
0.007575757575757576,0.00037023429285909515,0.008625242568086833,0.015385897597298026,0.05140974745154381,0.10141552658751607,0.078090934548527,0.05438398756086826,0.03326999652199447
0.00808080808080808,0.00036406036633707117,0.011214603553526103,0.0160779143916443,0.05431830929592252,0.10457682237029076,0.08025270467624068,0.055829029995948076,0.034379064571112394
0.008585858585858586,0.00035846097489411477,0.014332650694996119,0.01678584748879075,0.05725061101838946,0.10768442414700985,0.08236576337367296,0.0572201618924737,0.03548174491152167
0.00909090909090909,0.00035290816413180437,0.018621046445332468,0.017571568372659385,0.060327545274049044,0.11053540837019682,0.0842328448779881,0.05832675099372864,0.036548862466588616
0.009595959595959595,0.00034836912163882516,0.022525151376612484,0.01839038240723312,0.06338026374578476,0.11339366529136896,0.0860771439038217,0.0593799939379096,0.03760031866841018
0.0101010101010101,0.00034378256896161474,0.025952859316021204,0.019385213498026133,0.06634655734524131,0.11626801919192076,0.08784895436838269,0.0602550501935184,0.0385903671849519
0.010606060606060607,0.00033928730226762127,0.028767466777935624,0.020473503740504384,0.06926992675289512,0.11905257124453783,0.08955690078437328,0.061069613322615623,0.03954606247134507
0.011111111111111112,0.0003347577803651802,0.031225967220962048,0.021699156844988465,0.0721287690103054,0.12161645572632551,0.0910793705843389,0.06169829424470663,0.04041236196644604
0.011616161616161616,0.00033052439539460465,0.0315509473439306,0.023079677834175527,0.0749631505459547,0.12423155643045902,0.09259395254775882,0.06236679991707206,0.041253147879615426
0.012121212121212121,0.00032638097945891786,0.02893049200065434,0.024864498060196638,0.0777004025876522,0.12700470257550478,0.09409023588523269,0.06316881021484733,0.04199800733476877
0.012626262626262626,0.00032240437758446205,0.025823227129876614,0.02677622390910983,0.0804266007617116,0.12979597970843315,0.09559866925701499,0.06399991409853101,0.04274191404692829
0.013131313131313131,0.0003184879278705921,0.0215376935666427,0.029219591291621327,0.08306502923369408,0.13265017792582512,0.09714315831661224,0.06499311979860067,0.043490999611094594
0.013636363636363636,0.00031480883990298025,0.017327676992863417,0.031716055469587445,0.08576275547966361,0.13548182230442762,0.09867723099887371,0.06599389063194394,0.04423390468582511
0.014141414141414142,0.00031101656350074336,0.012831549509428442,0.03454830148257315,0.0881721256300807,0.13773404248058796,0.09980639023706317,0.06689474498853087,0.04489061259664595
0.014646464646464647,0.00030761353445996065,0.008384550048504025,0.03737591556273401,0.09058332489803433,0.13998759165406227,0.10093847289681435,0.0677960510365665,0.0455481621902436
0.015151515151515152,0.0003040671999769984,0.0063347709947265685,0.04032721044495702,0.09309109067544341,0.14213696401566267,0.10213152877986431,0.06866811169311404,0.04619330749846995
0.015656565656565657,0.00030065241480770055,0.004151733010075986,0.04329830245114863,0.09562798542901874,0.1442624367773533,0.1033382685855031,0.06952649215236306,0.04683544929139316
0.01616161616161616,0.00029717372308368795,0.003222682629711926,0.04575416189618409,0.09813969815149903,0.1461901841685176,0.10452212672680616,0.0703232204541564,0.04744694079272449
0.016666666666666666,0.00029383190667431336,0.002567885458120145,0.0479084353428334,0.1006284891627729,0.14796902239322662,0.10568511486053467,0.07106649922206998,0.04802955570630729
0.01717171717171717,0.00029070758318994194,0.0022314251109492034,0.04959793807938695,0.10306424042209983,0.1493846159428358,0.10669951792806387,0.07169367140159011,0.04856013250537217
0.017676767676767676,0.0002875275422411505,0.0021182024356676266,0.05052503012120724,0.10525795537978411,0.15006931498646736,0.10739529132843018,0.07201040303334594,0.0489674168638885
0.01818181818181818,0.0002845592644007411,0.002005439790082164,0.051461424212902784,0.10745187103748322,0.15074779372662306,0.10808849381282926,0.07232806645333767,0.04937302693724632
0.018686868686868686,0.0002814672225213144,0.0019323387823533267,0.05112372664734721,0.10950889391824603,0.15146680362522602,0.10868948185816407,0.07267638109624386,0.049822967033833265
0.01919191919191919,0.000278562045423314,0.001858034374890849,0.05074382200837135,0.11153894942253828,0.15218543447554111,0.1092791180126369,0.07303351117298007,0.050282092997804284
0.019696969696969695,0.0002756733174464898,0.0018059544381685555,0.0493608673568815,0.11338011268526316,0.15293307788670063,0.10977403959259391,0.07344772573560476,0.05074445437639952
0.0202020202020202,0.00027293211860524025,0.0017613504023756832,0.04711371962912381,0.11494678538292646,0.15371594112366438,0.11015281081199646,0.07393397530540824,0.05121209193021059
0.02070707070707071,0.00027040195163863245,0.001706806884612888,0.04481101920828223,0.11651246249675751,0.15447041671723127,0.11048137070611119,0.07442258158698678,0.05168159864842892
0.021212121212121213,0.0002677660322660813,0.0016686742164893076,0.04247947293333709,0.11682762298732996,0.15401691198349,0.11018613213673234,0.07460440555587411,0.051839398220181465
0.021717171717171718,0.0002652699276950443,0.0016294827073579654,0.04015838471241295,0.11703190486878157,0.15355231519788504,0.10989527776837349,0.0747836478985846,0.052012691739946604
0.022222222222222223,0.0002627608755574329,0.001597678943653591,0.03692188090644777,0.11697299405932426,0.15293908677995205,0.10957364505156875,0.07495317375287414,0.05217261100187898
0.022727272727272728,0.00026023843201983254,0.0015687760605942458,0.032739540096372366,0.11642230115830898,0.15212543308734894,0.10919907037168741,0.07510891277343035,0.05230844812467694
0.023232323232323233,0.0002579896136012394,0.0015397431125165895,0.02856433787383139,0.11587225459516048,0.15130702778697014,0.10882360115647316,0.07526331441476941,0.05244229454547167
0.023737373737373738,0.00025564860879967455,0.0015180847549345344,0.024909518309868872,0.11464613396674395,0.1501980721950531,0.1084350859746337,0.07538974611088634,0.05259214621037245
0.024242424242424242,0.0002534038358135149,0.001496010780101642,0.021321985870599747,0.1131607461720705,0.1490112692117691,0.10803964920341969,0.07550417212769389,0.052747965324670076
0.024747474747474747,0.00025128244305960834,0.0014767277098144405,0.018008660757914186,0.1116096624173224,0.14774610847234726,0.10760268941521645,0.07558428309857845,0.052902672439813614
0.025252525252525252,0.00024907593251555227,0.0014600841386709362,0.015361000783741474,0.10879479581490159,0.14583217538893223,0.10687775257974863,0.075365683529526,0.052911963779479265
0.025757575757575757,0.00024697117987670936,0.0014429635630222037,0.012695716228336096,0.10598138626664877,0.14391382690519094,0.10614909790456295,0.07514966558665037,0.05291871167719364
0.026262626262626262,0.0002449816201988142,0.0014280247269198298,0.010732386028394103,0.10302982991561294,0.14212796743959188,0.10545125277712941,0.07496753567829728,0.052939004730433226
0.026767676767676767,0.00024290880901389755,0.001414277583535295,0.009714442188851535,0.09968096250668168,0.1406088750809431,0.10482551716268063,0.07486374769359827,0.053003068547695875
0.02727272727272727,0.00024098184985632543,0.0014001763047417626,0.008678496989887208,0.09633335983380675,0.1390882870182395,0.10419711051508784,0.07476101908832788,0.05306570045650005
0.027777777777777776,0.00023903583132778294,0.0013881380145903677,0.008068421157076955,0.09284529509022832,0.13763451855629683,0.10354159912094474,0.07464296231046319,0.05315319402143359
0.028282828282828285,0.00023700901328993496,0.0013764237010036595,0.00774618360446766,0.08916476555168629,0.136244366876781,0.10285981418564916,0.07450468558818102,0.05327596981078386
0.02878787878787879,0.0002352314768359065,0.001364425872452557,0.007417349668685347,0.08548515010625124,0.1348502542823553,0.10217905417084694,0.07436518091708422,0.05339881544932723
0.029292929292929294,0.00023346652051259298,0.001354583233478479,0.007251257775351405,0.08173193223774433,0.13307128567248583,0.1011509564705193,0.07396259717643261,0.05343147227540612
0.0297979797979798,0.00023166755454440136,0.00134463745780522,0.007092763087712228,0.07769352523609996,0.13112819660454988,0.09990474069491029,0.07333718426525593,0.05341422650963068
0.030303030303030304,0.00023000916735327337,0.001334438711637631,0.006933515192940831,0.0736549785360694,0.12918667681515217,0.09866309678182006,0.0727123087272048,0.0533974370919168
0.03080808080808081,0.000228311693717842,0.0013254943987703882,0.0067750452435575426,0.06974440906196833,0.12700182665139437,0.09746217587962747,0.07213213806971908,0.05336569854989648
0.031313131313131314,0.00022654415442957543,0.0013164898555260152,0.006616727740038186,0.06595068424940109,0.1246650405228138,0.09628787683323026,0.07158863777294755,0.05332075781188905
0.031818181818181815,0.00022492235439131036,0.0013072823057882488,0.006458011921495199,0.06215698830783367,0.12233122438192368,0.09511378640308976,0.07104728743433952,0.05327671975828707
0.03232323232323232,0.00022329261810227763,0.001298919836699497,0.006310965167358518,0.05861011706292629,0.11983231268823147,0.09397126967087388,0.07058987347409129,0.053222832502797246
0.03282828282828283,0.00022167076167534105,0.0012905576222692616,0.006169763102661818,0.05535406828857958,0.11720224190503359,0.09285790985450149,0.07021695002913475,0.05315741943195462
0.03333333333333333,0.00022021412223693915,0.0012820264455513097,0.006028242118190974,0.052097761537879705,0.1145766694098711,0.09174579288810492,0.0698451534844935,0.0538603647146374
0.03383838383838384,0.0002187917798437411,0.0012740749007207341,0.0058784922293853015,0.04901240556500852,0.11181573942303658,0.09043927490711212,0.06936908792704344,0.053669770481064916
0.03434343434343434,0.00021730755906901322,0.0012661561268032528,0.005740616034017876,0.046109750866889954,0.10870958026498556,0.08884180802851915,0.06873225048184395,0.05327176698483527
0.03484848484848485,0.00021583078523690347,0.0012581959235831164,0.005602451565209776,0.043207272654399276,0.10560079384595156,0.08724631322547793,0.06809706939384341,0.052876804023981094
0.03535353535353535,0.00021444171397888567,0.0012505670019891113,0.005467524431878701,0.040360867977142334,0.10254697827622294,0.0856831269338727,0.06746287643909454,0.0524870150256902
0.03585858585858586,0.00021299398576957174,0.0012431681097950786,0.005340206291293725,0.03810152621008456,0.09973431844264269,0.08428155770525336,0.06683119339868426,0.05212146649137139
0.03636363636363636,0.00021153813395358156,0.0012356340303085744,0.005212486343225464,0.03584179701283574,0.09691904298961163,0.08288326486945152,0.06619973061606288,0.051757203647866845
0.03686868686868687,0.00021030561583756935,0.0012280895534786396,0.005084456177428365,0.033581819385290146,0.09410119289532304,0.0814882074482739,0.06556851230561733,0.05139425629749894
0.03737373737373737,0.00020902566939184908,0.0012209141495986842,0.004971554997609928,0.031762150349095464,0.09147024573758245,0.08020021766424179,0.064943328499794,0.05104270996525884
0.03787878787878788,0.00020768648028024472,0.0012136196382925846,0.004858145373873413,0.030067339073866606,0.08886133041232824,0.07893103966489434,0.06432206183671951,0.05069457832723856
0.03838383838383838,0.00020645855875045527,0.001206207205541432,0.004744222736917436,0.0283719627186656,0.08625040017068386,0.07766291219741106,0.06370367901399732,0.050346852047368884
0.03888888888888889,0.00020527783999568783,0.0011991900828434154,0.004643933818442747,0.026849925285205245,0.08342461008578539,0.07612313376739621,0.06291318824514747,0.0499281904194504
0.03939393939393939,0.0002040434701484628,0.001192117517348379,0.004548860742943361,0.025502426316961646,0.08040297124534845,0.07432957133278251,0.061956494115293026,0.04940999951213598
0.0398989898989899,0.0002027560130954953,0.0011849398943013512,0.004453297995496541,0.024154626531526446,0.07737771468237042,0.07253635860979557,0.06100119650363922,0.04889235179871321
0.0404040404040404,0.0002016979287873255,0.0011778277257690206,0.004359587735962123,0.022806438384577632,0.07435610238462687,0.07076349994167686,0.060047250241041183,0.04837517603300512
0.04090909090909091,0.00020059671805938706,0.0011710329054039903,0.004279609769582748,0.021735324058681726,0.07179901981726289,0.06922783190384507,0.059180607087910175,0.04778153938241303
0.04141414141414142,0.00019944486302847508,0.0011642199169727974,0.0041992373880930245,0.020695698796771467,0.06924061896279454,0.06769460765644908,0.05831881007179618,0.047181797213852406
0.04191919191919192,0.00019833044461847749,0.0011573052106541581,0.00411847626673989,0.019655750133097172,0.06668091798201203,0.06615902343764901,0.05745638255029917,0.04658475937321782
0.04242424242424243,0.0001973184716916876,0.0011506434311741032,0.00404471525689587,0.018677415675483644,0.06427817838266492,0.06465187342837453,0.056605846621096134,0.04600368463434279
0.04292929292929293,0.0001962582755368203,0.0011440053713158704,0.003976040956331417,0.01782835926860571,0.062070480547845364,0.06318932166323066,0.05577630363404751,0.045452314894646406
0.043434343434343436,0.00019515040548867546,0.0011372760200174525,0.0039070645871106535,0.01697907515335828,0.059862551745027304,0.061728174798190594,0.054946526885032654,0.0449028629809618
0.04393939393939394,0.00019416705072217155,0.0011305220759822987,0.003837705444311723,0.01612961129285395,0.05765440734103322,0.060268395114690065,0.054116535698994994,0.044355269288644195
0.044444444444444446,0.00019326396432006732,0.001124043956224341,0.00377798083354719,0.015392945380881429,0.055395558942109346,0.05864662490785122,0.053060367703437805,0.043719004606828094
0.04494949494949495,0.0001923244635690935,0.001117482992412988,0.003718012885656208,0.014679677202366292,0.053097818279638886,0.05695351865142584,0.05191355827264488,0.04304538480937481
0.045454545454545456,0.00019134117974317633,0.0011108396938652731,0.0036578039289452136,0.013966241560410708,0.05079852323979139,0.055260414723306894,0.0507677246350795,0.04237214382737875
0.04595959595959596,0.0001904376404127106,0.001104245828173589,0.0035986830189358443,0.013252684089820832,0.04850714816711843,0.05356732103973627,0.04962289170362055,0.041699233930557966
0.046464646464646465,0.00018952850587083958,0.0010978631107718684,0.0035462435334920883,0.012695633864495903,0.04658839525654912,0.05218962277285755,0.048603215953335166,0.04121362161822617
0.04696969696969697,0.00018857764916901942,0.0010914045633398928,0.003493609343422577,0.012157529650721699,0.044669021386653185,0.05081715062260628,0.04759175842627883,0.0407508525531739
0.047474747474747475,0.00018758538317342754,0.001084925199393183,0.00344078172929585,0.011619208264164627,0.042749024694785476,0.049444674514234066,0.04658058634959161,0.040288297925144434
0.047979797979797977,0.00018671070210984908,0.0010786019774968736,0.003389792691450566,0.011084508383646607,0.04087319551035762,0.04809227888472378,0.045583062106743455,0.039828428998589516
0.048484848484848485,0.00018586434362077853,0.0010724307940108702,0.0033431592455599457,0.010665726847946644,0.03921393281780183,0.04687699978239834,0.04473621444776654,0.03944444702938199
0.04898989898989899,0.00018501560953154694,0.0010661851629265584,0.0032963668927550316,0.010246798163279891,0.03755486779846251,0.04566080775111914,0.04388959682546556,0.03906225343234837
0.049494949494949494,0.00018412597910355544,0.001059865731804166,0.0032494178449269384,0.009827697416767478,0.03589604306034744,0.0444437051191926,0.043043175246566534,0.03868186520412564
0.05,0.00018330783041164977,0.001053588290233165,0.0032046300766523927,0.009423881478141993,0.034354845294728875,0.04320035828277469,0.04218208626843989,0.038260187255218625


==> figs/data/sd7003_bgk_p4_cf.csv <==
x,cf
0.0,0.0490386737273619
0.007874015748031496,0.03197384597598445
0.015748031496062992,0.018918180606558047
0.023622047244094488,0.009363379290624668
0.031496062992125984,0.0028011436997262577
0.03937007874015748,-0.0012768244945952183
0.047244094488188976,-0.0033788236207978072
0.05511811023622047,-0.00401315200733955
0.06299212598425197,-0.0036881079826784897
0.07086614173228346,-0.002911989875272671
0.07874015748031496,-0.0021808188293858054
0.08661417322834646,-0.0017082407528120956
0.09448818897637795,-0.0014255263168762222
0.10236220472440945,-0.001251669008708539
0.11023622047244094,-0.0011076020957243536
0.11811023622047244,-0.0009588737918928551
0.12598425196850394,-0.0008156472577371181
0.13385826771653542,-0.0006900254340651686
0.14173228346456693,-0.0005936400791823447
0.14960629921259844,-0.0005272857538321693
0.15748031496062992,-0.0004809198211963502
0.1653543307086614,-0.00044402846195390694
0.1732283464566929,-0.0004077397323050293
0.18110236220472442,-0.00040094482543681946
0.1889763779527559,-0.0004902980715232913
0.19685039370078738,-0.0007440956762596285
0.2047244094488189,-0.0012288065535620706
0.2125984251968504,-0.001968871906431078
0.2204724409448819,-0.0029467052269513327
0.22834645669291337,-0.004142892715428577
0.23622047244094488,-0.0055349937888108484
0.2440944881889764,-0.007030951846818912
0.25196850393700787,-0.008469094271946271
0.25984251968503935,-0.00968472166332873
0.26771653543307083,-0.010517033204755295
0.2755905511811024,-0.010894895527038612
0.28346456692913385,-0.010836842708014976
0.29133858267716534,-0.010365307410173883
0.2992125984251969,-0.009505026116709487
0.30708661417322836,-0.008333723187023192
0.31496062992125984,-0.006982110856723618
0.3228346456692913,-0.00558320518212406
0.3307086614173228,-0.0042668676757459945
0.33858267716535434,-0.0030904053428993765
0.3464566929133858,-0.002038570681682653
0.3543307086614173,-0.0010929616464024415
0.36220472440944884,-0.00023547109931649696
0.3700787401574803,0.0005452252144412933
0.3779527559055118,0.0012536686668609509
0.3858267716535433,0.001894105721981353
0.39370078740157477,0.00247078284384138
0.4015748031496063,0.002987946496479914
0.4094488188976378,0.0034498431439358252
0.41732283464566927,0.003860719250247999
0.4251968503937008,0.004224821279455313
0.4330708661417323,0.004546395695596646
0.4409448818897638,0.0048296348799152
0.44881889763779526,0.005077487309353705
0.45669291338582674,0.005291657556554404
0.4645669291338583,0.005473796111363871
0.47244094488188976,0.005625553463628674
0.48031496062992124,0.005748580103195385
0.4881889763779528,0.00584452651991058
0.49606299212598426,0.005915043203620827
0.5039370078740157,0.005961780644172698
0.5118110236220472,0.005986389331412766
0.5196850393700787,0.005990519755187605
0.5275590551181102,0.0059758224053437815
0.5354330708661417,0.00594394777172787
0.5433070866141733,0.005896546344186442
0.5511811023622047,0.00583526861256607
0.5590551181102362,0.005761765066713325
0.5669291338582677,0.005677674241050135
0.5748031496062992,0.005584359695231614
0.5826771653543307,0.005482910014146059
0.5905511811023622,0.0053744018272571265
0.5984251968503937,0.005259911764028468
0.6062992125984252,0.005140516453923743
0.6141732283464567,0.005017292526406603
0.6220472440944882,0.004891316610940704
0.6299212598425197,0.004763665336989699
0.6377952755905512,0.0046354153340172465
0.6456692913385826,0.0045076432314869975
0.6535433070866141,0.004381425658862608
0.6614173228346456,0.004257839245607732
0.6692913385826772,0.004137960621186024
0.6771653543307087,0.004022866415061141
0.6850393700787402,0.0039136332566967365
0.6929133858267716,0.003811304324893388
0.7007874015748031,0.00371615343320091
0.7086614173228346,0.003627685029918353
0.7165354330708661,0.00354537011268169
0.7244094488188977,0.003468679679126894
0.7322834645669292,0.003397084726889941
0.7401574803149606,0.003330056253606803
0.7480314960629921,0.0032670652569134536
0.7559055118110236,0.0032075827344458675
0.7637795275590551,0.0031510796838400165
0.7716535433070866,0.003097027102731876
0.7795275590551181,0.003044895988757418
0.7874015748031495,0.0029941573395526177
0.7952755905511811,0.002944282152753447
0.8031496062992126,0.0028947414259958807
0.8110236220472441,0.0028450061569158924
0.8188976377952756,0.002794553681924231
0.8267716535433071,0.0027430071292514923
0.8346456692913385,0.0026901354189481173
0.84251968503937,0.002635713809839323
0.8503937007874016,0.0025795175607503254
0.8582677165354331,0.0025213219305063434
0.8661417322834646,0.002460902177932593
0.8740157480314961,0.002398033561854292
0.8818897637795275,0.0023324913410966565
0.889763779527559,0.0022640507744849047
0.8976377952755905,0.002192487120844252
0.905511811023622,0.002117575638999917
0.9133858267716535,0.0020390915877771154
0.9212598425196851,0.0019568102260010636
0.9291338582677166,0.0018705068124969814
0.937007874015748,0.0017799566060900842
0.9448818897637795,0.0016849348656055893
0.952755905511811,0.0015852168498687138
0.9606299212598425,0.0014805778177046744
0.968503937007874,0.0013707930279386882
0.9763779527559056,0.0012556377393959707
0.984251968503937,0.0011348872109017423
0.9921259842519685,0.0010083167012812184
1.0,0.000875701469359616


==> figs/data/sd7003_bgk_p4_cp.csv <==
x,cp
0.007874015748031496,0.1410977045694981
0.015748031496062992,1.013707796732584
0.023622047244094488,0.9348618189493809
0.031496062992125984,0.841344515482584
0.03937007874015748,0.7801071802775059
0.047244094488188976,0.6974732081095372
0.05511811023622047,0.6417395273844395
0.06299212598425197,0.6094528834025059
0.07086614173228346,0.5790774027506504
0.07874015748031496,0.5502878824869786
0.08661417322834646,0.5230681101481114
0.09448818897637795,0.49779383341471295
0.10236220472440945,0.4742113749186192
0.11023622047244094,0.4521147410074864
0.11811023622047244,0.4316527048746739
0.12598425196850394,0.41268316904703717
0.14173228346456693,0.39494768778483014
0.14960629921259844,0.3783680597941075
0.15748031496062992,0.36302630106608014
0.1732283464566929,0.3487497965494786
0.18110236220472442,0.33536593119303326
0.1889763779527559,0.32304827372233014
0.2047244094488189,0.31167189280192
0.2204724409448819,0.300964991251627
0.22834645669291337,0.290894190470377
0.2440944881889764,0.28160730997721295
0.25196850393700787,0.27290884653727154
0.26771653543307083,0.2645737330118809
0.28346456692913385,0.2567869822184239
0.2992125984251969,0.24950663248697857
0.30708661417322836,0.24254671732584576
0.3228346456692913,0.23589197794596295
0.33858267716535434,0.2296597162882481
0.3543307086614173,0.22372023264566998
0.3700787401574803,0.21795145670572857
0.3779527559055118,0.21242682139078717
0.39370078740157477,0.207153956095377
0.4094488188976378,0.20208136240641217
0.4251968503937008,0.19721285502115826
0.4409448818897638,0.19258944193522076
0.45669291338582674,0.18816630045572857
0.47244094488188976,0.1839291254679356
0.4881889763779528,0.1799313227335606
0.5039370078740157,0.1761461893717442
0.5196850393700787,0.17252127329508404
0.5354330708661417,0.16906229654947857
0.5511811023622047,0.1658016840616856
0.5669291338582677,0.1627346674601231
0.5826771653543307,0.1598812739054356
0.5984251968503937,0.1572844187418614
0.6141732283464567,0.1549193064371739
0.6299212598425197,0.15278116861979107
0.6456692913385826,0.15096441904703717
0.6614173228346456,0.1494290033976231
0.6771653543307087,0.1480251948038731
0.6929133858267716,0.1468044916788731
0.7086614173228346,0.14582316080729107
0.7244094488188977,0.1448637644449864
0.7401574803149606,0.1438280741373692
0.7559055118110236,0.1428209940592442
0.7637795275590551,0.1417376200358067
0.7795275590551181,0.14047400156656842
0.7952755905511811,0.13907877604166607
0.8110236220472441,0.1375109354654942
0.8267716535433071,0.13570276896158795
0.8346456692913385,0.1336361567179356
0.8503937007874016,0.13130633036295514
0.8661417322834646,0.12868086496988873
0.8740157480314961,0.12572542826334576
0.889763779527559,0.1223894755045567
0.905511811023622,0.11856619517008404
0.9133858267716535,0.11413923899332623
0.9291338582677166,0.10904566446940045
0.937007874015748,0.10313860575358014
0.9448818897637795,0.09613672892252545
0.9606299212598425,0.08802286783854107
0.968503937007874,0.07828680674234967
0.9763779527559056,0.0666348139444981
0.984251968503937,0.05269400278727154
0.9921259842519685,0.03544966379801373
1.0,0.013341585795084043
1.0,-0.010363896687826113
0.9921259842519685,-0.021750768025716738
0.984251968503937,-0.025870641072591738
0.9763779527559056,-0.029319127400716738
0.968503937007874,-0.03543408711751361
0.9606299212598425,-0.04126580556233783
0.952755905511811,-0.04595883687337299
0.9448818897637795,-0.05037530263265033
0.937007874015748,-0.05612500508626361
0.9291338582677166,-0.06103165944417377
0.9212598425196851,-0.06475480397542377
0.9133858267716535,-0.06814034779866596
0.905511811023622,-0.07330926259358783
0.8976377952755905,-0.07853539784749408
0.889763779527559,-0.08170922597249408
0.8818897637795275,-0.08576424916585346
0.8740157480314961,-0.09041913350423236
0.8661417322834646,-0.09602769215901752
0.8582677165354331,-0.09832127888997455
0.8503937007874016,-0.10145123799641986
0.84251968503937,-0.10405667622884174
0.8346456692913385,-0.10913594563802143
0.8267716535433071,-0.11394627888997455
0.8188976377952756,-0.11688931783040424
0.8110236220472441,-0.11943562825520893
0.8031496062992126,-0.1253360112508144
0.7952755905511811,-0.13168938954671283
0.7874015748031495,-0.1365063985188808
0.7795275590551181,-0.140837987263998
0.7716535433070866,-0.14639981587727924
0.7637795275590551,-0.15219624837239643
0.7559055118110236,-0.15599664052327533
0.7480314960629921,-0.16161950429280658
0.7401574803149606,-0.16863568623860736
0.7322834645669292,-0.17568047841390033
0.7244094488188977,-0.18021329243977924
0.7165354330708661,-0.18492539723714252
0.7086614173228346,-0.19101937611897846
0.7007874015748031,-0.19769891103108783
0.6929133858267716,-0.20493157704671283
0.6850393700787402,-0.2103608449300136
0.6771653543307087,-0.21339925130208393
0.6692913385826772,-0.22264607747395893
0.6614173228346456,-0.2313083012898769
0.6535433070866141,-0.23764546712239643
0.6456692913385826,-0.2434705098470058
0.6377952755905512,-0.2502473195393886
0.6299212598425197,-0.2592624028523769
0.6220472440944882,-0.2642548878987636
0.6141732283464567,-0.2688296635945644
0.6062992125984252,-0.27975018819173236
0.5984251968503937,-0.2889245351155605
0.5905511811023622,-0.29577000935872455
0.5826771653543307,-0.30370267232259174
0.5748031496062992,-0.3094628651936855
0.5669291338582677,-0.31913407643636127
0.5590551181102362,-0.3300021489461269
0.5511811023622047,-0.336943944295248
0.5433070866141733,-0.3433869679768886
0.5354330708661417,-0.35527642567952533
0.5275590551181102,-0.37187798817952533
0.5196850393700787,-0.38079484303792377
0.5118110236220472,-0.38986619313558
0.5039370078740157,-0.4000094731648769
0.49606299212598426,-0.41442426045735736
0.4881889763779528,-0.42528661092122455
0.48031496062992124,-0.4381440480550136
0.47244094488188976,-0.4561007817586269
0.4645669291338583,-0.4714663823445644
0.45669291338582674,-0.4781344731648769
0.44881889763779526,-0.4930880864461269
0.4409448818897638,-0.5068581899007167
0.4330708661417323,-0.5246718724568691
0.4251968503937008,-0.5481770833333339
0.41732283464566927,-0.5645964940389003
0.4094488188976378,-0.5811427434285488
0.4015748031496063,-0.6118987401326503
0.39370078740157477,-0.6438487370808925
0.3858267716535433,-0.6629832585652675
0.3779527559055118,-0.6925595601399746
0.3700787401574803,-0.7296613057454433
0.36220472440944884,-0.7795327504475917
0.3543307086614173,-0.812433560689291
0.3464566929133858,-0.8496011098225917
0.33858267716535434,-0.8851722081502285
0.3307086614173228,-0.9338954289754238
0.3228346456692913,-1.0040076573689785
0.31496062992125984,-1.047423680623373
0.30708661417322836,-1.0900033315022792
0.2992125984251969,-1.169723828633627
0.29133858267716534,-1.2525380452473964
0.28346456692913385,-1.2992966969807949
0.2755905511811024,-1.3537534077962246
0.26771653543307083,-1.4249203999837246
0.25984251968503935,-1.4782555898030605
0.25196850393700787,-1.5086348851521816
0.2440944881889764,-1.5287659962972011
0.23622047244094488,-1.544026692708334
0.22834645669291337,-1.5469878514607753
0.2204724409448819,-1.5465005238850917
0.2125984251968504,-1.541341145833334
0.2047244094488189,-1.5383160909016933
0.19685039370078738,-1.5350936253865566
0.1889763779527559,-1.5318263371785488
0.18110236220472442,-1.5290187199910488
0.1732283464566929,-1.5269921620686855
0.1653543307086614,-1.525802930196127
0.15748031496062992,-1.5249389012654628
0.14960629921259844,-1.5243342717488613
0.14173228346456693,-1.5240281422932949
0.13385826771653542,-1.5239194234212246
0.12598425196850394,-1.5240844090779628
0.11811023622047244,-1.5247128804524746
0.11023622047244094,-1.5262358983357753
0.10236220472440945,-1.5279849370320644
0.09448818897637795,-1.5304406483968105
0.08661417322834646,-1.5349496205647792
0.07874015748031496,-1.541604359944662
0.07086614173228346,-1.5515807469685878
0.06299212598425197,-1.562142690022787
0.05511811023622047,-1.577682813008627
0.047244094488188976,-1.6094296773274746
0.03937007874015748,-1.6605933507283535
0.031496062992125984,-1.742985089619955
0.023622047244094488,-1.8940013249715175
0.015748031496062992,-2.089258511861166
0.007874015748031496,-1.9573901494344081


==> figs/data/sd7003_bgk_p4_u1.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,-0.021600135834887624,-0.007971081888172193,-0.0731365168467164,0.05650928430259228,0.06857261154800653,0.05842049838975072,0.04367906111292541,0.026556921424344182
0.00101010101010101,-0.01278024003840983,-0.016640881785860984,-0.12656841473653913,0.10841443575918674,0.13303876016288996,0.11428615963086486,0.08622056106105447,0.05368532135616988
0.0015151515151515152,0.02601946098729968,-0.026190789503743872,-0.15990666206926107,0.1557750878855586,0.19390775077044964,0.16820908710360527,0.1282021701335907,0.08184536173939705
0.00202020202020202,0.11991659458726645,-0.03557281460962258,-0.17769098188728094,0.1869062539190054,0.2388067413121462,0.21078943088650703,0.16375511791557074,0.10715130576863885
0.002525252525252525,0.2613265309482813,-0.04449126066174358,-0.19126960262656212,0.21309652738273144,0.2774190232157707,0.24801073037087917,0.19574432540684938,0.13041347078979015
0.0030303030303030303,0.4287952110171318,-0.05276616325136274,-0.20020527113229036,0.2336509209126234,0.30828502401709557,0.27832829020917416,0.22299578227102757,0.15087753115221858
0.0035353535353535356,0.6509969867765903,-0.06001611007377505,-0.20421340595930815,0.25020003505051136,0.3328834641724825,0.30261947587132454,0.24553234316408634,0.16830988368019462
0.00404040404040404,0.8765571266412735,-0.06680365279316902,-0.20615407545119524,0.26514318585395813,0.35486672073602676,0.32436835765838623,0.26602427288889885,0.18442843295633793
0.004545454545454545,1.1108074262738228,-0.07244137325324118,-0.20397273264825344,0.27748364955186844,0.37210251204669476,0.3413849752396345,0.2822942566126585,0.19781231228262186
0.00505050505050505,1.2895983830094337,-0.07751489523798227,-0.20047772582620382,0.2888266872614622,0.38767590560019016,0.3569542411714792,0.2971010860055685,0.21027350891381502
0.005555555555555556,1.4484029412269592,-0.08193345461040735,-0.19541430473327637,0.2989129554480314,0.4010631572455168,0.37056452967226505,0.3099041935056448,0.22148942295461893
0.006060606060606061,1.5290200412273407,-0.08560446067713201,-0.18796059489250183,0.307904364541173,0.4129492770880461,0.38263992220163345,0.3211692813783884,0.23159475158900023
0.0065656565656565654,1.5830031633377075,-0.0889235083013773,-0.1792995734140277,0.3163211829960346,0.4240049570798874,0.39383753947913647,0.33153749257326126,0.2410654006525874
0.007070707070707071,1.6028183996677399,-0.09136517951264977,-0.1674524014815688,0.32451134361326694,0.4339194893836975,0.4036336448043585,0.34062306582927704,0.2493762355297804
0.007575757575757576,1.6084503680467606,-0.09358720201998949,-0.1549064009450376,0.33264486491680145,0.4435884356498718,0.413114033639431,0.3494120314717293,0.2574262022972107
0.00808080808080808,1.6093739867210388,-0.09487643698230386,-0.14002342568710446,0.3408280611038208,0.4525099918246269,0.42157516442239285,0.3571706935763359,0.26462549716234207
0.008585858585858586,1.6071099638938904,-0.09591565863229334,-0.12494361447170377,0.34895025193691254,0.46133942157030106,0.4299426730722189,0.3648192174732685,0.27176304161548615
0.00909090909090909,1.6044760197401047,-0.09585556946694851,-0.10893402970395982,0.3568133246153593,0.4696017988026142,0.437657842412591,0.371641693636775,0.27845763321965933
0.009595959595959595,1.601635456085205,-0.09538095025345683,-0.09258465468883514,0.3646914232522249,0.477706890553236,0.44528342597186565,0.37833167612552643,0.28509782813489437
0.0101010101010101,1.5988436490297318,-0.09372541005723178,-0.0751555101305712,0.3726589232683182,0.4851968251168728,0.45253370329737663,0.38443527929484844,0.2915066760033369
0.010606060606060607,1.5960803031921387,-0.0914239282719791,-0.05733270649216138,0.38048401288688183,0.49244318157434464,0.45965975895524025,0.39043091237545013,0.2978237699717283
0.011111111111111112,1.5933486074209213,-0.0878393454477191,-0.03896979260025546,0.3880320768803358,0.49902550876140594,0.4664284996688366,0.39610358886420727,0.3038769420236349
0.011616161616161616,1.5906594842672348,-0.08359874685993418,-0.019788001003689715,0.39563571475446224,0.505607508122921,0.47314736992120743,0.4017111584544182,0.3098822310566902
0.012121212121212121,1.587994322180748,-0.07744603729224764,0.0013841298641636968,0.4034281950443983,0.5121901817619801,0.4796202592551708,0.40697846934199333,0.31565450318157673
0.012626262626262626,1.5853570699691772,-0.07070772361475974,0.02264250245934818,0.4113242607563734,0.5188149884343147,0.48607849702239037,0.41223493218421936,0.3214035704731941
0.013131313131313131,1.5827521979808807,-0.061160390032455325,0.04449392044625711,0.4198767766356468,0.5258143693208694,0.4923952743411064,0.4173499960452318,0.3269006032496691
0.013636363636363636,1.5801696330308914,-0.051132863271050155,0.06632672265550354,0.42843742296099663,0.5328228585422039,0.49871013686060905,0.42246474139392376,0.33239719457924366
0.014141414141414142,1.5776209384202957,-0.03642616199795157,0.08759479818399996,0.4375701267272234,0.5400695018470287,0.5049218237400055,0.42750856280326843,0.3374795336276293
0.014646464646464647,1.575084999203682,-0.021767385318526067,0.1088579564820975,0.4466969408094883,0.5473132245242596,0.5111274570226669,0.4325509984046221,0.34256160631775856
0.015151515151515152,1.5725636333227158,-0.0010718587145674974,0.13032554415985942,0.4562631957232952,0.5548091977834702,0.5174250937998295,0.43737906962633133,0.34746029414236546
0.015656565656565657,1.5700607001781464,0.020648078061640263,0.15183146577328444,0.46593403443694115,0.5623811483383179,0.5237545445561409,0.4421272650361061,0.35229432582855225
0.01616161616161616,1.5675804167985916,0.04718661189690465,0.17413313686847687,0.4759397469460964,0.5699280984699726,0.5300092212855816,0.4467829577624798,0.35712218284606934
0.016666666666666666,1.5651230365037918,0.0768847584258765,0.19703602232038975,0.4862401559948921,0.5774532929062843,0.5361859053373337,0.45133668184280396,0.36194324120879173
0.01717171717171717,1.5626815855503082,0.1101644691079855,0.2199838338419795,0.4965752884745598,0.5849386006593704,0.542282197624445,0.4558987244963646,0.3667228911072016
0.017676767676767676,1.5602556020021439,0.14995649084448814,0.24327648896723986,0.5070047155022621,0.5922722816467285,0.548109631985426,0.4604915864765644,0.37137099727988243
0.01818181818181818,1.5578270107507706,0.1896519958972931,0.2665652520954609,0.5174272358417511,0.5996063500642776,0.5539362318813801,0.465085007250309,0.3760195877403021
0.018686868686868686,1.5554267466068268,0.24103066697716713,0.2896274942904711,0.5275435633957386,0.6070150695741177,0.5595284774899483,0.46971767768263817,0.3805279824882746
0.01919191919191919,1.5530428886413574,0.2931947149336338,0.3126552999019623,0.5376176349818707,0.614442739635706,0.5650605224072933,0.474361065775156,0.3850010521709919
0.019696969696969695,1.5506770014762878,0.35172082111239433,0.335632449015975,0.5477247573435307,0.6218801103532314,0.5705623030662537,0.47898101806640625,0.3894224390387535
0.0202020202020202,1.5483378469944,0.4165697116404772,0.35855473577976227,0.5578704513609409,0.6293272264301777,0.5760125406086445,0.4835565611720085,0.39375245571136475
0.02070707070707071,1.545986533164978,0.4820876903831959,0.3813952263444662,0.5680219642817974,0.6367720812559128,0.5814627632498741,0.48813101276755333,0.39808226004242897
0.021212121212121213,1.5436553210020065,0.5576506294310093,0.40379204601049423,0.5782171748578548,0.6441763788461685,0.5869244672358036,0.49252690374851227,0.4022005647420883
0.021717171717171718,1.5413407236337662,0.6331085562705994,0.42618468776345253,0.5884269624948502,0.6515845917165279,0.5923895165324211,0.49690574035048485,0.40630205161869526
0.022222222222222223,1.5390425324440002,0.7113935090601444,0.44916331581771374,0.59878309071064,0.6588891074061394,0.5978675708174706,0.5012358874082565,0.4103550389409065
0.022727272727272728,1.5367710590362549,0.7931400164961815,0.47299525141716003,0.6093847639858723,0.6659828536212444,0.6033738851547241,0.5054423063993454,0.4142940752208233
0.023232323232323233,1.5345104783773422,0.8748212903738022,0.4968327656388283,0.6199831254780293,0.6730795353651047,0.6088811308145523,0.5096485950052738,0.4182337522506714
0.023737373737373738,1.5322586297988892,0.9557811990380287,0.5218721963465214,0.6312702670693398,0.6797736026346684,0.6144128404557705,0.5137925110757351,0.42204444110393524
0.024242424242424242,1.5300126522779465,1.0366145744919777,0.5472522117197514,0.6427934020757675,0.6862904131412506,0.6199555061757565,0.5179027281701565,0.425791734829545
0.024747474747474747,1.5277801007032394,1.1150437518954277,0.5724197402596474,0.6543542556464672,0.6927586905658245,0.6254921182990074,0.5220118388533592,0.42952681705355644
0.025252525252525252,1.5255713313817978,1.1842926517128944,0.5965922996401787,0.6663931012153625,0.6988013349473476,0.6309228986501694,0.526142917573452,0.43294703774154186
0.025757575757575757,1.523381233215332,1.253634013235569,0.6207551285624504,0.6784289851784706,0.7048385441303253,0.6363514326512814,0.5302742719650269,0.43636684119701385
0.026262626262626262,1.52120803296566,1.315711371600628,0.6447315774857998,0.6904301233589649,0.7108534537255764,0.6417140178382397,0.5343952029943466,0.439759811386466
0.026767676767676767,1.5190576612949371,1.3658379167318344,0.6683391965925694,0.7023470178246498,0.716810867190361,0.6468213722109795,0.5384669192135334,0.44304538145661354
0.02727272727272727,1.5168955624103546,1.416130430996418,0.6919325441122055,0.7142616212368011,0.7227673307061195,0.6519287899136543,0.5425385572016239,0.4463290497660637
0.027777777777777776,1.5147503018379211,1.455056555569172,0.7153781987726688,0.7258311174809933,0.7288156077265739,0.6570269577205181,0.5466009490191936,0.4496711306273937
0.028282828282828285,1.5126256942749023,1.484568029642105,0.7386793754994869,0.736960157752037,0.7349989712238312,0.6621093675494194,0.5506454408168793,0.45311957970261574
0.02878787878787879,1.5105185806751251,1.5142319053411484,0.7619722187519073,0.7480746060609818,0.7411871068179607,0.6671927124261856,0.554690059274435,0.45656679943203926
0.029292929292929294,1.5084303617477417,1.5323563665151596,0.7856854684650898,0.7591811753809452,0.747270081192255,0.6723057217895985,0.5587661974132061,0.4600912258028984
0.0297979797979798,1.5063619166612625,1.5459695607423782,0.8096013590693474,0.77027253434062,0.7532714270055294,0.6774458400905132,0.5628771930932999,0.4636925756931305
0.030303030303030304,1.5043116062879562,1.5596901029348373,0.8335023671388626,0.7813615091145039,0.7592709921300411,0.6825860254466534,0.566987831145525,0.46729516610503197
0.03080808080808081,1.502250388264656,1.5669464766979218,0.8568364977836609,0.7927923686802387,0.7652850300073624,0.6877184845507145,0.5710886977612972,0.4708724804222584
0.031313131313131314,1.500207096338272,1.570823535323143,0.8798045590519905,0.8045005425810814,0.7713139913976192,0.6928414814174175,0.5751763172447681,0.474418755620718
0.031818181818181815,1.4981842190027237,1.5747537463903427,0.9027655348181725,0.8161973357200623,0.777341116219759,0.6979640834033489,0.5792632885277271,0.477966096252203
0.03232323232323232,1.4961807429790497,1.5762929171323776,0.9252145066857338,0.8277969136834145,0.7836280465126038,0.7030727900564671,0.5833264626562595,0.4814400002360344
0.03282828282828283,1.4941941052675247,1.5762176513671875,0.9472479298710823,0.8393086940050125,0.7902648411691189,0.7081602588295937,0.5873483717441559,0.48479514196515083
0.03333333333333333,1.4922281727194786,1.576164335012436,0.9692870751023293,0.8508302420377731,0.7969043366611004,0.7132480628788471,0.5913705751299858,0.4881509430706501
0.03383838383838384,1.4902823269367218,1.5755769908428192,0.9906205236911774,0.8616747185587883,0.8035771399736404,0.7182944640517235,0.5953980050981045,0.4914812743663788
0.03434343434343434,1.4883263930678368,1.5745105743408203,1.0111856013536453,0.8714137449860573,0.810325488448143,0.7232516035437584,0.5994504429399967,0.4947365038096905
0.03484848484848485,1.486382246017456,1.5734477788209915,1.0317443162202835,0.8811466917395592,0.817072905600071,0.7282087206840515,0.6035026013851166,0.4979920834302902
0.03535353535353535,1.484462782740593,1.5723558515310287,1.052125759422779,0.8908384293317795,0.8238044232130051,0.7331657595932484,0.6075544431805611,0.5012477114796638
0.03585858585858586,1.4825575947761536,1.5711598843336105,1.0717419758439064,0.9002505391836166,0.8302723094820976,0.7381657287478447,0.6119171194732189,0.5044154338538647
0.03636363636363636,1.48066645860672,1.5699642449617386,1.0913552716374397,0.9096570685505867,0.8367387801408768,0.7431642822921276,0.6162863299250603,0.5075825788080692
0.03686868686868687,1.478801891207695,1.5687688291072845,1.1109655499458313,0.91905827075243,0.8432038128376007,0.7481614649295807,0.6206546239554882,0.510749202221632
0.03737373737373737,1.4769532904028893,1.5675915330648422,1.1286755949258804,0.9283498451113701,0.8491039499640465,0.7531606517732143,0.6252123676240444,0.5138538926839828
0.03787878787878788,1.4751116707921028,1.5664154440164566,1.146121323108673,0.9376098960638046,0.8548095300793648,0.7581603974103928,0.6298656687140465,0.5169305056333542
0.03838383838383838,1.473267339169979,1.5652390867471695,1.1635629683732986,0.9468631818890572,0.8605155050754547,0.763159517198801,0.6345178969204426,0.5200062468647957
0.03888888888888889,1.4714443981647491,1.5640763491392136,1.1801090762019157,0.9563569650053978,0.8660086020827293,0.7680613622069359,0.6392142735421658,0.5231760740280151
0.03939393939393939,1.4696333408355713,1.5629212260246277,1.1960652321577072,0.9660284221172333,0.8712435811758041,0.7728107459843159,0.6440081931650639,0.526479821652174
0.0398989898989899,1.4678339064121246,1.5617659389972687,1.2120178267359734,0.9757033437490463,0.876478023827076,0.7775601260364056,0.6488018669188023,0.5297829508781433
0.0404040404040404,1.466063842177391,1.560611516237259,1.2279512137174606,0.9853816851973534,0.8817121013998985,0.7823095694184303,0.6535952240228653,0.5330855846405029
0.04090909090909091,1.4643078073859215,1.5594710558652878,1.2416107654571533,0.9946460947394371,0.8870530501008034,0.7870331518352032,0.6583318524062634,0.5365292243659496
0.04141414141414142,1.4625625237822533,1.5583305954933167,1.2552684247493744,1.0038749724626541,0.8924130946397781,0.7917493209242821,0.6630522832274437,0.5400080308318138
0.04191919191919192,1.4608284458518028,1.557190015912056,1.2689244747161865,1.0131012424826622,0.8977745771408081,0.7964643761515617,0.6677736155688763,0.543487187474966
0.04242424242424243,1.4590997844934464,1.5560554713010788,1.2812134250998497,1.0220122560858727,0.9032209366559982,0.801205962896347,0.6724797338247299,0.5469630360603333
0.04292929292929293,1.4573806375265121,1.5549270063638687,1.2917499020695686,1.030353806912899,0.9088787883520126,0.8060425147414207,0.677118394523859,0.550427071750164
0.043434343434343436,1.4556708857417107,1.5537984371185303,1.302283562719822,1.0386991426348686,0.914535865187645,0.8108787015080452,0.6817571371793747,0.5538916029036045
0.04393939393939394,1.4539875984191895,1.552669882774353,1.312813825905323,1.0470481365919113,0.9201917722821236,0.8157143518328667,0.6863961182534695,0.5573565475642681
0.044444444444444446,1.4523241892457008,1.5515507608652115,1.3224496319890022,1.0545384511351585,0.9254929795861244,0.820572666823864,0.6909818537533283,0.560886587947607
0.04494949494949495,1.4506691545248032,1.5504323691129684,1.3320012018084526,1.0617849826812744,0.9306611567735672,0.8254431337118149,0.6955248937010765,0.5644489973783493
0.045454545454545456,1.4490224942564964,1.549313873052597,1.3415565937757492,1.0690313205122948,0.9358291923999786,0.8303141593933105,0.7000677175819874,0.5680109262466431
0.04595959595959596,1.4474056586623192,1.5481960028409958,1.3510849997401237,1.0762778222560883,0.9409971684217453,0.8351858630776405,0.7046102434396744,0.571572445333004
0.046464646464646465,1.4457868039608002,1.5470871031284332,1.3586293309926987,1.0829724594950676,0.9461435973644257,0.8399934768676758,0.7089664936065674,0.5754250027239323
0.04696969696969697,1.444168083369732,1.5459781140089035,1.3661768361926079,1.0896190255880356,0.9512835219502449,0.8447840139269829,0.7132592350244522,0.5793581157922745
0.047474747474747475,1.442556731402874,1.544869065284729,1.373727060854435,1.0962633788585663,0.9564206525683403,0.8495755046606064,0.7175516374409199,0.5832902193069458
0.047979797979797977,1.4409774094820023,1.5437619239091873,1.380917340517044,1.1028504371643066,0.9615550115704536,0.8543680161237717,0.7218436449766159,0.5872212052345276
0.048484848484848485,1.4394125491380692,1.5426618307828903,1.386206604540348,1.1086341887712479,0.9667579978704453,0.8589653372764587,0.7260475903749466,0.5913940370082855
0.04898989898989899,1.4378542006015778,1.5415617376565933,1.3914985731244087,1.1144158691167831,0.971961110830307,0.8635454773902893,0.7302392385900021,0.5955893248319626
0.049494949494949494,1.4363024234771729,1.5404614508152008,1.3967932015657425,1.1201954931020737,0.9771631062030792,0.8681256100535393,0.7344304956495762,0.5997848361730576
0.05,1.434777393937111,1.5393639504909515,1.4015788957476616,1.1258670166134834,0.9823159947991371,0.872693806886673,0.7386181652545929,0.6039647310972214


==> figs/data/sd7003_bgk_p4_u2.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,0.0009911053384712432,-0.019084951374679804,-0.009170467950752936,-0.026272814138792455,-0.10168447392061353,-0.024317355535458773,0.03967884846497327,0.0641057281754911
0.00101010101010101,0.05051629012450576,-0.036063077161088586,-0.018622861593030393,-0.05216414853930473,-0.17774866614490747,-0.03918944954057224,0.07794037461280823,0.123321701772511
0.0015151515151515152,0.1461264519020915,-0.05117301712743938,-0.028506381262559444,-0.0780188930220902,-0.22705683019012213,-0.044118514080764726,0.11504169972613454,0.17790333088487387
0.00202020202020202,0.3131469991058111,-0.06283754203468561,-0.038018499966710806,-0.09890721645206213,-0.2533622644841671,-0.045766999188344926,0.14033595751971006,0.21442604158073664
0.002525252525252525,0.5354991108179092,-0.07263608742505312,-0.047061517485417426,-0.11735298298299313,-0.27276366017758846,-0.04591642068407964,0.16217599622905254,0.24532747454941273
0.0030303030303030303,0.7819429636001587,-0.08039237419143319,-0.055480380076915026,-0.13266066508367658,-0.2843683045357466,-0.04418551462003961,0.18013180140405893,0.26973678171634674
0.0035353535353535356,1.0426580384373665,-0.08458122471347451,-0.0629832053091377,-0.14473977545276284,-0.2894872911274433,-0.040375095908530056,0.19428802374750376,0.2890194021165371
0.00404040404040404,1.2602816447615623,-0.0871372614055872,-0.07007060968317091,-0.15542228100821376,-0.29188547655940056,-0.0356881691259332,0.2069642497226596,0.3062145169824362
0.004545454545454545,1.4515871554613113,-0.08561439253389835,-0.07615354820154607,-0.16310422495007515,-0.28883954510092735,-0.02929402056906838,0.21752402000129223,0.31986997090280056
0.00505050505050505,1.5347721129655838,-0.08049786696210504,-0.08165661175735295,-0.16952686896547675,-0.28360539488494396,-0.022364438482327387,0.22758203651756048,0.33250783756375313
0.005555555555555556,1.5997230410575867,-0.07255889987573028,-0.08650346752256155,-0.17433312581852078,-0.2757936008274555,-0.014781976249651052,0.23702160269021988,0.343828858807683
0.006060606060606061,1.617013692855835,-0.05752029432915151,-0.09038277855142951,-0.17772869393229485,-0.2658642381429672,-0.00614012434380129,0.24551726691424847,0.3542960099875927
0.0065656565656565654,1.6236362308263779,-0.04076234681997448,-0.0938223353587091,-0.1803593677468598,-0.2548734247684479,0.003054599066672381,0.25352343171834946,0.36430575139820576
0.007070707070707071,1.622954934835434,-0.011547884088940918,-0.09585925564169884,-0.18140105344355106,-0.24219197686761618,0.013705863908398896,0.26127684116363525,0.37390319257974625
0.007575757575757576,1.6198778599500656,0.02132052119122818,-0.09754489129409194,-0.18204029509797692,-0.22898615431040525,0.02470906323287636,0.26901400461792946,0.3833869118243456
0.00808080808080808,1.6166663765907288,0.0674196919426322,-0.09773513674736023,-0.1808619387447834,-0.21357340924441814,0.037130707805772545,0.2770827133208513,0.39232167787849903
0.008585858585858586,1.6131779998540878,0.1205703616142273,-0.09756481391377747,-0.17942228121683002,-0.19778789766132832,0.04966665946994908,0.2852307353168726,0.4011863339692354
0.00909090909090909,1.609755665063858,0.1894814819097519,-0.09589763567782938,-0.1764375390484929,-0.1801930982619524,0.06284411484375596,0.2938523143529892,0.4096743483096361
0.009595959595959595,1.6064349710941315,0.26925773546099663,-0.09365256014280021,-0.17311821086332202,-0.16208843002095819,0.07616019423585385,0.3024539742618799,0.41805263236165047
0.0101010101010101,1.6031607389450073,0.3647397793829441,-0.08982876525260508,-0.16856592753902078,-0.14237211365252733,0.0899256985867396,0.31097286753356457,0.42604245617985725
0.010606060606060607,1.599918007850647,0.47286633029580116,-0.08506753016263247,-0.16349116200581193,-0.12209243472898379,0.1039881722535938,0.3194796610623598,0.433901309967041
0.011111111111111112,1.59672611951828,0.5943967215716839,-0.07853779941797256,-0.15704207634553313,-0.10058140859473497,0.11873427568934858,0.32798166014254093,0.44141969829797745
0.011616161616161616,1.593567669391632,0.7207086235284805,-0.07098422994022258,-0.15025953820440918,-0.07911132229492068,0.1336879867594689,0.33652259036898613,0.4488939307630062
0.012121212121212121,1.5904355496168137,0.8548745587468147,-0.06061131425667554,-0.14212697945185937,-0.057711493282113224,0.14935587951913476,0.3452009577304125,0.45620620250701904
0.012626262626262626,1.587330386042595,0.9855422154068947,-0.04921724880114198,-0.13366382417734712,-0.03624415150261484,0.16521583124995232,0.3540004976093769,0.4634932391345501
0.013131313131313131,1.5842708200216293,1.1111683249473572,-0.033379427703039255,-0.12259789870586246,-0.014414774719625711,0.18228083616122603,0.36351323686540127,0.47064998745918274
0.013636363636363636,1.5812336802482605,1.2280580922961235,-0.016733561496948823,-0.11145457118982449,0.007514187789638527,0.19938057474792004,0.37304890155792236,0.4778354689478874
0.014141414141414142,1.5782440602779388,1.3202732801437378,0.006646071589784697,-0.0975551237934269,0.030057563009904698,0.21783345751464367,0.3835192583501339,0.48542438820004463
0.014646464646464647,1.5752346068620682,1.4127216637134552,0.029915244827861898,-0.08365394169231877,0.052607865567551926,0.23629083018749952,0.393964271992445,0.4930276647210121
0.015151515151515152,1.572276309132576,1.462662287056446,0.06228544423356652,-0.06761860041297041,0.07530504034366459,0.25439660530537367,0.40474520809948444,0.5012488923966885
0.015656565656565657,1.5693331062793732,1.514810010790825,0.09584941156208515,-0.05096403113566339,0.09803571319207549,0.27242617402225733,0.41561498679220676,0.5096549242734909
0.01616161616161616,1.5664313733577728,1.5402292162179947,0.13737543392926455,-0.0323295088019222,0.12032013200223446,0.2904714420437813,0.4263274408876896,0.518276359885931
0.016666666666666666,1.5635553300380707,1.5599142014980316,0.18353688437491655,-0.01189088064711541,0.14226452680304646,0.30852494575083256,0.43691953644156456,0.5270849913358688
0.01717171717171717,1.5606748014688492,1.5709347426891327,0.23508150689303875,0.009861375321634114,0.16495832055807114,0.32670101150870323,0.4476177580654621,0.5359834097325802
0.017676767676767676,1.5578294098377228,1.5748604387044907,0.2954175304621458,0.035217333235777915,0.18907526694238186,0.34506602585315704,0.45860930532217026,0.545050635933876
0.01818181818181818,1.5549957007169724,1.5784536302089691,0.3555291462689638,0.06057136890012771,0.21318376529961824,0.36341808177530766,0.4695923998951912,0.5541122034192085
0.018686868686868686,1.5522086322307587,1.5776753276586533,0.4290792793035507,0.09020236402284354,0.23829486779868603,0.38249780610203743,0.48043862730264664,0.563452985137701
0.01919191919191919,1.5494394600391388,1.5769986659288406,0.5030040517449379,0.12065186753170565,0.26351448241621256,0.4016759265214205,0.49125655367970467,0.5728443972766399
0.019696969696969695,1.5466951578855515,1.5758329927921295,0.5827812515199184,0.15314952051267028,0.2894359268248081,0.42079335637390614,0.5023963637650013,0.5820085220038891
0.0202020202020202,1.5439495146274567,1.5744700729846954,0.6676541529595852,0.18862661998718977,0.3161658048629761,0.43982469476759434,0.513971608132124,0.5908390954136848
0.02070707070707071,1.5412240028381348,1.5730971843004227,0.7528789266943932,0.2241040226072073,0.34288962185382843,0.4588568080216646,0.525543425232172,0.5996565707027912
0.021212121212121213,1.5385395288467407,1.5716596692800522,0.841805562376976,0.2647596104070544,0.36954161152243614,0.47722698003053665,0.5386160500347614,0.608725730329752
0.021717171717171718,1.5358746945858002,1.5702233463525772,0.9306799471378326,0.30554735101759434,0.39619371108710766,0.49557826668024063,0.5516823269426823,0.6177857741713524
0.022222222222222223,1.5332423597574234,1.5688203126192093,1.0167787745594978,0.3479852732270956,0.42298291623592377,0.5139365084469318,0.5650681145489216,0.6271985732018948
0.022727272727272728,1.530630111694336,1.56743223965168,1.1001405268907547,0.3935053925961256,0.44996245205402374,0.5323366858065128,0.5789865851402283,0.6372772231698036
0.023232323232323233,1.528006672859192,1.566047564148903,1.1836167871952057,0.4390240926295519,0.47693759202957153,0.550748348236084,0.5928922519087791,0.6473578102886677
0.023737373737373738,1.52541883289814,1.5646916627883911,1.2523023039102554,0.48711511120200157,0.5056767389178276,0.5693448297679424,0.6067747995257378,0.6575132273137569
0.024242424242424242,1.522858127951622,1.5633350759744644,1.3190702870488167,0.5361927375197411,0.5348693430423737,0.5879930034279823,0.6206502802670002,0.6676890254020691
0.024747474747474747,1.5203232318162918,1.5619895309209824,1.3798526972532272,0.5855115018785,0.5640573054552078,0.6064390428364277,0.6344693265855312,0.6779066734015942
0.025252525252525252,1.5178220570087433,1.560656726360321,1.422863781452179,0.6367176994681358,0.5935196205973625,0.6235122345387936,0.6478855833411217,0.688386507332325
0.025757575757575757,1.515341356396675,1.5593255907297134,1.466175340116024,0.6879186555743217,0.6229701526463032,0.640558272600174,0.6613048873841763,0.6988647952675819
0.026262626262626262,1.512848138809204,1.5580055564641953,1.5002659410238266,0.7392520904541016,0.6521305665373802,0.6575687751173973,0.674656368792057,0.7092779614031315
0.026767676767676767,1.510385811328888,1.5566929876804352,1.5218739211559296,0.7909727245569229,0.6807373538613319,0.674543060362339,0.6878277510404587,0.7195122539997101
0.02727272727272727,1.5079494714736938,1.555382326245308,1.5437307506799698,0.8426869362592697,0.7093375846743584,0.6915041543543339,0.7009867765009403,0.7297491021454334
0.027777777777777776,1.5055414885282516,1.55408176779747,1.5571450293064117,0.8935453221201897,0.7376758866012096,0.7092142626643181,0.7140860259532928,0.7393998019397259
0.028282828282828285,1.5031624734401703,1.552785336971283,1.5649143010377884,0.9432418122887611,0.7657598480582237,0.7277447730302811,0.7271223478019238,0.748250063508749
0.02878787878787879,1.5008116215467453,1.5514909029006958,1.5728273838758469,0.9929375126957893,0.7938406057655811,0.7462772540748119,0.7401553057134151,0.7570963203907013
0.029292929292929294,1.4984590709209442,1.550202190876007,1.575534611940384,1.0411716550588608,0.8212057240307331,0.7645005062222481,0.7529547698795795,0.7656834125518799
0.0297979797979798,1.4961154237389565,1.5489147752523422,1.5767044574022293,1.0882657542824745,0.8482631370425224,0.7824774049222469,0.7656711898744106,0.7740470804274082
0.030303030303030304,1.4938028007745743,1.5476292967796326,1.5779298543930054,1.1353559494018555,0.8753150701522827,0.8004645258188248,0.7783860117197037,0.7824080996215343
0.03080808080808081,1.4915154054760933,1.5463518500328064,1.5776579976081848,1.1795030385255814,0.9018605947494507,0.818473394960165,0.791099838912487,0.7910640276968479
0.031313131313131314,1.4892521426081657,1.5450769066810608,1.5767876654863358,1.2209658026695251,0.9280837699770927,0.836485281586647,0.8038129322230816,0.7999889738857746
0.031818181818181815,1.4870211631059647,1.5438038855791092,1.5759285241365433,1.2624271512031555,0.9543000087141991,0.8544880896806717,0.8165241479873657,0.8089132308959961
0.03232323232323232,1.4848152622580528,1.5425378382205963,1.5748729556798935,1.3000078722834587,0.9800440818071365,0.8724572658538818,0.8293525353074074,0.8174936920404434
0.03282828282828283,1.482598215341568,1.5412744581699371,1.5737138241529465,1.3330175131559372,1.0054063647985458,0.8903992995619774,0.8423024117946625,0.8256667777895927
0.03333333333333333,1.4804022908210754,1.5400130301713943,1.5725557506084442,1.3660288155078888,1.030760146677494,0.9083369821310043,0.8552529364824295,0.8338148593902588
0.03383838383838384,1.478231593966484,1.538758009672165,1.5713828355073929,1.3954634964466095,1.055396631360054,0.9256897643208504,0.8679816573858261,0.8420385792851448
0.03434343434343434,1.4760808125138283,1.5375060588121414,1.5701978355646133,1.4194390028715134,1.0795719921588898,0.9422313347458839,0.8805381283164024,0.8503284826874733
0.03484848484848485,1.4739564880728722,1.536253422498703,1.5690124481916428,1.443417489528656,1.1037425175309181,0.9587710201740265,0.8930960223078728,0.858617290854454
0.03535353535353535,1.4718653932213783,1.5350028276443481,1.567834511399269,1.4666573852300644,1.1273871585726738,0.974997028708458,0.905553326010704,0.8669913485646248
0.03585858585858586,1.4697925001382828,1.5337568521499634,1.5666739642620087,1.482120618224144,1.1488295421004295,0.9895831122994423,0.9173064157366753,0.8762567490339279
0.03636363636363636,1.4677166044712067,1.5325126647949219,1.565513163805008,1.4975884705781937,1.170276217162609,1.0041600838303566,0.9290550425648689,0.8855229690670967
0.03686868686868687,1.4656604006886482,1.5312714576721191,1.5643522143363953,1.513059951364994,1.1917268857359886,1.0187280625104904,0.9407991468906403,0.894790031015873
0.03737373737373737,1.463621772825718,1.530036747455597,1.563207894563675,1.5231614485383034,1.210262581706047,1.0324534550309181,0.9526024237275124,0.9038900211453438
0.03787878787878788,1.4615992456674576,1.5288037806749344,1.5620633512735367,1.5317387655377388,1.2284212410449982,1.0460304021835327,0.96441251039505,0.9129417166113853
0.03838383838383838,1.4596095979213715,1.527572438120842,1.5609186738729477,1.5403203815221786,1.2465728893876076,1.0596003010869026,0.9762152805924416,0.9219924509525299
0.03888888888888889,1.4576457291841507,1.5263488590717316,1.559782400727272,1.5466099679470062,1.2636316046118736,1.0730546563863754,0.98716139793396,0.9305875599384308
0.03939393939393939,1.4556962251663208,1.5251276046037674,1.5586486458778381,1.5503768175840378,1.2799574732780457,1.0863131880760193,0.9973127469420433,0.9387020841240883
0.0398989898989899,1.4537609741091728,1.5239079147577286,1.5575147569179535,1.5541467368602753,1.296280711889267,1.099574126303196,1.0074605271220207,0.9468154683709145
0.0404040404040404,1.451836384832859,1.5226923078298569,1.5563820600509644,1.5579199194908142,1.3125550374388695,1.1128384470939636,1.0176049321889877,0.9549279734492302
0.04090909090909091,1.449921578168869,1.5214811563491821,1.5552580654621124,1.5588757693767548,1.3258593007922173,1.1245550215244293,1.0270027667284012,0.9625491052865982
0.04141414141414142,1.4480194225907326,1.5202686339616776,1.554133877158165,1.559509590268135,1.3391645178198814,1.1362368986010551,1.0363493263721466,0.9701123163104057
0.04191919191919192,1.446143239736557,1.5190575122833252,1.5530096739530563,1.5601453632116318,1.3524706065654755,1.1479158625006676,1.0456913188099861,0.97767324000597
0.04242424242424243,1.4443018436431885,1.5178540349006653,1.5518903136253357,1.5603584945201874,1.3642593249678612,1.1589194759726524,1.0549321696162224,0.9850504174828529
0.04292929292929293,1.4424716904759407,1.5166540443897247,1.55077463388443,1.5596854239702225,1.3741722777485847,1.1689510717988014,1.0640014335513115,0.9920483157038689
0.043434343434343436,1.4406526610255241,1.5154554396867752,1.549658790230751,1.5590129047632217,1.3840865418314934,1.1789778545498848,1.0730625689029694,0.9990448206663132
0.04393939393939394,1.4388734623789787,1.5142598748207092,1.5485430806875229,1.5583409368991852,1.3940020129084587,1.1890002191066742,1.0821154043078423,1.0060400813817978
0.044444444444444446,1.4370831027626991,1.5130731612443924,1.5474354475736618,1.5574302822351456,1.4024351313710213,1.1983100473880768,1.0906200110912323,1.0131106525659561
0.04494949494949495,1.4352989047765732,1.511887714266777,1.546327754855156,1.556449368596077,1.4107654988765717,1.207465149462223,1.0989630371332169,1.020156316459179
0.045454545454545456,1.433524340391159,1.5107036232948303,1.5452200025320053,1.5554686933755875,1.419099509716034,1.2166200876235962,1.1073103249073029,1.0271953344345093
0.04595959595959596,1.4317925944924355,1.5095239281654358,1.5441135168075562,1.5544883459806442,1.4273738786578178,1.2257748022675514,1.115661896765232,1.0342277586460114
0.046464646464646465,1.4300793260335922,1.5083522498607635,1.5430138856172562,1.5533638298511505,1.433172583580017,1.2340384423732758,1.1228112578392029,1.0410174578428268
0.04696969696969697,1.4283746108412743,1.5071818679571152,1.5419141799211502,1.5522217750549316,1.438977375626564,1.2422874197363853,1.129886008799076,1.0477764382958412
0.047474747474747475,1.4266781210899353,1.5060095340013504,1.5408143997192383,1.5510797649621964,1.444788321852684,1.2505365908145905,1.136963203549385,1.05453372746706
0.047979797979797977,1.4250257834792137,1.5048407763242722,1.5397171080112457,1.5499375462532043,1.4501945599913597,1.2585307955741882,1.1438914313912392,1.0612542778253555
0.048484848484848485,1.4233753234148026,1.503678634762764,1.5386254340410233,1.5487827062606812,1.4536182954907417,1.264778845012188,1.149125061929226,1.0669313967227936
0.04898989898989899,1.4217130690813065,1.5025176405906677,1.537533700466156,1.5476278513669968,1.4570451974868774,1.271030142903328,1.1543633416295052,1.0726070925593376
0.049494949494949494,1.42005804926157,1.5013578534126282,1.5364419221878052,1.5464729070663452,1.460475154221058,1.2772846892476082,1.1596064269542694,1.0782814845442772
0.05,1.4184628650546074,1.5002078711986542,1.5353535860776901,1.5453211963176727,1.46344643086195,1.2834609746932983,1.1647470444440842,1.083984114229679


==> figs/data/sd7003_bgk_p4_uu2.csv <==
y,uu1,uu2,uu3,uu4,uu5,uu6,uu7,uu8
0.000505050505050505,0.00012046135088894516,3.440459818193631e-05,0.0003443124642217299,0.006607389252167195,0.02705792896449566,0.035882130498066545,0.023061390034854412,0.014461496844887733
0.00101010101010101,0.0008215062225644942,8.685048351253499e-05,0.0008182516830856912,0.012977060570847243,0.045709864469245076,0.06790659902617335,0.046488033374771476,0.02996907918713987
0.0015151515151515152,0.0022068518010200933,0.00015888462280599924,0.0014377304432855453,0.019072785740718246,0.05472114309668541,0.09546144306659698,0.07034051325172186,0.046651189448311925
0.00202020202020202,0.005200648127356544,0.00023805887008165882,0.002008207877224777,0.02196246013045311,0.05632810899987817,0.1084816912189126,0.08361607696861029,0.05561168910935521
0.002525252525252525,0.008400860999245197,0.0003124534159724135,0.0025087706962949596,0.02415530919097364,0.057473535649478436,0.11826276313513517,0.09436652995646,0.06292674574069679
0.0030303030303030303,0.011339761200360954,0.00038095580703156884,0.002913708085543476,0.02562492503784597,0.058666491182520986,0.12476284429430962,0.10244532255455852,0.06856392952613533
0.0035353535353535356,0.011756325548049062,0.00043220417592237936,0.0032142688360181637,0.026746775954961777,0.060120274079963565,0.12952745519578457,0.1081003937870264,0.07292660069651902
0.00404040404040404,0.009973952954169363,0.0004827644952456467,0.0034742004791041836,0.02774006885010749,0.06177577981725335,0.13368155155330896,0.11279908614233136,0.07675918587483466
0.004545454545454545,0.006556108011864126,0.0005419584522314835,0.0036613947158912197,0.028623734833672643,0.06449036905542016,0.13739390950649977,0.1161139952018857,0.07966394769027829
0.00505050505050505,0.00399867893429473,0.0006820703874836909,0.003816056407231372,0.02936758892610669,0.0674049302469939,0.14079346228390932,0.11910498980432749,0.08237451873719692
0.005555555555555556,0.0019446941296337172,0.0008818492660793709,0.003932918458303902,0.029938706080429256,0.07064240518957376,0.14387028198689222,0.1216890998184681,0.08483560103923082
0.006060606060606061,0.0013081349097774364,0.001480546641687397,0.004010411874332931,0.030490015167742968,0.07474330114200711,0.1467649219557643,0.1240095067769289,0.08703437447547913
0.0065656565656565654,0.0009874876559479162,0.0021772725885966793,0.004070158967806492,0.031030496582388878,0.07927282573655248,0.14955867547541857,0.1261867699213326,0.0890909107401967
0.007070707070707071,0.0008986282991827466,0.004170978689217009,0.004098873949260451,0.031714186538010836,0.0841626082547009,0.1524100061506033,0.1281625940464437,0.09067554865032434
0.007575757575757576,0.0008679718594066799,0.006768002611352131,0.004124488594243303,0.03239998745266348,0.08902465738356113,0.15513771772384644,0.13007122417911887,0.09214630536735058
0.00808080808080808,0.000842763991386164,0.01142928417539224,0.004149770422372967,0.0329916748451069,0.0936057367362082,0.15675785765051842,0.1316201570443809,0.09305474208667874
0.008585858585858586,0.0008319369881064631,0.017482220428064466,0.004182422795565799,0.03362521587405354,0.09831727063283324,0.1584882726892829,0.13316081138327718,0.09398701088503003
0.00909090909090909,0.0008210777305066586,0.026587955537252128,0.004249415796948597,0.03451067232526839,0.10366337560117245,0.16080767661333084,0.1346348780207336,0.09502906398847699
0.009595959595959595,0.0008091763156699017,0.037479621125385165,0.004354463191702962,0.0354596950346604,0.10929626459255815,0.16327616851776838,0.13611854799091816,0.09605199517682195
0.0101010101010101,0.0007977396453497931,0.05105555057525635,0.004560824949294329,0.036645242711529136,0.1158236120827496,0.16625268012285233,0.13764669746160507,0.09701952198520303
0.010606060606060607,0.0007866949745221063,0.06369898840785027,0.004891302072792314,0.037877236027270555,0.1219647997058928,0.16908320877701044,0.13900469057261944,0.09800193412229419
0.011111111111111112,0.0007758844149066135,0.07559448387473822,0.005451970995636657,0.03922314662486315,0.12729397881776094,0.17165398877114058,0.1400117501616478,0.09897072007879615
0.011616161616161616,0.0007651318665011786,0.08321000495925546,0.006202768738148734,0.04070085287094116,0.1326623074710369,0.1741253761574626,0.140952929854393,0.09992601349949837
0.012121212121212121,0.0007544310574303381,0.08503707777708769,0.007471521035768092,0.04271189519204199,0.1381927076727152,0.17627140879631042,0.14162554685026407,0.1008150177076459
0.012626262626262626,0.0007438927168550435,0.08236644510179758,0.009034920862177387,0.044815295143052936,0.14378988556563854,0.17824587505310774,0.14225696492940187,0.10166397225111723
0.013131313131313131,0.000733601009414997,0.07037123432382941,0.011848953319713473,0.04764632717706263,0.1498243361711502,0.17916842084378004,0.1426507020369172,0.10215375572443008
0.013636363636363636,0.0007235061420942657,0.05778710637241602,0.015017049387097359,0.050504191778600216,0.1558382222428918,0.18003955576568842,0.14303932338953018,0.10265100980177522
0.014141414141414142,0.0007135932464734651,0.04295515292324126,0.021033008699305356,0.05440121330320835,0.16114121861755848,0.17964907456189394,0.14323488902300596,0.10292446985840797
0.014646464646464647,0.000703668290952919,0.028251464711502194,0.02701108029577881,0.058299700263887644,0.16644228156656027,0.17926370352506638,0.14344711508601904,0.10318690538406372
0.015151515151515152,0.0006939546183275525,0.019086037180386484,0.03743242472410202,0.06351273693144321,0.17254984471946955,0.17923723068088293,0.14388960134238005,0.10355998575687408
0.015656565656565657,0.000684455440932652,0.009426590462680906,0.04847330506891012,0.06910718604922295,0.17883718479424715,0.1792845344170928,0.14439054392278194,0.10396093036979437
0.01616161616161616,0.0006751503497071099,0.005505402485141531,0.06304398830980062,0.07590687228366733,0.18493747059255838,0.17975845281034708,0.14486097637563944,0.10417407378554344
0.016666666666666666,0.0006660515537078027,0.002848148753400892,0.07969817612320185,0.08380623627454042,0.1908833384513855,0.180573427118361,0.1452994318678975,0.10421861475333571
0.01717171717171717,0.0006569372526428197,0.0013786155905108899,0.09736497979611158,0.09226241009309888,0.19616994448006153,0.18103502690792084,0.14559563156217337,0.1041234452277422
0.017676767676767676,0.0006479685944213998,0.0009272934985347092,0.11668139696121216,0.10222958959639072,0.20017176680266857,0.18084027338773012,0.14546222053468227,0.1036688550375402
0.01818181818181818,0.0006392105788108893,0.0005000322635169141,0.13601288851350546,0.11219651903957129,0.20416818745434284,0.18063832353800535,0.14533374551683664,0.10321583226323128
0.018686868686868686,0.0006306054310698528,0.00047013235962367617,0.15122137125581503,0.12464325735345483,0.2090513063594699,0.18020937219262123,0.14552717097103596,0.10242404555901885
0.01919191919191919,0.0006222052725206595,0.0004361478167993482,0.16634280886501074,0.13756159972399473,0.21404931973665953,0.1797353643923998,0.14576584100723267,0.10156715800985694
0.019696969696969695,0.0006139032630017027,0.0004143577716604341,0.17568379640579224,0.15127652324736118,0.2192033352330327,0.17926676385104656,0.14573198463767767,0.10078847222030163
0.0202020202020202,0.0006056161728338338,0.00039674536310485564,0.18005440570414066,0.1661522164940834,0.22453280352056026,0.17883106227964163,0.14534681290388107,0.10012589814141393
0.02070707070707071,0.0005975218336971011,0.00038246130861807615,0.18312232196331024,0.1810255739837885,0.2297925977036357,0.17832351848483086,0.14498257637023926,0.09946630848571658
0.021212121212121213,0.0005895488684473094,0.0003798720754275564,0.17452606838196516,0.1942495023831725,0.23212118167430162,0.177611431106925,0.1429918985813856,0.09838016610592604
0.021717171717171718,0.0005817870805913117,0.0003772457166633103,0.16606330685317516,0.20742134377360344,0.23444215301424265,0.1769120078533888,0.14100282825529575,0.0972804045304656
0.022222222222222223,0.0005741666609537788,0.0003742856060853228,0.15328337345272303,0.2192115057259798,0.23631791677325964,0.1761267576366663,0.13927090913057327,0.09614452486857772
0.022727272727272728,0.0005666014330927283,0.00037122559842828196,0.1360020823776722,0.22842230461537838,0.23756519705057144,0.1751855043694377,0.13796540163457394,0.0949406516738236
0.023232323232323233,0.0005591421759163495,0.0003681738380691968,0.11878575664013624,0.23763119336217642,0.23879963625222445,0.1742305038496852,0.13665986713021994,0.09374082460999489
0.023737373737373738,0.0005517795289051719,0.0003647199318947969,0.09931977046653628,0.24374715238809586,0.2388516329228878,0.17328505031764507,0.13530721049755812,0.09283470781520009
0.024242424242424242,0.0005445848764793482,0.00036126824852544814,0.07950961403548717,0.24867249093949795,0.23859325889497995,0.17233156599104404,0.13393577560782433,0.09204686945304275
0.024747474747474747,0.0005375573709898163,0.0003577542393031763,0.061085368506610394,0.2530703218653798,0.23769072350114584,0.1711947973817587,0.13245588447898626,0.09118702821433544
0.025252525252525252,0.0005306144885253161,0.0003541863516147714,0.04693158413283527,0.2518162224441767,0.23268977738916874,0.1694149812683463,0.1300684167072177,0.0896715265698731
0.025757575757575757,0.0005238330886641052,0.0003506332359393127,0.03267638408578932,0.25056504737585783,0.22770174033939838,0.16765103675425053,0.12767126969993114,0.08815577300265431
0.026262626262626262,0.0005170494987396523,0.0003470198225841159,0.021650682319886982,0.2480510314926505,0.22309701051563025,0.16559013538062572,0.12528491113334894,0.08669978193938732
0.026767676767676767,0.0005103414114273619,0.00034337136276008096,0.014978938736021519,0.24192616902291775,0.21923061646521091,0.16285935137420893,0.1229457389563322,0.08541089436039329
0.02727272727272727,0.0005038392882852349,0.00033973103745665867,0.008200862852390856,0.23580478131771088,0.21537342946976423,0.16013828571885824,0.1206072992645204,0.08411769149824977
0.027777777777777776,0.0004974405637767632,0.00033607268051127903,0.00453745000413619,0.22839544247835875,0.21188844367861748,0.1570671359077096,0.11835133610293269,0.08300294307991862
0.028282828282828285,0.0004911072246613912,0.00033241491109947674,0.0029711607785429806,0.21922363992780447,0.2087531452998519,0.15360655263066292,0.11620190227404237,0.0821359297260642
0.02878787878787879,0.0004850152981816791,0.00032876428122108337,0.0013613116680062376,0.21005136985331774,0.20560611225664616,0.15014107059687376,0.11406373092904687,0.08127040881663561
0.029292929292929294,0.0004789015729329549,0.00032511398603674024,0.0008061921180342324,0.1986142909154296,0.20134950522333384,0.14617738593369722,0.11161953490227461,0.08018919173628092
0.0297979797979798,0.0004727934683614876,0.0003214653115719557,0.0005654648266499862,0.1854926897212863,0.19643601961433887,0.14197564963251352,0.10897151427343488,0.0790014835074544
0.030303030303030304,0.00046690441376995295,0.00031782204678165726,0.00031688459603174124,0.1723727686330676,0.1915254918858409,0.13776090275496244,0.10632397513836622,0.07781259994953871
0.03080808080808081,0.0004610916439560242,0.0003142173245578306,0.0002275167671541567,0.158617552369833,0.18673830293118954,0.13343456108123064,0.10362310940399766,0.07649067882448435
0.031313131313131314,0.00045533012234955095,0.00031062072957865894,0.00020281745946704177,0.1442817859351635,0.1820293990895152,0.12904097884893417,0.10087987128645182,0.07504654442891479
0.031818181818181815,0.00044974792763241567,0.00030702884032507427,0.00017759232287062332,0.1299476744607091,0.17732267268002033,0.12465360201895237,0.09813707415014505,0.07359952572733164
0.03232323232323232,0.00044424708175938576,0.00030348705149663147,0.00015731537496321835,0.11640267353504896,0.1718748640269041,0.12063498189672828,0.09555320953950286,0.0724163199774921
0.03282828282828283,0.0004386981418065261,0.0002999571825057501,0.00013946486797067337,0.10378817142918706,0.16582864616066217,0.11694877594709396,0.0931277722120285,0.0715494523756206
0.03333333333333333,0.00043328217361704446,0.0002964317154692253,0.00012126825640734751,0.09117544535547495,0.159781982190907,0.11326850345358253,0.09069845639169216,0.07071641180664301
0.03383838383838384,0.00042796246998477727,0.0002929640904767439,0.00010855845130208763,0.07963543292135,0.1523976232856512,0.10940887918695807,0.088009231723845,0.06948892353102565
0.03434343434343434,0.00042268234756193124,0.000289514691758086,9.971239342121407e-05,0.06945688417181373,0.14315288979560137,0.10544755728915334,0.0848234249278903,0.06772708892822266
0.03484848484848485,0.00041749843148863874,0.0002860655513359234,9.076451306100353e-05,0.059277882101014256,0.13391583785414696,0.10148232337087393,0.08163801860064268,0.06596806389279664
0.03535353535353535,0.0004124724291614257,0.000282653860267601,8.235870245698607e-05,0.04938419326208532,0.12512836512178183,0.09761369600892067,0.07847772212699056,0.0641978441271931
0.03585858585858586,0.0004074800090165809,0.0002792833747662371,7.533369034717907e-05,0.04248766880482435,0.11820998415350914,0.09427115228027105,0.07548823673278093,0.06228513945825398
0.03636363636363636,0.0004024684167234227,0.00027591706384555437,6.824620459155994e-05,0.035589224426075816,0.11128561524674296,0.09093061788007617,0.07250070758163929,0.06037362804636359
0.03686868686868687,0.0003976104890170973,0.00027257178771833424,6.110578647167131e-05,0.02868927165400237,0.10435534920543432,0.08759204251691699,0.0695151835680008,0.058463296853005886
0.03737373737373737,0.0003927908655896317,0.00026929830164590385,5.541079167414864e-05,0.024322211043909192,0.09925020718947053,0.08480239566415548,0.0665431204251945,0.05686337547376752
0.03787878787878788,0.00038800020774942823,0.00026602886282489635,4.9673574039843515e-05,0.020673863880801946,0.0943832197226584,0.08211125154048204,0.06357563869096339,0.05535055510699749
0.03838383838383838,0.00038336340003297664,0.00026276341850461904,4.389404784888029e-05,0.017023339052684605,0.08952254615724087,0.07942614797502756,0.0606102105230093,0.053837269777432084
0.03888888888888889,0.00037883067125221714,0.0002595801852294244,3.887202888108732e-05,0.014279768103733659,0.08422681270167232,0.07603459898382425,0.0577918856870383,0.05217004683800042
0.03939393939393939,0.00037432148383231834,0.00025641152205935214,3.4192621569673065e-05,0.01242868573172018,0.07832965021952987,0.07195437978953123,0.05511900712735951,0.05024777422659099
0.0398989898989899,0.0003698352684295969,0.000253247326327255,2.9478515557457285e-05,0.010575872584013268,0.07243618881329894,0.06787222623825073,0.052447293885052204,0.048323588678613305
0.0404040404040404,0.00036548723619489465,0.000250111717832624,2.485119603079511e-05,0.00872121419524774,0.06657188199460506,0.06378337228670716,0.04977665957994759,0.04639740940183401
0.04090909090909091,0.0003611546580941649,0.00024702636619622353,2.0930815026076743e-05,0.007771419710479677,0.06234404700808227,0.06077689095400274,0.04784162086434662,0.044860209338366985
0.04141414141414142,0.00035684361318999436,0.00024393983221671078,1.6988268498607795e-05,0.00692511280067265,0.058115553576499224,0.057793983491137624,0.045955300563946366,0.04336814186535776
0.04191919191919192,0.00035261430821265094,0.00024085797485895455,1.3023763983710523e-05,0.006078220903873444,0.05388635373674333,0.05481224041432142,0.04407181101851165,0.04187688999809325
0.04242424242424243,0.00034850848351197783,0.0002378330518695293,9.406217440499631e-06,0.005324574769474566,0.05045654787681997,0.05219630477949977,0.04226630483753979,0.04051206330768764
0.04292929292929293,0.00034442093055986334,0.0002348302114114631,6.043212703588097e-06,0.004766728830873035,0.048014912055805326,0.050112362718209624,0.040593875804916024,0.039408867014572024
0.043434343434343436,0.0003403515129321022,0.00023183221310318913,2.6667330246255005e-06,0.004208710437524132,0.04557209392078221,0.04803817463107407,0.03892738721333444,0.03830573707818985
0.04393939393939394,0.00033640633228060324,0.00022885108410264365,-7.219083952847427e-07,0.0036505507305264473,0.043128074146807194,0.045973679749295115,0.03726686036679894,0.03720262658316642
0.044444444444444446,0.00033244868063775357,0.00022593829089601059,-3.624188360973335e-06,0.0032516737264813855,0.039877507952041924,0.04312686435878277,0.0352879969868809,0.035562628298066556
0.04494949494949495,0.00032849957824510057,0.00022303034347714856,-6.534320400319871e-06,0.002889582174248062,0.036203850992023945,0.04008341091684997,0.033165924600325525,0.033729337505064905
0.045454545454545456,0.00032456668668601196,0.00022012722183717415,-9.452318920466496e-06,0.002527210584958084,0.03253266809042543,0.0370358694344759,0.031041318085044622,0.03189925407059491
0.04595959595959596,0.00032076383286039345,0.00021725364422309212,-1.2313972604260925e-05,0.0021645804881700315,0.02889821503777057,0.03398428624495864,0.028914201888255775,0.03007233317475766
0.046464646464646465,0.00031700827821623534,0.00021443950026878156,-1.4847936483874946e-05,0.001957871347258333,0.02660617243964225,0.03199020749889314,0.027400583610869944,0.028570474474690855
0.04696969696969697,0.00031326550379162654,0.0002116300311172381,-1.7385929766078334e-05,0.0017701162068988197,0.024311394430696964,0.03001210477668792,0.02592395164538175,0.027107672533020377
0.047474747474747475,0.0003095354713877896,0.00020882307217107154,-1.992774741665926e-05,0.0015822365967324004,0.02201388869434595,0.028032402507960796,0.024445002898573875,0.025644767214544117
0.047979797979797977,0.0003059442024095915,0.00020605322788469493,-2.237622095435654e-05,0.0013961848817416467,0.019925425411202013,0.02615802048239857,0.023029931588098407,0.024197127087973058
0.048484848484848485,0.0003023650460818317,0.00020333711836428847,-2.461048745772132e-05,0.0012692407326539978,0.01886025455314666,0.025014752172864974,0.022355649271048605,0.02320783049799502
0.04898989898989899,0.00029875779728172347,0.00020062557996425312,-2.684648336526152e-05,0.0011422564748500008,0.01779494248330593,0.023870218312367797,0.021679385390598327,0.0222196375252679
0.049494949494949494,0.00029516167342080735,0.00019791861086559948,-2.9084135576340486e-05,0.0010152243048651144,0.016729523718822747,0.022724408307112753,0.021001114509999752,0.021232539205811918
0.05,0.00029173366419854574,0.00019527694348653313,-3.119638813586789e-05,0.0008924131434469018,0.015970232139807194,0.021576205035671592,0.0203653410426341,0.020242202677764


==> figs/data/sd7003_bgk_p4_uv2.csv <==
y,uv1,uv2,uv3,uv4,uv5,uv6,uv7,uv8
0.000505050505050505,3.337404928061005e-05,1.1695861985572265e-06,-1.9972633396037054e-05,-0.0007403312010865193,-0.004160952739766799,-0.006428584369132295,-0.004739629628602415,-0.0033015427470672876
0.00101010101010101,0.00023457837596652098,3.2852409255212933e-06,-4.701402940554544e-05,-0.0014329890909721144,-0.007305912004085258,-0.012429959373548627,-0.009685761528089643,-0.0069625631149392575
0.0015151515151515152,0.0006314135207503568,6.4052055499530525e-06,-8.20361088926802e-05,-0.00207049616437871,-0.009279145015170798,-0.017932627233676612,-0.014871209859848022,-0.011029602028429508
0.00202020202020202,0.0014950694239814766,1.1323101233529087e-05,-0.00011469815376585757,-0.0023675683405599557,-0.010353639634558931,-0.021106870961375535,-0.017859827494248748,-0.013196289248298854
0.002525252525252525,0.0024006466701393947,1.7036179997376166e-05,-0.0001423891115450715,-0.002603250486572506,-0.011583507875911891,-0.023702391306869686,-0.020364757161587477,-0.014888198173139244
0.0030303030303030303,0.0032048456487245858,2.3672014378917083e-05,-0.00016260014672297984,-0.0027820019640785176,-0.01309563679387793,-0.025735337752848864,-0.022392929648049176,-0.01609460962936282
0.0035353535353535356,0.003129815318970941,3.1755356474150176e-05,-0.00017641245699451247,-0.0029678835289814742,-0.014843570359516889,-0.027502696961164474,-0.02388751390390098,-0.016951305384282023
0.00404040404040404,0.0024278533674078062,4.128366202849065e-05,-0.00018791435536513745,-0.003167432050759089,-0.016692374658305198,-0.02919283090159297,-0.025182682438753545,-0.01766869012499228
0.004545454545454545,0.0012603318027686328,5.55545040015204e-05,-0.00019707298230287051,-0.0034729850212897873,-0.01872106094378978,-0.03093396546319127,-0.026270711445249617,-0.018183974374551326
0.00505050505050505,0.0005687623743142467,8.21720275325788e-05,-0.00020378026124490134,-0.0038529909925273387,-0.02085479092784226,-0.03275804256554693,-0.02730553410947323,-0.018722863344009966
0.005555555555555556,2.6645752427612024e-05,0.00011800504944403656,-0.0002077318403053141,-0.00431812242277374,-0.023097453056834638,-0.03467283537611365,-0.028280217899009585,-0.019289297924842685
0.006060606060606061,-8.190649168682285e-05,0.0002075692536891438,-0.0002067188495686878,-0.004823572420718847,-0.025558622204698622,-0.036630326649174094,-0.029065701295621693,-0.019849394564516842
0.0065656565656565654,-0.00013536841561290203,0.0003100199892287492,-0.00020342276827278738,-0.005350543808162911,-0.028131252038292587,-0.03860280918888748,-0.029753327020443976,-0.02040423429571092
0.007070707070707071,-0.0001441390995751135,0.0005834654130012495,-0.00019512980281888304,-0.005830614441265425,-0.03064800368156284,-0.04038222646340728,-0.03030254866462201,-0.02088106842711568
0.007575757575757576,-0.00014257862221711548,0.0009364455290779006,-0.00018499078123568324,-0.006300234283799,-0.033169431262649596,-0.0420930462423712,-0.030829794355668128,-0.021346681867726147
0.00808080808080808,-0.00014205869774741586,0.0015673450034228154,-0.00016448786891487543,-0.0066254948583264195,-0.035753385396674275,-0.043362770695239305,-0.03134194575250149,-0.021761239040642977
0.008585858585858586,-0.00014061220008443343,0.002386867257882841,-0.00014169957512422116,-0.006942079817463309,-0.03836704627610743,-0.04464473016560078,-0.03184775949921459,-0.022172386408783495
0.00909090909090909,-0.0001391717169099138,0.003620959774707444,-0.00010787732162498287,-0.007208035991425277,-0.04112665611319244,-0.04598595341667533,-0.03231165243778378,-0.022561013465747237
0.009595959595959595,-0.00013782920177618507,0.00509591176523827,-7.492108025530797e-05,-0.007482161941879895,-0.043921902077272534,-0.047326669096946716,-0.03280701010953635,-0.022925895871594548
0.0101010101010101,-0.00013647781088366173,0.0069313570274971426,-4.577228537527844e-05,-0.00778684088436421,-0.04683866864070296,-0.04865590389817953,-0.03339384857099503,-0.023210966493934393
0.010606060606060607,-0.00013529511124943383,0.008631477947346866,-1.4692004924654611e-05,-0.00811414810596034,-0.049608281813561916,-0.04992053401656449,-0.033976858598180115,-0.02350000781007111
0.011111111111111112,-0.0001341426141152624,0.010205879167187959,1.951194917637622e-05,-0.008471335691865534,-0.05199679499492049,-0.05103376950137317,-0.034572196076624095,-0.023778275470249355
0.011616161616161616,-0.00013308638790476834,0.011111374711617827,5.850579600519268e-05,-0.008868292643455788,-0.05436240090057254,-0.052086652955040336,-0.035139819607138634,-0.024074277724139392
0.012121212121212121,-0.00013193461290939013,0.011122878000605851,0.00011140820834043552,-0.009425066789845005,-0.05666469782590866,-0.05294567649252713,-0.03562142630107701,-0.02443173388019204
0.012626262626262626,-0.00013093031157040969,0.010489326086826622,0.00017158444552478613,-0.010014295927248895,-0.05895694578066468,-0.05377082200720906,-0.036085988278500736,-0.024784732493571937
0.013131313131313131,-0.0001299318391829729,0.008516143599990755,0.00026324311329517514,-0.010856995999347419,-0.06120796874165535,-0.054427642142400146,-0.03647684946190566,-0.025101109757088125
0.013636363636363636,-0.00012907384825666668,0.006526639161165804,0.0003625347349043295,-0.011713985411915928,-0.06346406554803252,-0.05508994986303151,-0.03686878003645688,-0.02541714522521943
0.014141414141414142,-0.00012812763179681497,0.0042976089171133935,0.0005317622424172441,-0.012858895992394537,-0.06562682008370757,-0.05562527384608984,-0.03717226628214121,-0.025638836203143
0.014646464646464647,-0.0001272819281439297,0.002094259689329192,0.0006979398453950125,-0.014004808152094483,-0.06779057625681162,-0.056168334325775504,-0.03748077538330108,-0.025860228342935443
0.015151515151515152,-0.00012638145744858775,0.0010064372399938293,0.0009383949764014687,-0.015515948820393533,-0.07031578943133354,-0.056814397452399135,-0.037915857043117285,-0.026049143634736538
0.015656565656565657,-0.00012561417497636285,-0.0001561274139021407,0.0011890389941981994,-0.017133450659457594,-0.07291759410873055,-0.05748814716935158,-0.038381289574317634,-0.02622497291304171
0.01616161616161616,-0.0001248375929208123,-0.00045853657502448186,0.001482331532315584,-0.019077442004345357,-0.07533353939652443,-0.05818315129727125,-0.038833780330605805,-0.026352760149165988
0.016666666666666666,-0.00012413067361194408,-0.0005624497352982871,0.001798572007828625,-0.021319055929780006,-0.07759929075837135,-0.058889169711619616,-0.03927461465355009,-0.026440768619067967
0.01717171717171717,-0.00012338883789198007,-0.0005888509294891264,0.002127864798239898,-0.023700155899859965,-0.07949329353868961,-0.05949468933977187,-0.03969274158589542,-0.026494636782445014
0.017676767676767676,-0.00012261558276804863,-0.0005351629806682467,0.002481191673723515,-0.026405669981613755,-0.08065961860120296,-0.059931258438155055,-0.03999796125572175,-0.026462933979928493
0.01818181818181818,-0.00012197917385492474,-0.00048512607099837624,0.0028294910007389262,-0.02911198663059622,-0.08183122891932726,-0.0603619737084955,-0.040319387218914926,-0.026434316881932318
0.018686868686868686,-0.00012128429170843447,-0.0004649113652703818,0.0030391834734473377,-0.03197050711605698,-0.08327443292364478,-0.060330838430672884,-0.04075200902298093,-0.02634278906043619
0.01919191919191919,-0.00012069435069861356,-0.0004424755788932089,0.003241628670366481,-0.034857818856835365,-0.08475890383124352,-0.06023103813640773,-0.0412157034734264,-0.02623998955823481
0.019696969696969695,-0.0001200776032419526,-0.0004339405240898486,0.003282256002421491,-0.03765045083127916,-0.08643485466018319,-0.060046975733712316,-0.04162262089084834,-0.026146202930249274
0.0202020202020202,-0.00011943136632908136,-0.000431095057138009,0.003185532405041158,-0.040305523201823235,-0.08831815840676427,-0.059770435094833374,-0.04193611873779446,-0.026065591722726822
0.02070707070707071,-0.00011886739503097488,-0.00042870147808571346,0.0030570027884095907,-0.04296038416214287,-0.09012808185070753,-0.05948712141253054,-0.0422578543657437,-0.02598690800368786
0.021212121212121213,-0.0001182505902761477,-0.0004268609518476296,0.002606794980238192,-0.045272542629390955,-0.09121254924684763,-0.05945811700075865,-0.042157066985964775,-0.025740716606378555
0.021717171717171718,-0.00011772968809964368,-0.00042500564450165257,0.002161723328754306,-0.047569547314196825,-0.09229817893356085,-0.059442049358040094,-0.04204893985297531,-0.025478190858848393
0.022222222222222223,-0.00011720672137016663,-0.0004229808437230531,0.0016194226409425028,-0.049763854360207915,-0.09300819458439946,-0.05942342686466873,-0.04192355228587985,-0.025250835344195366
0.022727272727272728,-0.00011663356144708814,-0.00042089474663953297,0.000976853789325105,-0.05176549474708736,-0.09318385180085897,-0.05938564334064722,-0.041775154997594655,-0.02509373624343425
0.023232323232323233,-0.00011614462255238323,-0.0004188061720924452,0.0003389951134522562,-0.05376571579836309,-0.09335488919168711,-0.059348660288378596,-0.04162061866372824,-0.024940779025200754
0.023737373737373738,-0.00011560795974219218,-0.0004165536993241403,-0.00026545300306679565,-0.055059739388525486,-0.09283627476543188,-0.05909592844545841,-0.041298056952655315,-0.024836945114657283
0.024242424242424242,-0.00011511091088323155,-0.0004142921243328601,-0.0008623709945823066,-0.05608289036899805,-0.09212509449571371,-0.05877309641800821,-0.040913965669460595,-0.02475102909374982
0.024747474747474747,-0.00011466013347671833,-0.0004120286030229181,-0.0013600310776382685,-0.056989324279129505,-0.09128246968612075,-0.058405440067872405,-0.040513418964110315,-0.024657002417370677
0.025252525252525252,-0.00011416148208809318,-0.00040971874477691017,-0.0016031763807404786,-0.0568485043477267,-0.0895334780216217,-0.057969661662355065,-0.03995895863045007,-0.024335574242286384
0.025757575757575757,-0.0001137187291533337,-0.00040740710028330795,-0.0018482287996448576,-0.05670976242981851,-0.08779053948819637,-0.057535181287676096,-0.03940693964250386,-0.02401284931693226
0.026262626262626262,-0.00011326564617775148,-0.0004050702955282759,-0.0019254095677752048,-0.05642018862999976,-0.08625248074531555,-0.05705499672330916,-0.03879887389484793,-0.023678565863519907
0.026767676767676767,-0.00011276750228716992,-0.0004027151735499501,-0.0017772472056094557,-0.05569536075927317,-0.0851081726141274,-0.05647215759381652,-0.038053014664910734,-0.02331292978487909
0.02727272727272727,-0.00011235425608902005,-0.00040035506390267983,-0.001631030288990587,-0.05497145699337125,-0.08396528381854296,-0.05588831566274166,-0.037314582034014165,-0.02294441859703511
0.027777777777777776,-0.00011193136197107378,-0.0003979876419180073,-0.0014285314828157425,-0.054038211703300476,-0.0828563729301095,-0.05515090702101588,-0.03660833102185279,-0.022652411367744207
0.028282828282828285,-0.00011146367069159169,-0.00039561416633659974,-0.0011860975282615982,-0.052817683666944504,-0.08177308086305857,-0.054245309671387076,-0.03593949740752578,-0.022467974573373795
0.02878787878787879,-0.00011110232298960909,-0.00039323523378698155,-0.0009419377383892424,-0.05159636773169041,-0.0806808709166944,-0.05333535000681877,-0.035278508556075394,-0.022284538485109806
0.029292929292929294,-0.00011068989260820672,-0.00039085244497982785,-0.000806320553238038,-0.049670162377879024,-0.0791301284916699,-0.05214648018591106,-0.03470004221890122,-0.022138796048238873
0.0297979797979798,-0.0001102278301914339,-0.0003884639772877563,-0.0007007630229054485,-0.04740053089335561,-0.07733987364917994,-0.05090386839583516,-0.03416062530595809,-0.022027388331480324
0.030303030303030304,-0.00010986144752678229,-0.0003860690485453233,-0.0005930963161517866,-0.04513046704232693,-0.07555633364245296,-0.04965805006213486,-0.03361916681751609,-0.02191773522645235
0.03080808080808081,-0.00010947526425297838,-0.0003836909818346612,-0.0005449349009722937,-0.04253759374842048,-0.0738595649600029,-0.0482465794775635,-0.033044751500710845,-0.021742383134551346
0.031313131313131314,-0.00010904950886470033,-0.0003813085531874094,-0.0005203577129577752,-0.039650314720347524,-0.07221927959471941,-0.046718937112018466,-0.03244300989899784,-0.021504440519493073
0.031818181818181815,-0.00010869854759221198,-0.0003789194452110678,-0.0004951486116624437,-0.03676322614774108,-0.07058475259691477,-0.04518997296690941,-0.031838228343985975,-0.021264213195536286
0.03232323232323232,-0.00010834022032213397,-0.00037655325104424264,-0.0004820284048037138,-0.033968092408031225,-0.06879743840545416,-0.043740142369642854,-0.03119879018049687,-0.021070026617962867
0.03282828282828283,-0.0001079303010556032,-0.00037418519787024707,-0.00047525881018373184,-0.03128124703653157,-0.06688140821643174,-0.04236402898095548,-0.030521675129421055,-0.020931774808559567
0.03333333333333333,-0.00010757643485703738,-0.00037181039988354314,-0.0004684144805651158,-0.028594213305041194,-0.0649624418001622,-0.04099008347839117,-0.029838206886779517,-0.020699058077298105
0.03383838383838384,-0.00010723247123678448,-0.00036946048749086913,-0.0004629886425391305,-0.02592207514680922,-0.06253254553303123,-0.03963520331308246,-0.029077392944600433,-0.020518624398391694
0.03434343434343434,-0.00010685355573514244,-0.0003671140038932208,-0.00045845624481444247,-0.02330563822761178,-0.05965827591717243,-0.038441036362200975,-0.028255747340153903,-0.02021159412106499
0.03484848484848485,-0.00010648303214111365,-0.0003647561370598851,-0.00045391626917989925,-0.020688743446953595,-0.056782915722578764,-0.0372497015632689,-0.027434130141045898,-0.019902143510989845
0.03535353535353535,-0.00010617038333293749,-0.0003624088731157826,-0.0004493022206588648,-0.018119749263860285,-0.05400897632353008,-0.03609036561101675,-0.026612762070726603,-0.019580126216169447
0.03585858585858586,-0.00010582353115751175,-0.00036007682865601964,-0.00044453242662712,-0.01605813263449818,-0.05166764697059989,-0.03508622001390904,-0.025790003244765103,-0.01915209391154349
0.03636363636363636,-0.0001054365066011087,-0.00035773805939243175,-0.0004397596130729653,-0.013995436718687415,-0.04932555416598916,-0.0340842007426545,-0.024965136835817248,-0.01872384751914069
0.03686868686868687,-0.00010513074357731966,-0.00035540292265068274,-0.00043498313607415184,-0.011931787303183228,-0.046982730738818645,-0.033084275550208986,-0.024138180480804294,-0.01829538756283
0.03737373737373737,-0.00010479882075742353,-0.00035310246676090173,-0.0004301409935578704,-0.010359532665461302,-0.04499894846230745,-0.03214377339463681,-0.023240659211296588,-0.017911427188664675
0.03787878787878788,-0.00010443495102663292,-0.00035079534791293554,-0.0004252928702044301,-0.008926499140216038,-0.04306503897532821,-0.031215675873681903,-0.02233016223181039,-0.017540445434860885
0.03838383838383838,-0.00010411257244413719,-0.00034848162249545567,-0.00042043852954520844,-0.007492604723665863,-0.0411356498952955,-0.030290313297882676,-0.021422151650767773,-0.017169869330246
0.03888888888888889,-0.00010380529147369089,-0.0003462095592112746,-0.0004155966089456342,-0.006259907182538882,-0.039034385699778795,-0.0292597470106557,-0.020553785434458405,-0.016735060373321176
0.03939393939393939,-0.00010346700855734525,-0.000343939278536709,-0.0004107513668714091,-0.005250038178928662,-0.03681740094907582,-0.02810761658474803,-0.019754644483327866,-0.016248316154815257
0.0398989898989899,-0.00010309807657904457,-0.000341662716891733,-0.00040590043863630854,-0.004239620830048807,-0.03460372146219015,-0.026955736218951643,-0.018955960927996784,-0.015762130438815802
0.0404040404040404,-0.00010281086360919289,-0.00033939650347747374,-0.0004010528573417105,-0.0032285907873301767,-0.032399017130956054,-0.025805890327319503,-0.018157713289838284,-0.015276484191417694
0.04090909090909091,-0.00010249549086438492,-0.00033715408062562346,-0.0003962551236327272,-0.002665703343154746,-0.030560224666260183,-0.024790348252281547,-0.017457296315114945,-0.014869123755488545
0.04141414141414142,-0.00010215224938292522,-0.00033489964334876277,-0.00039145105256466195,-0.002153786034341465,-0.02872499986551702,-0.02377853950019926,-0.016764838888775557,-0.0144714837661013
0.04191919191919192,-0.0001018219791149022,-0.00033263909426750615,-0.0003866408151225187,-0.0016413075018135714,-0.026893322123214602,-0.02276771853212267,-0.01607427664566785,-0.01407474564621225
0.04242424242424243,-0.00010153457969863666,-0.0003304109850432724,-0.0003818841723841615,-0.0012259248560440028,-0.02522849850356579,-0.021843334659934044,-0.015389651583973318,-0.013700546871405095
0.04292929292929293,-0.00010122016283276025,-0.00032818961699376814,-0.0003771653155126842,-0.0010142604268139621,-0.023767856298945844,-0.02104228816460818,-0.014713385578943416,-0.013371783075854182
0.043434343434343436,-0.00010087903774547158,-0.0003259623572375858,-0.00037244046325213276,-0.0008023788459468051,-0.02230909076752141,-0.020241372869350016,-0.014038395980605856,-0.013043189770542085
0.04393939393939394,-0.00010058919906441588,-0.00032373630165238865,-0.0003677040058391867,-0.0005902923867324716,-0.02085220697335899,-0.01944056584034115,-0.013364687620196491,-0.012714758922811598
0.044444444444444446,-0.0001003007537292433,-0.00032155096960195806,-0.0003630824248830322,-0.00045674664943362586,-0.019190927734598517,-0.018558563431724906,-0.012667805334785953,-0.012246033234987408
0.04494949494949495,-9.998758559959242e-05,-0.00031935993320075795,-0.00035845495767716784,-0.00034709937654042733,-0.017415466427337378,-0.017627600755076855,-0.011970306281000376,-0.011758827546145767
0.045454545454545456,-9.965030221792404e-05,-0.000317163227009587,-0.0003538216114975512,-0.00023728668861622282,-0.01563664202694781,-0.01669644721550867,-0.011271327937720343,-0.011272499774349853
0.04595959595959596,-9.936781589203747e-05,-0.00031497751115239225,-0.00034920242433145177,-0.0001273151382292781,-0.013868082693079486,-0.015765131160151213,-0.01057087758090347,-0.01078704497194849
0.046464646464646465,-9.90850166999735e-05,-0.0003128229800495319,-0.00034468082776584197,-7.984523599446902e-05,-0.012631426798179746,-0.01496047480031848,-0.010081000829814002,-0.010309189470717683
0.04696969696969697,-9.877872889774153e-05,-0.00031066289557202253,-0.0003401537014724454,-3.9957674061952275e-05,-0.011392737942514941,-0.014158252626657486,-0.009604007907910272,-0.009831804491113871
0.047474747474747475,-9.844912256085081e-05,-0.00030848838287056424,-0.0003356212855578633,-9.62245394475758e-10,-0.010152024347917177,-0.013356367242522538,-0.009126392717007548,-0.009353999776067212
0.047979797979797977,-9.81722041615285e-05,-0.00030633428468718193,-0.0003311256368760951,3.9470807632557836e-05,-0.00899056246271357,-0.0125741520896554,-0.008672720548929647,-0.008880089997546747
0.048484848484848485,-9.78886264419998e-05,-0.00030420923394558486,-0.0003267190459155245,6.215594976310967e-05,-0.008222124459280167,-0.011924932186957449,-0.00849364759051241,-0.008534801308996975
0.04898989898989899,-9.758363285072846e-05,-0.0003020785989065189,-0.0003223074036213802,8.483167539452552e-05,-0.007454725280695129,-0.01127640571212396,-0.008313132173498161,-0.008190307082259096
0.049494949494949494,-9.725705240271054e-05,-0.0002999424195877509,-0.00031789088461664505,0.000107499187834037,-0.00668838992351084,-0.010628562478814274,-0.008131167342071421,-0.007846601467463188
0.05,-9.694049913377967e-05,-0.0002978267748403596,-0.0003135020651825471,0.00012934387541463366,-0.006000329729431542,-0.010058254527393728,-0.007969079961185344,-0.007493457684176974


==> figs/data/sd7003_bgk_p4_vv2.csv <==
y,vv1,vv2,vv3,vv4,vv5,vv6,vv7,vv8
0.000505050505050505,2.6076543690578546e-05,4.899434969729555e-06,5.352043581297039e-05,0.0013344039252842776,0.006252845021663234,0.007442599191563204,0.0051511042402125895,0.003047658217838034
0.00101010101010101,0.00018173366879636887,1.2462825736747618e-05,0.00013976188802189426,0.0029839404160156846,0.012748857319820672,0.015536951716057956,0.011211033270228654,0.006757360097253695
0.0015151515151515152,0.0004889020783593878,2.2920710847529335e-05,0.00026286746106052306,0.00499339570524171,0.01950894482433796,0.02436322730500251,0.01830903987865895,0.011220765300095081
0.00202020202020202,0.0011561753999558277,3.481276689853985e-05,0.00041976481861638604,0.006870638608234003,0.02570785756688565,0.03149349428713322,0.023945403401739895,0.01468244259012863
0.002525252525252525,0.001859505195170641,4.626396474805006e-05,0.0005819478628836805,0.008627492585219443,0.03126791527029127,0.037728310097008944,0.02898442861624062,0.017822459223680198
0.0030303030303030303,0.0024912255321396515,5.713871439638751e-05,0.000748485048461589,0.01025849289726466,0.036354921059682965,0.04302645311690867,0.0334510738030076,0.02061144809704274
0.0035353535353535356,0.002481390445609577,6.592711383746064e-05,0.0009080486070160987,0.011777202773373574,0.040904550114646554,0.04750267486087978,0.037143281660974026,0.023007599636912346
0.00404040404040404,0.0020002377568744123,7.486376853194088e-05,0.001064018844772363,0.01324949343688786,0.045256271958351135,0.05165516794659197,0.040518881753087044,0.025233252439647913
0.004545454545454545,0.0011669902378343977,8.574148728257569e-05,0.0012047772179357708,0.014635789033491164,0.049337813863530755,0.055279610911384225,0.04335418320260942,0.0270990397548303
0.00505050505050505,0.0006727089385094587,0.00010969342133648752,0.0013334423165360931,0.01600276364479214,0.05331025132909417,0.05874511878937483,0.04595309402793646,0.028855206328444183
0.005555555555555556,0.0002847470732376678,0.00014329493615150568,0.0014479666169791017,0.01734030549414456,0.05710171349346638,0.06201266683638096,0.048260664800181985,0.030467977980151772
0.006060606060606061,0.0002104497380059911,0.0002401591000307235,0.001542104142572498,0.018674441147595644,0.06089083896949887,0.06509442953392863,0.050300925970077515,0.03195547545328736
0.0065656565656565654,0.00017263218160223914,0.00035245190611021826,0.0016272545944957528,0.020006647100672126,0.06468308577314019,0.0680759004317224,0.05219866894185543,0.03337331535294652
0.007070707070707071,0.0001653382623771904,0.0006697196695313323,0.0016855797912285198,0.021350533701479435,0.0683693140745163,0.07073021912947297,0.05385609623044729,0.03466680133715272
0.007575757575757576,0.00016143844823091058,0.0010823133052326739,0.0017380309946020134,0.022689557867124677,0.07205793634057045,0.0732788066379726,0.055446541868150234,0.035929447039961815
0.00808080808080808,0.00015860986150073586,0.001822708552936092,0.0017645151820033789,0.023956315242685378,0.0756877432577312,0.07535224733874202,0.05685571534559131,0.037075533298775554
0.008585858585858586,0.00015660159169783583,0.002784306852845475,0.0017863057582871988,0.0252158185467124,0.07934533059597015,0.07742569036781788,0.05822457419708371,0.03820249601267278
0.00909090909090909,0.0001545590603200253,0.0042313686572015285,0.0017875122939585708,0.02643220580648631,0.0831367070786655,0.07954374002292752,0.059379047714173794,0.039222293300554156
0.009595959595959595,0.00015261477892636321,0.00596261111786589,0.0017848918942036107,0.02765958581585437,0.08691077772527933,0.08164314879104495,0.06054448476061225,0.04020514991134405
0.0101010101010101,0.0001506624294052017,0.008120435057207942,0.0017771051279851235,0.028926757629960775,0.09062773315235972,0.08370498660951853,0.06173803796991706,0.04106921725906432
0.010606060606060607,0.0001488055140725919,0.010129084985237569,0.0017826425901148468,0.030225596856325865,0.09417580906301737,0.08568329410627484,0.0629196185618639,0.04193384642712772
0.011111111111111112,0.00014694476431031944,0.012012551189400256,0.0018116031278623268,0.0316078900359571,0.09724823758006096,0.08750004647299647,0.0640594526194036,0.042796329129487276
0.011616161616161616,0.0001451677426302922,0.0131951910443604,0.0018669183482415974,0.033063689013943076,0.10033582663163543,0.08923926670104265,0.06518050096929073,0.04365763464011252
0.012121212121212121,0.00014343781276693335,0.013433051761239767,0.0019932921495637856,0.034819206688553095,0.10349017474800348,0.09072633879259229,0.06622686283662915,0.04450695915147662
0.012626262626262626,0.00014177449338603765,0.012952518416568637,0.0021622390631819144,0.03660597186535597,0.10664552450180054,0.09215421415865421,0.06724829692393541,0.045339354779571295
0.013131313131313131,0.0001401034041919047,0.01098069385625422,0.002510222780983895,0.03864261694252491,0.10984840150922537,0.09323296789079905,0.06814344925805926,0.04603528860025108
0.013636363636363636,0.00013850182858732296,0.00893958774395287,0.0029086014692438766,0.04070092411711812,0.11300857085734606,0.09431776031851768,0.06902243196964264,0.046727079432457685
0.014141414141414142,0.0001368765952065587,0.006581924855709076,0.0037206588312983513,0.043047960847616196,0.11588705703616142,0.09520876919850707,0.06969974935054779,0.0472035757265985
0.014646464646464647,0.0001354060032099369,0.004246176540618762,0.004526948498096317,0.04539578570984304,0.11876760423183441,0.09611207665875554,0.07037490699440241,0.047679472947493196
0.015151515151515152,0.00013389762807491934,0.0029059987573418766,0.005974664818495512,0.048014214262366295,0.12157378531992435,0.09708124538883567,0.07109617814421654,0.04807599796913564
0.015656565656565657,0.00013245796981209423,0.0014849986037006602,0.00751229707384482,0.050710890209302306,0.12436072994023561,0.09806615160778165,0.07182075595483184,0.048449326772242785
0.01616161616161616,0.0001310096758970758,0.0009832315481617115,0.009551853931043297,0.053513305727392435,0.1270599365234375,0.09901129454374313,0.07251911889761686,0.04879890754818916
0.016666666666666666,0.00012959800733369775,0.0006874660502944607,0.011887517874129117,0.05641301232390106,0.12968859262764454,0.09992214199155569,0.07319424115121365,0.0491295550018549
0.01717171717171717,0.000128264973682235,0.000537762443855172,0.014363162568770349,0.05940323183313012,0.13208550866693258,0.10072902264073491,0.07382759219035506,0.04943855409510434
0.017676767676767676,0.00012692508789768908,0.0005177077000553254,0.017063082777895033,0.06264349119737744,0.134162119589746,0.10134572489187121,0.07430486707016826,0.049696323461830616
0.01818181818181818,0.00012565976885525743,0.0004980791927664541,0.019764169002883136,0.06588470144197345,0.1362341335043311,0.10195663757622242,0.07479506311938167,0.04995904536917806
0.018686868686868686,0.000124359524306783,0.0005022437217121478,0.021884634043090045,0.06951658753678203,0.13816775660961866,0.10249855928122997,0.07540765171870589,0.05011999164707959
0.01919191919191919,0.00012311877162574092,0.0005070041625003796,0.02399226522538811,0.07322292355820537,0.1400833260267973,0.10302825691178441,0.07605054974555969,0.050262327305972576
0.019696969696969695,0.00012189013796159998,0.0005062351810920518,0.02529038581997156,0.07689654873684049,0.14183749444782734,0.10358748445287347,0.07660015486180782,0.050392858451232314
0.0202020202020202,0.00012071605124219786,0.0005031548971601296,0.025892570381984115,0.08052324876189232,0.14340788684785366,0.10418846784159541,0.07702058600261807,0.050503671169281006
0.02070707070707071,0.00011958951199630974,0.0005009384549339302,0.02631279663182795,0.08415052108466625,0.14491294417530298,0.1047594933770597,0.07747932756319642,0.05061267060227692
0.021212121212121213,0.00011843186075566337,0.0004991153764422052,0.025097153382375836,0.08715305244550109,0.14545482024550438,0.10517444834113121,0.07741740951314569,0.05059044458903372
0.021717171717171718,0.00011733296832971973,0.0004972832794010174,0.023899844964034855,0.09010000666603446,0.14599103294312954,0.10559563338756561,0.07735789893195033,0.050553173292428255
0.022222222222222223,0.00011623554746620357,0.00049549366303836,0.022107636905275285,0.09272293746471405,0.14630925841629505,0.10590147413313389,0.07731608906760812,0.05052943201735616
0.022727272727272728,0.0001151418664449011,0.0004937111225444824,0.019695040420629084,0.0947389816865325,0.14632025826722383,0.106023034080863,0.07729493174701929,0.0505373147316277
0.023232323232323233,0.00011415556673455285,0.0004919173225061968,0.01729125843849033,0.09675469482317567,0.14632245246320963,0.10614360915496945,0.07726578740403056,0.050544625613838434
0.023737373737373738,0.00011314136463624891,0.0004901880565739702,0.01460297463927418,0.09778356272727251,0.14598627667874098,0.10600359458476305,0.07709078257903457,0.0505557325668633
0.024242424242424242,0.00011215360973437782,0.0004884602349193301,0.011870549176819623,0.09843298839405179,0.14555841218680143,0.10578545229509473,0.07686210935935378,0.05056879739277065
0.024747474747474747,0.000111197796286433,0.0004868049763899762,0.009341718279756606,0.09894956601783633,0.14491089340299368,0.10547603853046894,0.07662748638540506,0.0505690926220268
0.025252525252525252,0.00011021569116564933,0.0004851309895457234,0.007435279956553131,0.09803986456245184,0.1431791465729475,0.10482114367187023,0.076176842674613,0.05030091549269855
0.025757575757575757,0.00010928281517408323,0.0004834433966607321,0.0055143352365121245,0.0971307773143053,0.14145298767834902,0.1041687079705298,0.07572515495121479,0.05003005871549249
0.026262626262626262,0.00010840994127647718,0.00048177728967857547,0.004048099974170327,0.09593964973464608,0.13985691126435995,0.1034952369518578,0.07530917879194021,0.04976917081512511
0.026767676767676767,0.00010751068657555152,0.0004801190225407481,0.003195196855813265,0.09394183568656445,0.1385052129626274,0.1027726917527616,0.07498705200850964,0.04954259819351137
0.02727272727272727,0.00010666884008969646,0.00047844828077359125,0.0023274116683751345,0.09194427635520697,0.1371501162648201,0.10205211024731398,0.07467134483158588,0.049315197160467505
0.027777777777777776,0.00010582464619801613,0.00047680424177087843,0.0018757755897240713,0.08954415936022997,0.13601529877632856,0.10124934231862426,0.07431123405694962,0.04910919978283346
0.028282828282828285,0.00010495552942302311,0.00047515785990981385,0.001704724330920726,0.08659459231421351,0.1350941676646471,0.10035664075985551,0.07389814173802733,0.048933892510831356
0.02878787878787879,0.00010416110490041319,0.000473499243526021,0.001527942113170866,0.08364554587751627,0.13416648283600807,0.09946443093940616,0.07349359523504972,0.04875968233682215
0.029292929292929294,0.00010337783714930993,0.00047189697943395004,0.0014634813633165322,0.08008151547983289,0.1323878588154912,0.09812999935820699,0.07284620171412826,0.048558253329247236
0.0297979797979798,0.0001025883802867611,0.0004702903715951834,0.001433128367352765,0.07605765666812658,0.13025731686502695,0.0965890483930707,0.07205069297924638,0.04831127426587045
0.030303030303030304,0.00010186382860410959,0.0004686712891270872,0.0014018688671058044,0.07203422812744975,0.1281306091696024,0.09504328994080424,0.0712575581856072,0.04806399787776172
0.03080808080808081,0.00010112992003996624,0.0004670815833378583,0.001380670721118804,0.067985275760293,0.12590870261192322,0.09338133875280619,0.07042302936315536,0.04780927416868508
0.031313131313131314,0.00010037379888672149,0.0004654837139241863,0.0013635261202580296,0.06391263753175735,0.12362686824053526,0.09163827868178487,0.0695536439307034,0.04754714295268059
0.031818181818181815,9.966939251171425e-05,0.0004638736500055529,0.0013461889611789957,0.05984004633501172,0.12134741432964802,0.08989317994564772,0.0686835777014494,0.047283910447731614
0.03232323232323232,9.896446135826409e-05,0.00046229150393628515,0.0013294339150888845,0.05589941283687949,0.11893375217914581,0.0881932214833796,0.0677725556306541,0.04701631027273834
0.03282828282828283,9.827057328948285e-05,0.00046070399548625574,0.0013128587015671656,0.05211454560048878,0.11640892084687948,0.08653468964621425,0.06681947503238916,0.04674381436780095
0.03333333333333333,9.762851004779804e-05,0.0004591045217239298,0.0012960639578523114,0.04832964111119509,0.1138818901963532,0.0848755151964724,0.06586531270295382,0.046797670889645815
0.03383838383838384,9.699584916234016e-05,0.0004575283237500116,0.0012824905279558152,0.04467277321964502,0.11085034441202879,0.083183903247118,0.06473765894770622,0.0464000238571316
0.03434343434343434,9.634333673602669e-05,0.00045595228220918216,0.0012700202642008662,0.04118018224835396,0.10720705334097147,0.08150853542611003,0.0633456208743155,0.04580689244903624
0.03484848484848485,9.569984013069188e-05,0.0004543762988760136,0.0012574051943374798,0.03768740454688668,0.10355955781415105,0.07983538927510381,0.061959376093000174,0.04521268326789141
0.03535353535353535,9.50987814576365e-05,0.0004528240424406249,0.001245570310857147,0.03426392306573689,0.10001528868451715,0.07818594807758927,0.06059295404702425,0.04461554135195911
0.03585858585858586,9.447902812098619e-05,0.0004512824052653741,0.001235713149071671,0.031569670885801315,0.09692219085991383,0.07664999086409807,0.05932775791734457,0.043999522691592574
0.03636363636363636,9.386020246893167e-05,0.0004497289228311274,0.0012257570342626423,0.028874340816400945,0.09382640197873116,0.0751140988431871,0.05806115618906915,0.04338471428491175
0.03686868686868687,9.332429863206926e-05,0.00044817318848799914,0.0012157143573858775,0.02617809863295406,0.09072797326371074,0.07357824966311455,0.056793172378093004,0.04277113638818264
0.03737373737373737,9.277379376726458e-05,0.0004466436985239852,0.0012076273051206954,0.02412362874019891,0.08777703810483217,0.07209667610004544,0.05558397970162332,0.04226751974783838
0.03787878787878788,9.220462288794806e-05,0.00044510248335427605,0.001199471196741797,0.022250944864936173,0.08484280994161963,0.070626902859658,0.05438801902346313,0.04179651569575071
0.03838383838383838,9.166982363240095e-05,0.00044354971032589674,0.0011912458940059878,0.020377160515636206,0.08190626325085759,0.06915994780138135,0.053192181745544076,0.041327439714223146
0.03888888888888889,9.115063767239917e-05,0.00044202547724125907,0.001184037493658252,0.018740392639301717,0.07882896671071649,0.0674595064483583,0.051979233510792255,0.04074297845363617
0.03939393939393939,9.061384434971842e-05,0.000440497762610903,0.0011772272700909525,0.01733096269890666,0.07558655412867665,0.06553523382171988,0.050762918777763844,0.04005756019614637
0.0398989898989899,9.005962647279375e-05,0.00043895861745113507,0.0011703582204063423,0.015921154874376953,0.07234517810866237,0.06361245596781373,0.04954798030667007,0.03937540156766772
0.0404040404040404,8.960322475104476e-05,0.00043742337220464833,0.0011635737173492089,0.014510878012515604,0.06911195209249854,0.06171063845977187,0.04833437572233379,0.0386964469216764
0.04090909090909091,8.913335159377311e-05,0.0004359181948530022,0.0011576073957257904,0.013464792107697576,0.06633645109832287,0.0599863575771451,0.04717384255491197,0.03800690406933427
0.04141414141414142,8.864679557518684e-05,0.0004344141962064896,0.0011515988226165064,0.012460168160032481,0.06356470519676805,0.05826524971053004,0.04601781512610614,0.0373178874142468
0.04191919191919192,8.817127172733308e-05,0.0004328987342887558,0.0011455486892373301,0.011455173429567367,0.06079670577310026,0.05654379795305431,0.04486300400458276,0.03663088451139629
0.04242424242424243,8.77273928381328e-05,0.00043140970228705555,0.001139861677074805,0.010547365120146424,0.058159296633675694,0.0548707339912653,0.04372791852802038,0.03596294694580138
0.04292929292929293,8.726788519197726e-05,0.0004299217434891034,0.0011344375961925834,0.009843063016887754,0.055680697318166494,0.05326543445698917,0.04262501746416092,0.035331338411197066
0.043434343434343436,8.679292932356475e-05,0.00042842241600737907,0.0011289822796243243,0.009138318826444447,0.0532035855576396,0.05165690649300814,0.041522469371557236,0.03470004815608263
0.04393939393939394,8.635485801278264e-05,0.00042691800626926124,0.001123495603678748,0.008433170849457383,0.05072798393666744,0.05004510539583862,0.040420294273644686,0.034069030778482556
0.044444444444444446,8.59507531458803e-05,0.00042544814641587436,0.0011184692630195059,0.007901829172624275,0.048116069519892335,0.048262361669912934,0.03925918182358146,0.03332536667585373
0.04494949494949495,8.553521138310316e-05,0.00042396708158776164,0.0011134185842820443,0.007429882884025574,0.04541529109701514,0.04640751937404275,0.03804917843081057,0.03251749160699546
0.045454545454545456,8.5105040398048e-05,0.00042247485180268995,0.0011083439530921169,0.006957645644433796,0.042712131049484015,0.044550467049703,0.0368383564054966,0.03171085845679045
0.04595959595959596,8.471461433146033e-05,0.00042098757694475353,0.0011033003029297106,0.006485145626356825,0.04002006840892136,0.04269122239202261,0.0356267374008894,0.030905430670827627
0.046464646464646465,8.432630420429632e-05,0.0004195246183371637,0.001098519678635057,0.006151488807518035,0.0378557164222002,0.04111239011399448,0.034582671243697405,0.030168781406246126
0.04696969696969697,8.392414792979253e-05,0.00041805067303357646,0.0010937198749161325,0.0058346494333818555,0.035688962088897824,0.03953752457164228,0.03355004801414907,0.029440410202369094
0.047474747474747475,8.35082532830711e-05,0.00041657756810309365,0.0010889007680816576,0.005517625570064411,0.033519800286740065,0.03796195168979466,0.03251818392891437,0.02871207636781037
0.047979797979797977,8.313376474688994e-05,0.00041512642928864807,0.0010841396870091558,0.005203996173804626,0.03143898013513535,0.036416958551853895,0.031500982702709734,0.027985516120679677
0.048484848484848485,8.277120514321723e-05,0.00041369327664142475,0.0010795336056617089,0.00499876236426644,0.029795299982652068,0.0350855637807399,0.030640965444035828,0.02731108374428004
0.04898989898989899,8.241236082540127e-05,0.0004122490936424583,0.0010749112188932486,0.004793396743480116,0.028150129015557468,0.033753366908058524,0.029781621415168047,0.026635937043465674
0.049494949494949494,8.204011282941792e-05,0.0004107940003450494,0.0010702729341574013,0.004587886913213879,0.026503514614887536,0.03242035652510822,0.028922924189828336,0.025960083934478462
0.05,8.169005150193698e-05,0.0004093386378372088,0.001065656921127811,0.004391502647195011,0.024955951375886798,0.031113528413698077,0.028082442469894886,0.025286359363235533


==> figs/data/sd7003_ns_p3_cf.csv <==
x,cf
0.007874015748031496,0.13869420268141375
0.015748031496062992,0.04089653105468386
0.023622047244094488,0.008151161018698673
0.031496062992125984,-2.4826694491372955e-05
0.03937007874015748,-0.0023456528421503782
0.047244094488188976,-0.0035905295235656646
0.05511811023622047,-0.0038656076723297375
0.06299212598425197,-0.0035326075653236604
0.07086614173228346,-0.003321538795217821
0.07874015748031496,-0.0028543194443888726
0.08661417322834646,-0.0023065176201830535
0.09448818897637795,-0.0019057467381913744
0.10236220472440945,-0.0016616009004236086
0.11023622047244094,-0.0014304633898451075
0.11811023622047244,-0.001161677493410397
0.12598425196850394,-0.0010112432621503826
0.13385826771653542,-0.0008609068834604252
0.14173228346456693,-0.0006856217671470266
0.14960629921259844,-0.0005518656882186875
0.15748031496062992,-0.0005312301818619964
0.1653543307086614,-0.000539124858118381
0.1732283464566929,-0.0004592549127937889
0.18110236220472442,-0.00029055921613829
0.1889763779527559,-8.345618390894894e-05
0.19685039370078738,8.244645453801651e-05
0.2047244094488189,0.00028981716611907075
0.2125984251968504,0.00019232390324736242
0.2204724409448819,5.502759873497402e-05
0.22834645669291337,-0.00101167142892903
0.23622047244094488,-0.003007510056484487
0.2440944881889764,-0.00436480410486454
0.25196850393700787,-0.0057441951142161345
0.25984251968503935,-0.00798979013137276
0.26771653543307083,-0.011028112134058788
0.2755905511811024,-0.011875998867837247
0.28346456692913385,-0.011313537846816277
0.29133858267716534,-0.009622460270529471
0.2992125984251969,-0.009114457708936964
0.30708661417322836,-0.0071560708145283975
0.31496062992125984,-0.0056792506343651735
0.3228346456692913,-0.004219841131485585
0.3307086614173228,-0.0029403647498595013
0.33858267716535434,-0.0015466017137083072
0.3464566929133858,-0.0007951678111143541
0.3543307086614173,0.00037098855923767076
0.36220472440944884,0.0011860696047125377
0.3700787401574803,0.002242585965279264
0.3779527559055118,0.002685482519107379
0.3858267716535433,0.003139984268506452
0.39370078740157477,0.0031919501844097924
0.4015748031496063,0.0037390835088858517
0.4094488188976378,0.004608795630561526
0.41732283464566927,0.00483153147013025
0.4251968503937008,0.0049858907146097566
0.4330708661417323,0.005261952191480997
0.4409448818897638,0.005349135584615914
0.44881889763779526,0.005144146000998593
0.45669291338582674,0.005066670759157353
0.4645669291338583,0.005183323109064702
0.47244094488188976,0.004989817540249276
0.48031496062992124,0.004967347774599957
0.4881889763779528,0.005030328241235365
0.49606299212598426,0.005022172215704838
0.5039370078740157,0.004931296559217645
0.5118110236220472,0.004855642938183685
0.5196850393700787,0.0046253403450803934
0.5275590551181102,0.0045090184167781945
0.5354330708661417,0.004458471742080476
0.5433070866141733,0.004419985073864209
0.5511811023622047,0.004370585211827533
0.5590551181102362,0.004286696383858275
0.5669291338582677,0.004215041995640293
0.5748031496062992,0.004074568364950356
0.5826771653543307,0.004107587701613659
0.5905511811023622,0.004079144079014695
0.5984251968503937,0.004008470386095176
0.6062992125984252,0.004042390745950714
0.6141732283464567,0.004026371882207061
0.6220472440944882,0.0038871791696762073
0.6299212598425197,0.0037274071273463443
0.6377952755905512,0.0035718895569269845
0.6456692913385826,0.0034768422491330882
0.6535433070866141,0.0034247132874924906
0.6614173228346456,0.0034022977187185073
0.6692913385826772,0.0033701130531293057
0.6771653543307087,0.003339162931665787
0.6850393700787402,0.0032548705314458712
0.6929133858267716,0.00316529105626288
0.7007874015748031,0.0030878356643852405
0.7086614173228346,0.0030696295277598718
0.7165354330708661,0.0030520691337087387
0.7244094488188977,0.003013004702356114
0.7322834645669292,0.003008197240809225
0.7401574803149606,0.003024669303083432
0.7480314960629921,0.002965070411609806
0.7559055118110236,0.0029879734641659727
0.7637795275590551,0.0029472979976182543
0.7716535433070866,0.0029188092886772814
0.7795275590551181,0.002924473549737942
0.7874015748031495,0.0028715650037958976
0.7952755905511811,0.0027736991195228553
0.8031496062992126,0.002599423342363866
0.8110236220472441,0.002421100074203075
0.8188976377952756,0.002422226218831168
0.8267716535433071,0.0024020899356181225
0.8346456692913385,0.00241459383890219
0.84251968503937,0.002465398924151108
0.8503937007874016,0.002427809273987038
0.8582677165354331,0.002402697902181959
0.8661417322834646,0.002334791102898861
0.8740157480314961,0.0021531969570935663
0.8818897637795275,0.0020207158306852304
0.889763779527559,0.0019510341361700196
0.8976377952755905,0.002001608534740085
0.905511811023622,0.0019608825491849694
0.9133858267716535,0.001924083014255018
0.9212598425196851,0.00194226016314869
0.9291338582677166,0.0018870454442124456
0.937007874015748,0.0018606274838471226
0.9448818897637795,0.001731517251416291
0.952755905511811,0.0017074378023883435
0.9606299212598425,0.0016606338106704087
0.968503937007874,0.0015687696652572083
0.9763779527559056,0.0015115530825017232
0.984251968503937,0.0014276149839845247
0.9921259842519685,0.0013585616505398864


==> figs/data/sd7003_ns_p3_cp.csv <==
x,cp
0.007874015748031496,0.15675211709643122
0.015748031496062992,1.016323574005611
0.023622047244094488,0.9362187461247515
0.031496062992125984,0.8591332511296343
0.03937007874015748,0.7804188804020953
0.047244094488188976,0.6968255118718218
0.05511811023622047,0.6400952414860797
0.06299212598425197,0.6075310782780718
0.07086614173228346,0.5768876151433062
0.07874015748031496,0.5478253440251422
0.08661417322834646,0.5203290061345172
0.09448818897637795,0.4948201255192828
0.10236220472440945,0.47103930276537653
0.11023622047244094,0.4487557486882281
0.11811023622047244,0.42811823648119685
0.12598425196850394,0.4090046958317828
0.14173228346456693,0.3911213950505328
0.14960629921259844,0.37447214883471247
0.15748031496062992,0.35901308816576716
0.1732283464566929,0.3446774558415484
0.18110236220472442,0.33115053933764216
0.1889763779527559,0.3188290671696734
0.2047244094488189,0.3074727134099078
0.2204724409448819,0.29669237893725153
0.22834645669291337,0.28662348550463435
0.2440944881889764,0.27734614175463435
0.25196850393700787,0.26866770547533747
0.26771653543307083,0.2602791861882281
0.28346456692913385,0.2526364402165484
0.2992125984251969,0.2452664450993609
0.30708661417322836,0.23851252359057185
0.3228346456692913,0.23175288003588435
0.33858267716535434,0.22569704812670466
0.3543307086614173,0.21980524819994685
0.3700787401574803,0.21408320230150935
0.3779527559055118,0.20866633218432185
0.39370078740157477,0.20346499246264216
0.4094488188976378,0.19842387002611872
0.4251968503937008,0.1937680320134234
0.4409448818897638,0.18919802468920466
0.45669291338582674,0.18491984170580622
0.47244094488188976,0.1807522849431109
0.4881889763779528,0.17690325540209528
0.5039370078740157,0.17332888406420466
0.5196850393700787,0.16971255105639216
0.5354330708661417,0.16656924050951716
0.5511811023622047,0.16343546670580622
0.5669291338582677,0.16044855874682185
0.5826771653543307,0.15795946878100153
0.5984251968503937,0.15541506570482966
0.6141732283464567,0.15328264993334528
0.6299212598425197,0.15141917031908747
0.6456692913385826,0.1497922019352984
0.6614173228346456,0.14847613137865778
0.6771653543307087,0.14755678933764216
0.6929133858267716,0.14642382424975153
0.7086614173228346,0.14574480813647028
0.7244094488188977,0.14528513711596247
0.7401574803149606,0.14446306985522028
0.7559055118110236,0.14397288125658747
0.7637795275590551,0.14299441140795466
0.7795275590551181,0.14243365090990778
0.7952755905511811,0.14091730874682185
0.8110236220472441,0.14018488687182185
0.8267716535433071,0.13858843606615778
0.8346456692913385,0.13666582864428278
0.8503937007874016,0.1352505759587359
0.8661417322834646,0.1328396872868609
0.8740157480314961,0.1304440574040484
0.889763779527559,0.12761736673022028
0.905511811023622,0.12450362008715388
0.9133858267716535,0.12035990518236872
0.9291338582677166,0.11595202249193903
0.937007874015748,0.11097861093188044
0.9448818897637795,0.10421706002856013
0.9606299212598425,0.09705305856371638
0.968503937007874,0.08789206308031794
0.9763779527559056,0.07720995706225153
0.984251968503937,0.06383467477465388
0.9921259842519685,0.048039920746333564
1.0,0.026331432281978095
1.0,0.0076508597722124705
0.9921259842519685,-0.009948246062748467
0.984251968503937,-0.014501087249271905
0.9763779527559056,-0.01890706259106878
0.968503937007874,-0.02643727499341253
0.9606299212598425,-0.03300809103345159
0.952755905511811,-0.03799008566235784
0.9448818897637795,-0.04403733450268987
0.937007874015748,-0.05153989034985784
0.9291338582677166,-0.05787610250806097
0.9212598425196851,-0.06224869924878362
0.9133858267716535,-0.06610917288159612
0.905511811023622,-0.07395505148267034
0.8976377952755905,-0.07964467245435003
0.889763779527559,-0.084034435332768
0.8818897637795275,-0.08868455129956487
0.8740157480314961,-0.09512376028393987
0.8661417322834646,-0.10236977773999456
0.8582677165354331,-0.10648488241528753
0.8503937007874016,-0.11109208303784612
0.84251968503937,-0.11521195608472112
0.8346456692913385,-0.12161111074780706
0.8267716535433071,-0.12925576406811956
0.8188976377952756,-0.1336712761530805
0.8110236220472441,-0.13901852804517034
0.8031496062992126,-0.1461243553767133
0.7952755905511811,-0.1531557961115766
0.7874015748031495,-0.15747975546216253
0.7795275590551181,-0.16191148001050237
0.7716535433070866,-0.17060612875317815
0.7637795275590551,-0.17841958242749456
0.7559055118110236,-0.18318127828931097
0.7480314960629921,-0.18839501577710394
0.7401574803149606,-0.1964783592829633
0.7322834645669292,-0.20356034475659612
0.7244094488188977,-0.20846699911450628
0.7165354330708661,-0.21304177481030706
0.7086614173228346,-0.21849011617993597
0.7007874015748031,-0.22618245321606878
0.6929133858267716,-0.23283337789868597
0.6850393700787402,-0.23912953573560003
0.6771653543307087,-0.24460839468335394
0.6692913385826772,-0.2527680321345258
0.6614173228346456,-0.25977658468579534
0.6535433070866141,-0.2661747856745649
0.6456692913385826,-0.2723545952448774
0.6377952755905512,-0.28114175039624456
0.6299212598425197,-0.2905135079035688
0.6220472440944882,-0.29639958578442815
0.6141732283464567,-0.3006300850520063
0.6062992125984252,-0.31057118612622503
0.5984251968503937,-0.3196272774348188
0.5905511811023622,-0.3256287499079633
0.5826771653543307,-0.33268689352368597
0.5748031496062992,-0.3385929985651899
0.5669291338582677,-0.3478751106867719
0.5590551181102362,-0.35697411733960394
0.5511811023622047,-0.36431740957593206
0.5433070866141733,-0.37148522573804144
0.5354330708661417,-0.38122319418286565
0.5275590551181102,-0.3903841896662641
0.5196850393700787,-0.3970370216975141
0.5118110236220472,-0.40434216696118597
0.5039370078740157,-0.41335915762280706
0.49606299212598426,-0.4236817284235883
0.4881889763779528,-0.43214368063306097
0.48031496062992124,-0.4384217186579633
0.47244094488188976,-0.44860314565991644
0.4645669291338583,-0.4596104546198774
0.45669291338582674,-0.4693341179499555
0.44881889763779526,-0.4784016533503461
0.4409448818897638,-0.48702954489087347
0.4330708661417323,-0.4993367119440961
0.4251968503937008,-0.5133213921198774
0.41732283464566927,-0.5217137261042524
0.4094488188976378,-0.5347628517756391
0.4015748031496063,-0.557056896270268
0.39370078740157477,-0.5827040596613813
0.3858267716535433,-0.6022009773859907
0.3779527559055118,-0.6182055397639203
0.3700787401574803,-0.6512312813410688
0.36220472440944884,-0.6889910622248578
0.3543307086614173,-0.7160897179255414
0.3464566929133858,-0.7486777229914594
0.33858267716535434,-0.7826847954401899
0.3307086614173228,-0.8464846535334516
0.3228346456692913,-0.9208588524470258
0.31496062992125984,-0.9676594658503461
0.30708661417322836,-1.0317358894953657
0.2992125984251969,-1.1364111824641157
0.29133858267716534,-1.2519898338923383
0.28346456692913385,-1.3203205986628461
0.2755905511811024,-1.38823842245435
0.26771653543307083,-1.4714350624689985
0.25984251968503935,-1.531560413421147
0.25196850393700787,-1.5478186531672407
0.2440944881889764,-1.560388080657475
0.23622047244094488,-1.5659880562434125
0.22834645669291337,-1.563216678679936
0.2204724409448819,-1.5563187523493696
0.2125984251968504,-1.5516419335017133
0.2047244094488189,-1.5457110329279828
0.19685039370078738,-1.5404820366511274
0.1889763779527559,-1.5373969002375532
0.18110236220472442,-1.535037509978764
0.1732283464566929,-1.5337891502985883
0.1653543307086614,-1.5330405159602094
0.15748031496062992,-1.5327153130183149
0.14960629921259844,-1.5326228066096235
0.14173228346456693,-1.5328650398859907
0.13385826771653542,-1.5338578148493696
0.12598425196850394,-1.535084240020268
0.11811023622047244,-1.5367007179865766
0.11023622047244094,-1.5396180077204633
0.10236220472440945,-1.5427851601252485
0.09448818897637795,-1.546741954864018
0.08661417322834646,-1.5537066383967328
0.07874015748031496,-1.5643467827448774
0.07086614173228346,-1.5804066582331586
0.06299212598425197,-1.5971512718806196
0.05511811023622047,-1.6220583840022016
0.047244094488188976,-1.6720709725031782
0.03937007874015748,-1.745486728728764
0.031496062992125984,-1.8561263008723188
0.023622047244094488,-2.0535578652033735
0.015748031496062992,-2.2710680885920453
0.007874015748031496,-2.053904048980229


==> figs/data/sd7003_ns_p3_u1.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,-0.00394240886089392,-0.007529997878009453,-0.079466937109828,0.08493588119745255,0.07828392228111625,0.06029577925801277,0.043821323895826936,0.033835123758763075
0.00101010101010101,0.03847005730494857,-0.015756513428641483,-0.12859257124364376,0.1625145422294736,0.15369813051074743,0.12058511469513178,0.08882196014747024,0.06914603663608432
0.0015151515151515152,0.12729899492114782,-0.024735883460380137,-0.14356996631249785,0.23129339329898357,0.2256990782916546,0.18082874082028866,0.13517063949257135,0.10609163902699947
0.00202020202020202,0.29900598898530006,-0.03380725369788706,-0.14278224296867847,0.27510982006788254,0.27949455566704273,0.23087137751281261,0.17597287520766258,0.13951647654175758
0.002525252525252525,0.519960455596447,-0.042688634945079684,-0.13747325399890542,0.3115779161453247,0.3256260920315981,0.27494076266884804,0.21285900380462408,0.1699682967737317
0.0030303030303030303,0.7653311267495155,-0.05131764570251107,-0.1273701679892838,0.3395931161940098,0.36215810663998127,0.3110768850892782,0.2444081138819456,0.19630761165171862
0.0035353535353535356,1.0189249590039253,-0.05919799976982176,-0.11725787539035082,0.36035159416496754,0.3903217688202858,0.33932805992662907,0.27009457163512707,0.21791232097893953
0.00404040404040404,1.2397986352443695,-0.06673470442183316,-0.1070256307721138,0.37827484123408794,0.4150671660900116,0.3642657659947872,0.29326028376817703,0.2374807521700859
0.004545454545454545,1.430058740079403,-0.07339497073553503,-0.09577237791381776,0.39223460108041763,0.4342191759496927,0.38317691162228584,0.31143450923264027,0.25293698348104954
0.00505050505050505,1.5220955163240433,-0.07948705041781068,-0.08456340502016246,0.4046248123049736,0.4514024220407009,0.4001017790287733,0.3279592804610729,0.2670000437647104
0.005555555555555556,1.5951660126447678,-0.08494086470454931,-0.07323203433770686,0.4150399696081877,0.4660184346139431,0.4143397733569145,0.34219493344426155,0.2791725415736437
0.006060606060606061,1.6169969141483307,-0.08938738983124495,-0.061214560410007834,0.4241795726120472,0.4787343144416809,0.4266606271266937,0.3547503724694252,0.2898540161550045
0.0065656565656565654,1.629534751176834,-0.0933690860401839,-0.048851047962671146,0.4326406270265579,0.49040187150239944,0.43788562156260014,0.3663247860968113,0.29968306608498096
0.007070707070707071,1.6293867379426956,-0.09599644318223,-0.03654118557460606,0.4397834949195385,0.5003408938646317,0.44735904783010483,0.37625567987561226,0.30816274136304855
0.007575757575757576,1.627992182970047,-0.09828553604893386,-0.0240807971367758,0.44672373682260513,0.5098891742527485,0.4564363323152065,0.38580535911023617,0.3163334261626005
0.00808080808080808,1.6263207644224167,-0.09906762675382197,-0.010418162157293409,0.45346011221408844,0.5179604403674603,0.4641048200428486,0.3941269777715206,0.32344367168843746
0.008585858585858586,1.6237552464008331,-0.09948946326039732,0.003311410720925778,0.4601835198700428,0.5258502997457981,0.47163645923137665,0.40229435078799725,0.33042944595217705
0.00909090909090909,1.6211390942335129,-0.09827181790024042,0.017483948860899545,0.46684593334794044,0.5325826779007912,0.47820092365145683,0.409304516389966,0.33653599955141544
0.009595959595959595,1.6183099299669266,-0.09647460631094873,0.03193951741559431,0.4735337942838669,0.5391156636178493,0.4846281409263611,0.41611881740391254,0.3425483852624893
0.0101010101010101,1.6155263781547546,-0.09299739147536457,0.047357198607642204,0.4803154617547989,0.544869776815176,0.49047813192009926,0.42206281423568726,0.3481642846018076
0.010606060606060607,1.6128721088171005,-0.08871869998984039,0.06342412426602095,0.4870472699403763,0.5503999479115009,0.49619991332292557,0.4277803860604763,0.35358985140919685
0.011111111111111112,1.6102497279644012,-0.08281121647451073,0.08066387893632054,0.49362171441316605,0.55531882122159,0.5015273690223694,0.432802751660347,0.3584571052342653
0.011616161616161616,1.6075467020273209,-0.07610796589870006,0.09863464115187526,0.5002135671675205,0.5601764619350433,0.5067727975547314,0.4377515874803066,0.3632316589355469
0.012121212121212121,1.6048817932605743,-0.06705009093275294,0.11782097490504384,0.5068528167903423,0.5647595226764679,0.5116213262081146,0.4423157647252083,0.36755590699613094
0.012626262626262626,1.6021758466959,-0.05719752682489343,0.13702597981318831,0.5134706981480122,0.5693245716392994,0.5164520777761936,0.4468652680516243,0.3718463331460953
0.013131313131313131,1.5995087921619415,-0.043476694874698296,0.1563804754987359,0.5199596285820007,0.5737182758748531,0.5210738815367222,0.4512205347418785,0.3757629841566086
0.013636363636363636,1.5968579351902008,-0.029051705212623347,0.1756799817085266,0.5264364331960678,0.5781106352806091,0.5256970711052418,0.4555763565003872,0.3796789012849331
0.014141414141414142,1.5942570120096207,-0.00751754439988872,0.19438625872135162,0.5327250212430954,0.5824757590889931,0.5302501395344734,0.4596007280051708,0.3833830803632736
0.014646464646464647,1.5916340351104736,0.01392961292003747,0.21309301257133484,0.5390094183385372,0.58684067055583,0.5348054394125938,0.46362006664276123,0.3870801031589508
0.015151515151515152,1.589023157954216,0.046580635142163374,0.2324979631230235,0.5455020479857922,0.5912491269409657,0.5392642877995968,0.46753688529133797,0.3908093497157097
0.015656565656565657,1.586424559354782,0.08111415081657469,0.25205963384360075,0.5520506165921688,0.5956714153289795,0.5436899997293949,0.47141508758068085,0.3945495169609785
0.01616161616161616,1.5838453471660614,0.12754242168739438,0.27287110686302185,0.5588992238044739,0.600081630051136,0.5480373054742813,0.47528545930981636,0.3982666898518801
0.016666666666666666,1.5812720954418182,0.1817399552091956,0.29463708959519863,0.5660078525543213,0.6044812425971031,0.5523016676306725,0.47914666682481766,0.4019600711762905
0.01717171717171717,1.5786820203065872,0.24357195850461721,0.3169429488480091,0.5732128582894802,0.608815398067236,0.5565656758844852,0.48299387842416763,0.40564596466720104
0.017676767676767676,1.5761171281337738,0.3187485374510288,0.3402889799326658,0.5806858204305172,0.6129468344151974,0.5608276203274727,0.4867963381111622,0.4093312043696642
0.01818181818181818,1.5735612213611603,0.39374833181500435,0.36361795105040073,0.5881619714200497,0.6170775294303894,0.5650884136557579,0.4905995577573776,0.41301688738167286
0.018686868686868686,1.5710384547710419,0.4928303062915802,0.38767846673727036,0.596209142357111,0.621150117367506,0.5692999102175236,0.4944724924862385,0.4163549058139324
0.01919191919191919,1.5685266852378845,0.5936015918850899,0.4118162523955107,0.6043501310050488,0.6252081245183945,0.5734977535903454,0.4983646161854267,0.41960485465824604
0.019696969696969695,1.5660303086042404,0.698781181126833,0.4364568777382374,0.6128692179918289,0.6293073706328869,0.5776708833873272,0.5023013278841972,0.4228006135672331
0.0202020202020202,1.5635682344436646,0.8084159269928932,0.4616863187402487,0.6219034977257252,0.633472990244627,0.5818013623356819,0.5063226819038391,0.42590092681348324
0.02070707070707071,1.5610666871070862,0.9174390137195587,0.4869648776948452,0.6309314705431461,0.637636661529541,0.585929773747921,0.5103447660803795,0.42900146543979645
0.021212121212121213,1.5585907846689224,1.0271420627832413,0.5125209391117096,0.6401464752852917,0.6418052688241005,0.5899292565882206,0.5144033692777157,0.4318286310881376
0.021717171717171718,1.5561373829841614,1.1369327008724213,0.5380650721490383,0.6493469551205635,0.6459673531353474,0.593914981931448,0.5184628404676914,0.4346347525715828
0.022222222222222223,1.5537074655294418,1.2329122498631477,0.5639442019164562,0.6586098745465279,0.6500956788659096,0.5978683494031429,0.5224859714508057,0.4374745525419712
0.022727272727272728,1.5513097047805786,1.3123136386275291,0.5903147459030151,0.6679840795695782,0.6541545204818249,0.6017472445964813,0.5264148712158203,0.44039390981197357
0.023232323232323233,1.5489182472229004,1.391966626048088,0.6166784875094891,0.6773523576557636,0.6582127064466476,0.605627216398716,0.5303437933325768,0.44331246614456177
0.023737373737373738,1.5465385615825653,1.4437352567911148,0.6440219096839428,0.6867972798645496,0.6624012365937233,0.6093557178974152,0.5342753157019615,0.44625169411301613
0.024242424242424242,1.5441633611917496,1.4900710955262184,0.671621385961771,0.6962663419544697,0.6666432991623878,0.6130107939243317,0.5382080897688866,0.4492010846734047
0.024747474747474747,1.541773483157158,1.5304551869630814,0.699363000690937,0.7057167366147041,0.6709000021219254,0.6166704781353474,0.5421478562057018,0.4521572217345238
0.025252525252525252,1.5394137799739838,1.5461172610521317,0.7275207340717316,0.7149140052497387,0.6754036322236061,0.6203774660825729,0.5460097081959248,0.45518137887120247
0.025757575757575757,1.5370847135782242,1.5619395822286606,0.7556735910475254,0.7241120003163815,0.6799086146056652,0.6240834631025791,0.5498711168766022,0.45820606872439384
0.026262626262626262,1.5347840040922165,1.5730814635753632,0.7836659885942936,0.7332811914384365,0.6844188198447227,0.6277496330440044,0.5537293367087841,0.46120019629597664
0.026767676767676767,1.5325094163417816,1.5763537287712097,0.8113379701972008,0.742374949157238,0.6889430992305279,0.6312598586082458,0.5575745925307274,0.46406979858875275
0.02727272727272727,1.5302151441574097,1.5796800553798676,0.839001726359129,0.7514685578644276,0.6934687122702599,0.6347698196768761,0.5614194981753826,0.46693966537714005
0.027777777777777776,1.5279338657855988,1.5808599591255188,0.8662872090935707,0.7605646289885044,0.698095865547657,0.6382446102797985,0.5652245096862316,0.4698214568197727
0.028282828282828285,1.5256774872541428,1.5802326053380966,0.8931951597332954,0.769662655889988,0.7028559781610966,0.641657643020153,0.5689510144293308,0.4727243185043335
0.02878787878787879,1.5234393328428268,1.5796131491661072,0.9200995713472366,0.7787588648498058,0.7076390758156776,0.645071230828762,0.5726763382554054,0.4756273292005062
0.029292929292929294,1.5212232768535614,1.578665167093277,0.9466793164610863,0.7877527512609959,0.7126647643744946,0.6485311202704906,0.5762932784855366,0.4786084070801735
0.0297979797979798,1.519030511379242,1.5775992572307587,0.973071925342083,0.7966480478644371,0.7178604826331139,0.6520219184458256,0.5798026695847511,0.48165545240044594
0.030303030303030304,1.5168554484844208,1.5765355229377747,0.9994546994566917,0.8055358529090881,0.7230544090270996,0.6555137671530247,0.583312664180994,0.48470235615968704
0.03080808080808081,1.514668956398964,1.57537379860878,1.0249902307987213,0.8147177882492542,0.728583462536335,0.6591773368418217,0.5866566151380539,0.48775945231318474
0.031313131313131314,1.5125036388635635,1.5741600394248962,1.0499705895781517,0.8241446316242218,0.7344554178416729,0.6630474701523781,0.5897781178355217,0.49082938954234123
0.031818181818181815,1.510362595319748,1.572946548461914,1.0749378129839897,0.8335656896233559,0.7403241097927094,0.6669170036911964,0.5929003432393074,0.4938995987176895
0.03232323232323232,1.5082453340291977,1.5717294216156006,1.098480686545372,0.8431972041726112,0.7464143931865692,0.6708578988909721,0.5959605425596237,0.4969479888677597
0.03282828282828283,1.5061491131782532,1.5705124735832214,1.1208435371518135,0.8530577942728996,0.7528014704585075,0.6749129705131054,0.5989091359078884,0.49996084347367287
0.03333333333333333,1.504068672657013,1.56929512321949,1.143195815384388,0.8629179149866104,0.7591864466667175,0.6789669021964073,0.6018578223884106,0.5029737502336502
0.03383838383838384,1.5019958764314651,1.568085640668869,1.16451083868742,0.872569628059864,0.7655596435070038,0.6830871030688286,0.604844156652689,0.5059814900159836
0.03434343434343434,1.499915435910225,1.5668891668319702,1.1847304478287697,0.8818901404738426,0.7719130143523216,0.6873747520148754,0.6078921779990196,0.5089694075286388
0.03484848484848485,1.4978515803813934,1.5656924843788147,1.2049471512436867,0.8912100493907928,0.7782640010118484,0.6916599832475185,0.6109398603439331,0.5119571425020695
0.03535353535353535,1.4958247989416122,1.5644987374544144,1.2244050800800323,0.900557242333889,0.7846017628908157,0.6959429308772087,0.6139871962368488,0.5149448215961456
0.03585858585858586,1.4938152730464935,1.5633142590522766,1.2405012845993042,0.9101214930415154,0.7907490767538548,0.7002656944096088,0.6172647066414356,0.5179457888007164
0.03636363636363636,1.491822712123394,1.562129721045494,1.2566013485193253,0.9196843951940536,0.7968950904905796,0.7045879624783993,0.6205468662083149,0.5209461338818073
0.03686868686868687,1.4898419827222824,1.5609451085329056,1.272705316543579,0.92924614995718,0.8030398301780224,0.7089097946882248,0.6238281540572643,0.5239459201693535
0.03737373737373737,1.4878768175840378,1.5597499310970306,1.2854974493384361,0.9390091225504875,0.8092190325260162,0.7132163532078266,0.6271831169724464,0.5269339606165886
0.03787878787878788,1.4859215393662453,1.558554008603096,1.2978377491235733,0.9488164708018303,0.8154100738465786,0.7175160832703114,0.6305750943720341,0.5299169830977917
0.03838383838383838,1.4839692115783691,1.5573581159114838,1.3101808801293373,0.9586190208792686,0.821600653231144,0.7218157574534416,0.6339662671089172,0.5328999757766724
0.03888888888888889,1.4820290505886078,1.5561842322349548,1.3206926956772804,0.9683617651462555,0.8277992606163025,0.7261878252029419,0.6373868845403194,0.5358399040997028
0.03939393939393939,1.480102926492691,1.555026337504387,1.3298495709896088,0.978059820830822,0.8339778035879135,0.7306959368288517,0.6408753916621208,0.538673635572195
0.0398989898989899,1.478190615773201,1.5538679510354996,1.33900798112154,0.9877543747425079,0.8401555120944977,0.7352028004825115,0.6443652585148811,0.5415071547031403
0.0404040404040404,1.4763145595788956,1.5527092665433884,1.3481519147753716,0.9974454194307327,0.8463325351476669,0.7397084198892117,0.6478564776480198,0.5443404763936996
0.04090909090909091,1.474456012248993,1.5515509694814682,1.3549883291125298,1.0066040605306625,0.8525759354233742,0.7442299276590347,0.6512011289596558,0.5472806245088577
0.04141414141414142,1.4726109355688095,1.5503926426172256,1.3618266060948372,1.0157189071178436,0.858828641474247,0.7487555854022503,0.6545019820332527,0.5502469278872013
0.04191919191919192,1.470784455537796,1.54923415184021,1.3686667457222939,1.0248320996761322,0.8650793880224228,0.7532813735306263,0.657803226262331,0.5532128810882568
0.04242424242424243,1.4689632877707481,1.5480768978595734,1.374675378203392,1.0336244404315948,0.8713178485631943,0.7577952705323696,0.6610924452543259,0.5562025606632233
0.04292929292929293,1.46715247631073,1.5469206720590591,1.3796180859208107,1.0418334677815437,0.8775283768773079,0.762269239872694,0.6643300577998161,0.5592755489051342
0.043434343434343436,1.4653520584106445,1.5457640439271927,1.38456292450428,1.050043135881424,0.883737750351429,0.7667449228465557,0.667568176984787,0.5623481385409832
0.04393939393939394,1.463568575680256,1.5446072667837143,1.3895096480846405,1.0582533478736877,0.8899455368518829,0.7712221294641495,0.6708069145679474,0.5654202848672867
0.044444444444444446,1.4617998749017715,1.5434718579053879,1.3930983170866966,1.0656558722257614,0.8960232585668564,0.7756403796374798,0.6741167344152927,0.5684750787913799
0.04494949494949495,1.4600427150726318,1.5423373579978943,1.396486535668373,1.0727746486663818,0.902041994035244,0.780005905777216,0.6774660274386406,0.5715117901563644
0.045454545454545456,1.4582969769835472,1.5412028431892395,1.399881973862648,1.0798940062522888,0.9080604240298271,0.7843702547252178,0.6808153763413429,0.5745483599603176
0.04595959595959596,1.45658428221941,1.5400686711072922,1.403261974453926,1.087014153599739,0.9140787124633789,0.7887334488332272,0.6841646619141102,0.5775848142802715
0.046464646464646465,1.454870566725731,1.5389399975538254,1.405180461704731,1.0936430543661118,0.9197439327836037,0.7932594791054726,0.6875135861337185,0.5806136578321457
0.04696969696969697,1.4531583413481712,1.5378110706806183,1.407102793455124,1.1002295017242432,0.9253458380699158,0.7978282161056995,0.6908621042966843,0.5836403332650661
0.047474747474747475,1.451455034315586,1.5366821438074112,1.4090288132429123,1.106814220547676,0.9309486597776413,0.8023943603038788,0.6942104808986187,0.5866670086979866
0.047979797979797977,1.4497848898172379,1.5355549305677414,1.410775363445282,1.113356277346611,0.9365524426102638,0.8069579303264618,0.6975585967302322,0.5896936245262623
0.048484848484848485,1.4481307491660118,1.5344345569610596,1.4115618169307709,1.1193001419305801,0.9416677579283714,0.8118174597620964,0.7009745351970196,0.5927502736449242
0.04898989898989899,1.4464851468801498,1.533314049243927,1.4123491644859314,1.1252435222268105,0.9467765986919403,0.8167009726166725,0.7043985985219479,0.5958096459507942
0.049494949494949494,1.4448479115962982,1.5321933925151825,1.4131373018026352,1.1311863660812378,0.9518864527344704,0.8215823620557785,0.7078216932713985,0.598868940025568
0.05,1.4432344138622284,1.5310774445533752,1.4137673005461693,1.1369524970650673,0.9569458961486816,0.8264631778001785,0.7112487889826298,0.6019323728978634


==> figs/data/sd7003_ns_p3_u2.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,0.03651646128855646,-0.02297546889167279,-0.010407323017716408,-0.013468375545926392,-0.1257518231868744,0.007786061589285964,0.07166917156428099,0.08289822097867727
0.00101010101010101,0.13860713969916105,-0.04320017900317907,-0.021041881176643074,-0.0286701648728922,-0.2117501674219966,0.022868573767482303,0.13773829955607653,0.16039637848734856
0.0015151515151515152,0.30209627002477646,-0.06050803046673536,-0.03188613697420806,-0.045832565519958735,-0.25209777243435383,0.04604110223590396,0.1972677893936634,0.2314896620810032
0.00202020202020202,0.5517175234854221,-0.07254424504935741,-0.04237987205851823,-0.06264302437193692,-0.2644316032528877,0.06548652332276106,0.23558535054326057,0.28061990439891815
0.002525252525252525,0.8333108648657799,-0.0817671986296773,-0.0523559971479699,-0.07849775440990925,-0.26941193267703056,0.08414955739863217,0.26792994886636734,0.322304530069232
0.0030303030303030303,1.1192596107721329,-0.08790652872994542,-0.06164080090820789,-0.09297302947379649,-0.266675490885973,0.10183817194774747,0.2934130132198334,0.3551047947257757
0.0035353535353535356,1.3369224295020103,-0.08850542129948735,-0.0697644695173949,-0.10525532625615597,-0.2598061356693506,0.11632233113050461,0.3125525526702404,0.3800032213330269
0.00404040404040404,1.491700902581215,-0.0865046982653439,-0.07734931888990104,-0.11654063826426864,-0.2511382959783077,0.12962263450026512,0.32925209403038025,0.401741785928607
0.004545454545454545,1.6054165363311768,-0.07776453625410795,-0.08352689677849412,-0.1253109723329544,-0.23840448074042797,0.14173951046541333,0.3428227249532938,0.41862792149186134
0.00505050505050505,1.6296993345022202,-0.06257672142237425,-0.08886954211629927,-0.1329038068652153,-0.2251368099823594,0.15285158809274435,0.35482738725841045,0.43369320407509804
0.005555555555555556,1.648317039012909,-0.04232981777749956,-0.09327221475541592,-0.13898054836317897,-0.211095473729074,0.16280457936227322,0.36488985270261765,0.4464333988726139
0.006060606060606061,1.6501073390245438,-0.008223535842262208,-0.09636219730600715,-0.14348771423101425,-0.19608619716018438,0.1725299023091793,0.3740226086229086,0.45762061327695847
0.0065656565656565654,1.6491447538137436,0.02917037217412144,-0.0988552295602858,-0.14714555628597736,-0.18059489596635103,0.18213195633143187,0.38266850635409355,0.46797120198607445
0.007070707070707071,1.6462911665439606,0.09164265543222427,-0.09955580765381455,-0.14913501450791955,-0.1652997974306345,0.1915793465450406,0.3904545046389103,0.4765911139547825
0.007575757575757576,1.6428698152303696,0.16057941410690546,-0.09980566473677754,-0.15074015595018864,-0.1499425247311592,0.20105976331979036,0.3981008566915989,0.48484663665294647
0.00808080808080808,1.6395065784454346,0.25211058370769024,-0.09812832484021783,-0.15071318298578262,-0.13396336091682315,0.21089452877640724,0.405517028644681,0.4918312169611454
0.008585858585858586,1.6360163688659668,0.35683274641633034,-0.09595678420737386,-0.1505486946552992,-0.11782231228426099,0.2206868752837181,0.4128957726061344,0.4986530691385269
0.00909090909090909,1.6326060593128204,0.4914683736860752,-0.09172843396663666,-0.1495690392330289,-0.10091282418579794,0.23032615706324577,0.4200348723679781,0.5045058540999889
0.009595959595959595,1.6292680948972702,0.6330805383622646,-0.08671140437945724,-0.14842169173061848,-0.0836956249549985,0.24009708687663078,0.4272237978875637,0.5102828815579414
0.0101010101010101,1.6259510070085526,0.7856141924858093,-0.07956216228194535,-0.14665986225008965,-0.06550661334767938,0.25032470375299454,0.43458539992570877,0.5157720111310482
0.010606060606060607,1.622612327337265,0.9383499100804329,-0.07113196840509772,-0.14455005037598312,-0.04702707065735012,0.26067178696393967,0.4420151486992836,0.521230474114418
0.011111111111111112,1.6193179786205292,1.0947867333889008,-0.060246815788559616,-0.14159962558187544,-0.027863537325174548,0.2713299077004194,0.44962215796113014,0.5265967100858688
0.011616161616161616,1.6160062104463577,1.230825513601303,-0.04783429892268032,-0.1381707456894219,-0.008315458733704872,0.28203762508928776,0.4572557806968689,0.5320058390498161
0.012121212121212121,1.6127212196588516,1.3393524289131165,-0.03125889366492629,-0.13280635047703981,0.012516369228251278,0.29292067140340805,0.46498657390475273,0.5375899747014046
0.012626262626262626,1.6094405800104141,1.4317077845335007,-0.012922242050990462,-0.12706994567997754,0.03354945796309039,0.30389068834483624,0.47269250452518463,0.5431884415447712
0.013131313131313131,1.6062131822109222,1.4913035407662392,0.013055187882855535,-0.1184105675201863,0.05575223873893265,0.31538752652704716,0.4802677668631077,0.5489372685551643
0.013636363636363636,1.602988988161087,1.5411623865365982,0.040646807465236634,-0.10967248305678368,0.07805183774325997,0.3269325289875269,0.4878542050719261,0.5546859242022038
0.014141414141414142,1.5998237133026123,1.5580414980649948,0.08135709655471146,-0.09683856600895524,0.10161374928429723,0.33888622373342514,0.495400357991457,0.5604785978794098
0.014646464646464647,1.5966120809316635,1.575833112001419,0.1218304829671979,-0.0840004120618687,0.12517537781968713,0.3508373945951462,0.5029474310576916,0.5662696473300457
0.015151515151515152,1.5934627205133438,1.5787321031093597,0.18153933994472027,-0.06741050923301373,0.14995269943028688,0.3635923732072115,0.5108856186270714,0.57209312915802
0.015656565656565657,1.5903021097183228,1.5820881128311157,0.24378610216081142,-0.0497297698748298,0.1749939825385809,0.37653832510113716,0.5189247615635395,0.5779273808002472
0.01616161616161616,1.587183952331543,1.58208467066288,0.3214821591973305,-0.028096876136260107,0.20141879469156265,0.39054361917078495,0.5273661985993385,0.5839227773249149
0.016666666666666666,1.5840916335582733,1.5812185555696487,0.40821679309010506,-0.0028637289069592953,0.22888308484107256,0.4053920600563288,0.53614117577672,0.5900630205869675
0.01717171717171717,1.5809942781925201,1.5801712274551392,0.5037916228175163,0.025042473687790334,0.2567792236804962,0.42070470191538334,0.5450122952461243,0.5962618701159954
0.017676767676767676,1.5779347270727158,1.578993871808052,0.6139326617121696,0.05995079907006584,0.2853944692760706,0.4369757790118456,0.554160825908184,0.6026214733719826
0.01818181818181818,1.5748891681432724,1.5778062641620636,0.7237309105694294,0.09485676034819335,0.3140107896178961,0.45324171893298626,0.5632981173694134,0.6089772507548332
0.018686868686868686,1.571900725364685,1.5764256119728088,0.8431390151381493,0.13836249709129333,0.3444878049194813,0.47043233178555965,0.5729148834943771,0.6154667884111404
0.01919191919191919,1.5689183175563812,1.575050264596939,0.9629643112421036,0.1835129065439105,0.3751775845885277,0.487738449126482,0.5826069973409176,0.6219796314835548
0.019696969696969695,1.5659618377685547,1.5736661553382874,1.074938178062439,0.23215742781758308,0.40649741888046265,0.5052498057484627,0.5925700701773167,0.6286184079945087
0.0202020202020202,1.5630016028881073,1.5722767412662506,1.1803071796894073,0.2858837191015482,0.43854240141808987,0.5230162777006626,0.6029002778232098,0.6354431584477425
0.02070707070707071,1.5600582957267761,1.570903331041336,1.2821683287620544,0.3396071046590805,0.47061747685074806,0.5407807007431984,0.6132606975734234,0.6422689259052277
0.021212121212121213,1.5571647733449936,1.5695748031139374,1.3538362085819244,0.40155244804918766,0.5022477433085442,0.5584912858903408,0.6238070540130138,0.6494676098227501
0.021717171717171718,1.554295539855957,1.5682485401630402,1.4260330200195312,0.4637262709438801,0.5338585451245308,0.5761879049241543,0.6343542188405991,0.6566760614514351
0.022222222222222223,1.551465705037117,1.5669116228818893,1.479306310415268,0.528159387409687,0.5655926205217838,0.5941426232457161,0.6450098678469658,0.6638952903449535
0.022727272727272728,1.5486595183610916,1.5655717104673386,1.5129614025354385,0.5968143492937088,0.59750921651721,0.6125043407082558,0.6558424048125744,0.67113421484828
0.023232323232323233,1.5458235293626785,1.5642355531454086,1.546998143196106,0.6654610708355904,0.6294068768620491,0.6308603920042515,0.6666703186929226,0.6783704981207848
0.023737373737373738,1.5430305004119873,1.5629118978977203,1.5601112097501755,0.7364678010344505,0.662208765745163,0.6499459221959114,0.6776150651276112,0.6859161704778671
0.024242424242424242,1.5402665436267853,1.5615885853767395,1.5704020857810974,0.8083762153983116,0.6952349729835987,0.6692482493817806,0.6885942630469799,0.6935757100582123
0.024747474747474747,1.5375244617462158,1.5602654963731766,1.5784359723329544,0.8803853541612625,0.7283849976956844,0.6885755956172943,0.699651874601841,0.7012553177773952
0.025252525252525252,1.5348222702741623,1.5589408576488495,1.579327404499054,0.9522531032562256,0.7622002102434635,0.7080750577151775,0.7111784815788269,0.7091044187545776
0.025757575757575757,1.5321504026651382,1.5576183497905731,1.5802714973688126,1.0241122171282768,0.7960062362253666,0.7275624498724937,0.7226960770785809,0.7169535085558891
0.026262626262626262,1.5294744968414307,1.556295707821846,1.580508604645729,1.0941741839051247,0.8296008594334126,0.7471185475587845,0.7341687940061092,0.7248422987759113
0.026767676767676767,1.5268362015485764,1.5549735128879547,1.5797511041164398,1.15912476927042,0.8627923056483269,0.7668406777083874,0.7455481626093388,0.732842143625021
0.02727272727272727,1.5242001563310623,1.5536532253026962,1.5790029764175415,1.2240733578801155,0.895977146923542,0.7865536697208881,0.7569233924150467,0.7408397868275642
0.027777777777777776,1.5215898901224136,1.5523450076580048,1.578028842806816,1.2830785065889359,0.9288647696375847,0.8061498440802097,0.768188800662756,0.7489196471869946
0.028282828282828285,1.519014298915863,1.5510408878326416,1.5769002735614777,1.3339740261435509,0.9614603221416473,0.8256269432604313,0.7793219462037086,0.7571106292307377
0.02878787878787879,1.516494706273079,1.5497380048036575,1.5757730305194855,1.3848727196455002,0.9940482079982758,0.8451042287051678,0.7904494032263756,0.765297457575798
0.029292929292929294,1.513976201415062,1.548454001545906,1.574583500623703,1.4256267100572586,1.0256023108959198,0.8640107475221157,0.8014671467244625,0.773544181138277
0.0297979797979798,1.5114695727825165,1.5471713095903397,1.5733685791492462,1.4592983052134514,1.0565216913819313,0.8824539259076118,0.8124044798314571,0.781819075345993
0.030303030303030304,1.508982241153717,1.5458907783031464,1.572154015302658,1.4929775521159172,1.087430164217949,0.9008866474032402,0.8233298808336258,0.7900938056409359
0.03080808080808081,1.5065233558416367,1.5446042120456696,1.5709536969661713,1.5173306688666344,1.116946630179882,0.9192371815443039,0.8344988226890564,0.7981819361448288
0.031313131313131314,1.5040941387414932,1.5433190912008286,1.5697583854198456,1.5331692546606064,1.1455868482589722,0.9375246167182922,0.8458640351891518,0.8060981743037701
0.031818181818181815,1.5016986429691315,1.5420359373092651,1.5685622990131378,1.5490159690380096,1.174222968518734,0.9557991102337837,0.857223704457283,0.8140112906694412
0.03232323232323232,1.4993311539292336,1.5407583564519882,1.5673962831497192,1.55967515707016,1.2006652057170868,0.9736957922577858,0.868908517062664,0.8218936249613762
0.03282828282828283,1.4969538897275925,1.5394821166992188,1.5662457942962646,1.5642224252223969,1.225347138941288,0.9912566095590591,0.8809264749288559,0.8297404125332832
0.03333333333333333,1.4945936053991318,1.5382067263126373,1.5650950968265533,1.5687760561704636,1.2500324994325638,1.0088114365935326,0.8929415792226791,0.8374983966350555
0.03383838383838384,1.492262713611126,1.5369437485933304,1.5639244467020035,1.571484014391899,1.2722848057746887,1.0254123285412788,0.9047991260886192,0.8453594371676445
0.03434343434343434,1.4899565801024437,1.535681501030922,1.562740221619606,1.5713132470846176,1.2919547483325005,1.0408397912979126,0.9164059981703758,0.8532476723194122
0.03484848484848485,1.4876818731427193,1.5344195365905762,1.5615558177232742,1.5711440742015839,1.3116233572363853,1.0562632456421852,0.9280128180980682,0.8611337691545486
0.03535353535353535,1.4854449331760406,1.5331581830978394,1.5603781640529633,1.5708918422460556,1.3303348496556282,1.071430690586567,0.9395670965313911,0.869001567363739
0.03585858585858586,1.4832297340035439,1.5318986922502518,1.5592158138751984,1.5697533935308456,1.34500253200531,1.0852751284837723,0.9507583454251289,0.8766994625329971
0.03636363636363636,1.4810146912932396,1.5306405872106552,1.5580530911684036,1.5686152577400208,1.359673134982586,1.099116787314415,0.9619475975632668,0.8843958377838135
0.03686868686868687,1.4787991121411324,1.529390126466751,1.5568900555372238,1.5674774646759033,1.3743465170264244,1.112955741584301,0.973134770989418,0.8920906484127045
0.03737373737373737,1.4766042903065681,1.5281657427549362,1.5557313561439514,1.566209003329277,1.3855036422610283,1.1255437210202217,0.9841305166482925,0.9000144749879837
0.03787878787878788,1.4744299426674843,1.5269428342580795,1.5545725673437119,1.564903438091278,1.3962153568863869,1.1379196345806122,0.9950819984078407,0.9080004841089249
0.03838383838383838,1.4722912162542343,1.5257214307785034,1.5534137338399887,1.5635977536439896,1.4069285988807678,1.150295078754425,1.0060309618711472,0.915983572602272
0.03888888888888889,1.4701883047819138,1.5244828462600708,1.552267387509346,1.5622882843017578,1.415898747742176,1.1617117896676064,1.0167681351304054,0.9240941107273102
0.03939393939393939,1.468102939426899,1.523248240351677,1.5511313080787659,1.5609744936227798,1.4236195459961891,1.1723983213305473,1.027277149260044,0.9322925433516502
0.0398989898989899,1.4660348370671272,1.5220156013965607,1.5499949157238007,1.5596607029438019,1.4313448294997215,1.1830870509147644,1.03778538107872,0.940482847392559
0.0404040404040404,1.4639720767736435,1.5207913666963577,1.5488574504852295,1.5583468526601791,1.4390310794115067,1.1937794759869576,1.0482929423451424,0.9486653506755829
0.04090909090909091,1.4619219675660133,1.5195803940296173,1.5477156192064285,1.5570544749498367,1.4439123794436455,1.2029577866196632,1.057959109544754,0.9567997381091118
0.04141414141414142,1.4598876982927322,1.5183680951595306,1.5465736836194992,1.555764526128769,1.4487991482019424,1.2121071740984917,1.0675718858838081,0.9649286568164825
0.04191919191919192,1.4578815177083015,1.517157033085823,1.545431762933731,1.5544745177030563,1.4536912739276886,1.2212588638067245,1.0771839246153831,0.9730568826198578
0.04242424242424243,1.4559114575386047,1.515947863459587,1.5443025380373,1.5531861931085587,1.4575315713882446,1.2297715917229652,1.086395800113678,0.9810304939746857
0.04292929292929293,1.4539553448557854,1.5147403925657272,1.5431823879480362,1.5519014745950699,1.4600690677762032,1.2373630180954933,1.0949261486530304,0.9886859729886055
0.043434343434343436,1.452013023197651,1.5135342925786972,1.5420619547367096,1.5506167262792587,1.4626110419631004,1.2449559569358826,1.1034560427069664,0.9963450953364372
0.04393939393939394,1.4501114264130592,1.5123318582773209,1.5409416258335114,1.5493319183588028,1.4651571661233902,1.2525504976511002,1.111985556781292,1.00400809943676
0.044444444444444446,1.4481982663273811,1.5111361294984818,1.5398201495409012,1.5480648875236511,1.4664521887898445,1.2587773576378822,1.1195377483963966,1.011211596429348
0.04494949494949495,1.4462930485606194,1.5099421739578247,1.5386986583471298,1.5468047261238098,1.4675796553492546,1.2647475004196167,1.1268831863999367,1.0182579681277275
0.045454545454545456,1.4443996101617813,1.5087499767541885,1.5375771671533585,1.545544520020485,1.468710333108902,1.2707187235355377,1.134231075644493,1.025301307439804
0.04595959595959596,1.4425489827990532,1.5075633376836777,1.53645721077919,1.54428431391716,1.4698175564408302,1.2766911834478378,1.1415814757347107,1.032341681420803
0.046464646464646465,1.4407185763120651,1.5063868016004562,1.535344883799553,1.5430352985858917,1.4699021130800247,1.2813593670725822,1.1476158276200294,1.0386190339922905
0.04696969696969697,1.4388989582657814,1.505211591720581,1.5342323780059814,1.541787639260292,1.469990313053131,1.286007598042488,1.1535688862204552,1.0448011457920074
0.047474747474747475,1.4370899498462677,1.5040347129106522,1.5331197530031204,1.5405399948358536,1.47008216381073,1.2906575426459312,1.159524753689766,1.0509801805019379
0.047979797979797977,1.4353232756257057,1.502864733338356,1.5320127308368683,1.5392926186323166,1.4700627699494362,1.2951231449842453,1.1653764694929123,1.0571500211954117
0.048484848484848485,1.433558739721775,1.5017051249742508,1.5309183448553085,1.5380565226078033,1.4694913178682327,1.2983150854706764,1.170028194785118,1.0631344988942146
0.04898989898989899,1.4317829459905624,1.5005469024181366,1.5298237651586533,1.53682042658329,1.4689230397343636,1.301507517695427,1.1746806055307388,1.0691187009215355
0.049494949494949494,1.4300164952874184,1.4993898272514343,1.5287290215492249,1.5355843156576157,1.4683579877018929,1.3047003746032715,1.1793338060379028,1.075102649629116
0.05,1.4283156394958496,1.4982399865984917,1.5276375859975815,1.5343500971794128,1.4676933661103249,1.3076202049851418,1.183824211359024,1.0809674113988876


==> figs/data/sd7003_ns_p3_uu2.csv <==
y,uu1,uu2,uu3,uu4,uu5,uu6,uu7,uu8
0.000505050505050505,0.00012950562722835457,1.1051750789192738e-05,0.00016727630736568244,0.003590594555134885,0.0211650951532647,0.01808421069290489,0.011146756529342383,0.006769040483050048
0.00101010101010101,0.0004650059236155357,3.0468308636955044e-05,0.00040648458889336325,0.007967368088429794,0.04214199283160269,0.03698296402581036,0.024143664399161935,0.01528108399361372
0.0015151515151515152,0.0010265407254337333,5.878273304915638e-05,0.0006981100523262285,0.012223840632941574,0.05217455280944705,0.04880062793381512,0.036067245760932565,0.024523218162357807
0.00202020202020202,0.0017977659808821045,9.704213471195544e-05,0.0009963515440176707,0.015052211470901966,0.05409291130490601,0.05105156428180635,0.04112591175362468,0.029424151871353388
0.002525252525252525,0.001997622079215944,0.00013570966530096484,0.0013054656083113514,0.017639613011851907,0.055087054846808314,0.053115652641281486,0.045264743734151125,0.03334469464607537
0.0030303030303030303,0.0019585796544561163,0.00017896963254315779,0.0016103156449389644,0.01969504007138312,0.05521633313037455,0.05355067388154566,0.04740860220044851,0.035460945684462786
0.0035353535353535356,0.0012807193052140065,0.00021977602591505274,0.0018929277066490613,0.021278119646012783,0.0558635531924665,0.05395344039425254,0.048469847766682506,0.036472938023507595
0.00404040404040404,0.0007538942700193729,0.00026221205826004734,0.002163566467061173,0.022657498600892723,0.056755230063572526,0.05436558602377772,0.049125138903036714,0.0370729616843164
0.004545454545454545,0.0002161952788810595,0.0003133125173917506,0.0023937070000101812,0.023604847490787506,0.05829279846511781,0.05495767202228308,0.04935835348442197,0.0372859260533005
0.00505050505050505,0.0001291874377784552,0.0003961476631957339,0.002607118360174354,0.024424860370345414,0.05999753205105662,0.05554996291175485,0.04941713809967041,0.03731056838296354
0.005555555555555556,5.66238384180906e-05,0.0005378976347856224,0.0027953059907304123,0.025005580624565482,0.061507169622927904,0.05601702677085996,0.04920898494310677,0.03715817560441792
0.006060606060606061,4.1798623897193465e-05,0.0008827738092804793,0.002972526563098654,0.025575023260898888,0.06334399478510022,0.056819680612534285,0.04902995517477393,0.03716502105817199
0.0065656565656565654,3.244129584345501e-05,0.0012793488494935445,0.0031451439135707915,0.02613836491946131,0.06534650269895792,0.057794016785919666,0.04886686522513628,0.03725480264984071
0.007070707070707071,2.669945092748094e-05,0.0023453070025425404,0.0033071369398385286,0.026790735661052167,0.06747838761657476,0.058967748656868935,0.048773115035146475,0.037482427433133125
0.007575757575757576,3.22967705415067e-05,0.003772996904444881,0.003460994194028899,0.027458623400889337,0.06968005420640111,0.06020270008593798,0.048684462904930115,0.037713725585490465
0.00808080808080808,3.057052481381106e-05,0.005760763568105176,0.003565289967809804,0.02812248468399048,0.0716353990137577,0.061524963937699795,0.04862182028591633,0.03793290629982948
0.008585858585858586,2.9904243547207443e-05,0.007907904539024457,0.003657674591522664,0.028809505398385227,0.07362947147339582,0.06282807979732752,0.04859505430795252,0.038163123186677694
0.00909090909090909,2.9240872891023173e-05,0.0105400484171696,0.003693571052281186,0.029633799917064607,0.07583060534670949,0.06402685679495335,0.04876365908421576,0.03846457530744374
0.009595959595959595,2.8489772375905886e-05,0.012675497971940786,0.0037208581779850647,0.03050945419818163,0.07807257352396846,0.06522698048502207,0.0489662850741297,0.03878483735024929
0.0101010101010101,2.777921645247261e-05,0.014154003816656768,0.003719560263562016,0.03157550340984017,0.0804357985034585,0.06644108286127448,0.0492820143699646,0.039170400239527225
0.010606060606060607,2.6984073429048294e-05,0.013934301096014678,0.003727797156898305,0.03272354486398399,0.0828254553489387,0.0676109790802002,0.049652134301140904,0.03948500892147422
0.011111111111111112,2.6234227448185266e-05,0.01160813809838146,0.003780073078814894,0.03392072184942663,0.0852999440394342,0.06851471355184913,0.04995703627355397,0.039674051804468036
0.011616161616161616,2.5553006139489298e-05,0.009074062923900783,0.0038335913995979354,0.03518986818380654,0.08776170667260885,0.06949598109349608,0.05030467384494841,0.03983264300040901
0.012121212121212121,2.4879434590729943e-05,0.006023647380061448,0.0038967029977357015,0.036750555504113436,0.09018057072535157,0.07073967857286334,0.050817953422665596,0.03987228753976524
0.012626262626262626,2.4229185555668664e-05,0.0035264513426227495,0.003976853229687549,0.03835965320467949,0.09258939139544964,0.07206109678372741,0.051356180338189006,0.039910438004881144
0.013131313131313131,2.360255052735738e-05,0.0020971836638636887,0.004116300464374945,0.04034859943203628,0.09489521151408553,0.07386937038972974,0.052057460648939013,0.03992763324640691
0.013636363636363636,2.2997925043455325e-05,0.0005092110222904012,0.004496422930969857,0.04243538505397737,0.09731246577575803,0.0756680779159069,0.052694395650178194,0.039934164844453335
0.014141414141414142,2.2412704765883973e-05,0.0002898278980865143,0.005222347506787628,0.04408022272400558,0.099898352753371,0.07765551609918475,0.05304623767733574,0.03990790760144591
0.014646464646464647,2.1824824216309935e-05,4.1056540567296906e-05,0.0059307662304490805,0.045725360279902816,0.10247937217354774,0.07964067254215479,0.05339870788156986,0.03988082823343575
0.015151515151515152,2.1259948766783054e-05,2.3050412210068316e-05,0.008031078454223461,0.047730233520269394,0.10521725658327341,0.08145473571494222,0.053705580765381455,0.039999073604121804
0.015656565656565657,2.071035873996152e-05,1.1179020340534862e-06,0.010316647327272221,0.04983954387716949,0.1079909116961062,0.08323206659406424,0.05400022189132869,0.04015571065247059
0.01616161616161616,2.0178616296107066e-05,-1.8230908267469204e-05,0.013213364203693345,0.05192446243017912,0.11080819135531783,0.08462847908958793,0.05441994592547417,0.040401890873909
0.016666666666666666,1.9672644839374698e-05,-3.804793072959001e-05,0.016475570912007242,0.05398804950527847,0.11366201099008322,0.08572187321260571,0.054945052368566394,0.040730530861765146
0.01717171717171717,1.91730966889736e-05,-4.2828426671803754e-06,0.019304405141156167,0.05607074033468962,0.11640220321714878,0.08683602185919881,0.05545898643322289,0.041006467305123806
0.017676767676767676,1.8688999375626736e-05,-4.5463209517038194e-06,0.023196920519694686,0.05751123186200857,0.11870710458606482,0.08722415240481496,0.05603160965256393,0.04127049958333373
0.01818181818181818,1.821863145323732e-05,-4.786006485346661e-06,0.02711645734962076,0.058952054008841515,0.12100127432495356,0.08761064615100622,0.056599791860207915,0.041535774478688836
0.018686868686868686,1.7764328845260025e-05,-4.80382061596174e-06,0.02653737855143845,0.060405072290450335,0.12302830815315247,0.08868031809106469,0.05728473234921694,0.04181230301037431
0.01919191919191919,1.731949873828853e-05,-4.827492404047007e-06,0.025825175922363997,0.06185923330485821,0.12502227909862995,0.08984465477988124,0.05798912583850324,0.04209099058061838
0.019696969696969695,1.688202235072822e-05,-4.80131174640519e-06,0.023315691156312823,0.06366876629181206,0.1270856335759163,0.09120649844408035,0.05869745370000601,0.04239093838259578
0.0202020202020202,1.6448892438347684e-05,-4.75641203934174e-06,0.019224400399252772,0.06599532067775726,0.1292313113808632,0.09280831785872579,0.05940788937732577,0.0427234279923141
0.02070707070707071,1.6041551475609594e-05,-4.727849955088459e-06,0.015421492862515152,0.0683200175408274,0.13089541904628277,0.09449028875678778,0.0601578822825104,0.043058840557932854
0.021212121212121213,1.564796616548847e-05,-4.724040394421536e-06,0.01106476248241961,0.06963919359259307,0.13212682493031025,0.09476286359131336,0.06060145073570311,0.04333432135172188
0.021717171717171718,1.5265602542058332e-05,-4.720156567827871e-06,0.006664978835033253,0.07116634678095579,0.1333590317517519,0.09504012670367956,0.06104655098170042,0.04365758830681443
0.022222222222222223,1.4893674460836337e-05,-4.711702018767028e-06,0.003721129527548328,0.0725543349981308,0.13413588609546423,0.09536222415044904,0.06148603372275829,0.04403272201307118
0.022727272727272728,1.452759499898093e-05,-4.701691466379998e-06,0.0022907043021405116,0.07368068909272552,0.13427380193024874,0.09574518259614706,0.06191274244338274,0.044504333985969424
0.023232323232323233,1.4164248796078027e-05,-4.691781839483156e-06,0.0008337654981005471,0.07480620639398694,0.13441767543554306,0.09612553333863616,0.06233755126595497,0.04497389215976
0.023737373737373738,1.381045530024494e-05,-4.676602742392788e-06,0.0004484862329263706,0.07535653188824654,0.13429163210093975,0.09614483686164021,0.0627352544106543,0.04547129920683801
0.024242424242424242,1.3474557704284962e-05,-4.661592925003788e-06,0.00021329280662030214,0.07568634999915957,0.13410258200019598,0.09605009015649557,0.06312571279704571,0.0459820288233459
0.024747474747474747,1.3150034646969289e-05,-4.646441226441311e-06,9.170037765215966e-05,0.0747251994907856,0.1336148139089346,0.09573119739070535,0.06348120654001832,0.04641234246082604
0.025252525252525252,1.2833979212700797e-05,-4.636515399170094e-06,8.126717898448987e-05,0.07186506036669016,0.1321558179333806,0.09485534578561783,0.0632749735377729,0.046470753848552704
0.025757575757575757,1.2524550356829423e-05,-4.627249381883303e-06,7.044953827062272e-05,0.06900766585022211,0.13069090899080038,0.09398330375552177,0.06306708697229624,0.04652967653237283
0.026262626262626262,1.2215083131650317e-05,-4.6149708907705644e-06,6.147815020085545e-05,0.06536275893449783,0.1288783112540841,0.0930516542866826,0.06292955297976732,0.04654579679481685
0.026767676767676767,1.1913077969438746e-05,-4.600903224627473e-06,5.530177668333636e-05,0.05946335336193442,0.12638968788087368,0.09198362240567803,0.06296795513480902,0.04643770447000861
0.02727272727272727,1.1626861862623628e-05,-4.58715197737547e-06,4.9013953685062006e-05,0.05356540740467608,0.12389812991023064,0.09091643476858735,0.0630062548443675,0.04632680886425078
0.027777777777777776,1.1349214105393912e-05,-4.575325846190026e-06,4.3328351353011385e-05,0.047740046633407474,0.12086047837510705,0.08990263007581234,0.06307042948901653,0.046141308499500155
0.028282828282828285,1.1077595445385668e-05,-4.564525511341344e-06,3.800215620231029e-05,0.04201153200119734,0.11728782532736659,0.08894575666636229,0.06316853826865554,0.045858070719987154
0.02878787878787879,1.0814714585194452e-05,-4.554368445042201e-06,3.255762749176938e-05,0.03628201480023563,0.1137138344347477,0.0879888110794127,0.06327048456296325,0.04557547578588128
0.029292929292929294,1.0557193945714971e-05,-4.5364413949755544e-06,3.0262233622124768e-05,0.030568875023163855,0.1089309430681169,0.08626378932967782,0.06300713075324893,0.04516671318560839
0.0297979797979798,1.0302455052624282e-05,-4.522688129782182e-06,2.6705469906573853e-05,0.025343452114611864,0.10356569942086935,0.08453494356945157,0.0626438520848751,0.044648198178038
0.030303030303030304,1.0054456083707919e-05,-4.5088613092048035e-06,2.308748918267156e-05,0.020117137930355966,0.09820151049643755,0.0828082193620503,0.06228330312296748,0.04412936023436487
0.03080808080808081,9.811849167817854e-06,-4.495939009530048e-06,2.0302505276958982e-05,0.016427612921688706,0.09278464829549193,0.08093556016683578,0.06183530483394861,0.043776593171060085
0.031313131313131314,9.574386865551787e-06,-4.483815018829773e-06,1.7826013163357857e-05,0.014140461687929928,0.08733364893123507,0.07896207645535469,0.061317629646509886,0.04357510432600975
0.031818181818181815,9.347645004709193e-06,-4.472424251389384e-06,1.5306290066519068e-05,0.011851409508381039,0.08188218344002962,0.07699245121330023,0.0608016480691731,0.0433738857973367
0.03232323232323232,9.127058660851617e-06,-4.459475633211696e-06,1.3342325758003426e-05,0.010194685019087046,0.07706836331635714,0.07518802070990205,0.06007617665454745,0.043200145941227674
0.03282828282828283,8.90532322728177e-06,-4.445528531960008e-06,1.1654516981707275e-05,0.009283832099754363,0.07276982115581632,0.07353551965206861,0.05913585051894188,0.04305711155757308
0.03333333333333333,8.693558413597202e-06,-4.430861224591354e-06,9.938643628970567e-06,0.008372144540771842,0.06847367947921157,0.07189058139920235,0.0581950843334198,0.042867223266512156
0.03383838383838384,8.488486798796657e-06,-4.4214027354883e-06,8.556345406418586e-06,0.007368178718024865,0.0640216008760035,0.06976239662617445,0.05719680106267333,0.0426781945861876
0.03434343434343434,8.285996898393932e-06,-4.408534294952915e-06,7.388875026492769e-06,0.006633457611314952,0.059754114830866456,0.06749376142397523,0.05591530981473625,0.04254200612194836
0.03484848484848485,8.088164577202406e-06,-4.395099637122257e-06,6.20315842780883e-06,0.00589844022761099,0.055484861601144075,0.06522758537903428,0.0546306308824569,0.04240305721759796
0.03535353535353535,7.898417834439897e-06,-4.380862833386345e-06,5.13118441336502e-06,0.0051830791926477104,0.051327459048479795,0.06295213336125016,0.053351051872596145,0.04223982780240476
0.03585858585858586,7.712756541877752e-06,-4.36651839663682e-06,4.34367434820615e-06,0.004676848504459485,0.047650611493736506,0.06061573885381222,0.052127395290881395,0.04185377433896065
0.03636363636363636,7.523370186390821e-06,-4.352350003955507e-06,3.544033628344323e-06,0.004170366039033979,0.043975058011710644,0.0582785306032747,0.05090264533646405,0.041469111340120435
0.03686868686868687,7.341480454670091e-06,-4.3379863541304076e-06,2.734120151615116e-06,0.003663662588223815,0.04030084819532931,0.05594048253260553,0.04967681923881173,0.041085840901359916
0.03737373737373737,7.162680333294702e-06,-4.3221730265941005e-06,2.2048719294787134e-06,0.0032787883828859776,0.03715104830916971,0.05375764425843954,0.048355209873989224,0.04062428046017885
0.03787878787878788,6.9866019885012065e-06,-4.3062902363999456e-06,1.6678893621779878e-06,0.00292846689990256,0.034071429166942835,0.05160087835974991,0.04701728164218366,0.040140887489542365
0.03838383838383838,6.819467870400331e-06,-4.290338466717003e-06,1.1231863830118982e-06,0.0025779777351999655,0.030995726003311574,0.04944377997890115,0.04568439442664385,0.039658064022660255
0.03888888888888889,6.660257980684037e-06,-4.276463442920431e-06,7.248472737586553e-07,0.0023032467579469085,0.02776182652451098,0.04685527575202286,0.04413577984087169,0.03904168028384447
0.03939393939393939,6.50405058877368e-06,-4.263219011590991e-06,3.833497821403853e-07,0.0020778280595550314,0.024825792061164975,0.044011727441102266,0.042627340415492654,0.03837258997373283
0.0398989898989899,6.350798969378957e-06,-4.250050068321798e-06,3.535742543192555e-08,0.0018523069011280313,0.021887493203394115,0.041169309290125966,0.04111952567473054,0.03770533902570605
0.0404040404040404,6.1977032430604595e-06,-4.235877668179455e-06,-2.980287781007007e-07,0.0016266688544419594,0.01896449876949191,0.03832824039272964,0.03961230302229524,0.037039900198578835
0.04090909090909091,6.046822477401292e-06,-4.219280157258254e-06,-5.089689698589694e-07,0.0014727275411132723,0.0171697303885594,0.03597462014295161,0.037954510655254126,0.03635747591033578
0.04141414141414142,5.898597180475917e-06,-4.203161637406083e-06,-7.23713426964423e-07,0.0013269618139020167,0.015371961053460836,0.0336305289529264,0.03628753498196602,0.03567201318219304
0.04191919191919192,5.754764117682498e-06,-4.187862884919014e-06,-9.422289142246854e-07,0.0011811315125669353,0.013571180694270879,0.03128590504638851,0.03462074580602348,0.034985506907105446
0.04242424242424243,5.616213798020908e-06,-4.1732481577128056e-06,-1.1111595101809257e-06,0.0010514994792174548,0.012126887973863631,0.02917111909482628,0.033041748451069,0.03436297946609557
0.04292929292929293,5.479705521338474e-06,-4.157459954967635e-06,-1.2438752250432117e-06,0.000955803960096091,0.011126300552859902,0.027387493988499045,0.031612203223630786,0.03387411031872034
0.043434343434343436,5.345220444041843e-06,-4.140275621011824e-06,-1.3791382649230854e-06,0.000860059677506797,0.01012577983783558,0.025603570858947933,0.030182710383087397,0.03338334080763161
0.04393939393939394,5.221057307380761e-06,-4.1308804554773815e-06,-1.5142998925909978e-06,0.0007642719647265039,0.00912531983340159,0.02381929976399988,0.028753281803801656,0.032890647649765015
0.044444444444444446,5.0949109038356255e-06,-4.115021283723763e-06,-1.5781476019327556e-06,0.000695360591635108,0.008217457623686641,0.022069883882068098,0.0273015369893983,0.03210319555364549
0.04494949494949495,4.9693517780724505e-06,-4.0994571293140325e-06,-1.6435127037084385e-06,0.0006337280028674286,0.0074671901820693165,0.020447611808776855,0.025989518384449184,0.03139272890985012
0.045454545454545456,4.844709820872595e-06,-4.084185377450922e-06,-1.7103837919307807e-06,0.0005720636909245513,0.0067160412145312876,0.01882635708898306,0.024678263813257217,0.03068452375009656
0.04595959595959596,4.7258568542929424e-06,-4.068978711302407e-06,-1.7712835749250644e-06,0.0005103714211145416,0.005972213635686785,0.01720614719670266,0.023367781890556216,0.029978556325659156
0.046464646464646465,4.610362367429843e-06,-4.053262472325514e-06,-1.7943714389900833e-06,0.0004681670561694773,0.005548809596803039,0.01597792760003358,0.022323418175801635,0.029304691590368748
0.04696969696969697,4.4968778070142434e-06,-4.037374225163148e-06,-1.8181458898425262e-06,0.0004283274811314186,0.005125066178152338,0.014757025870494545,0.021295782062225044,0.028635777300223708
0.047474747474747475,4.385389701155873e-06,-4.0197645603257115e-06,-1.8426060179876913e-06,0.0003884674661094323,0.0047009844274725765,0.013536960061173886,0.02026790869422257,0.02796813810709864
0.047979797979797977,4.276998026853107e-06,-4.00220105234439e-06,-1.8583046852427287e-06,0.00034903011146525387,0.004301864857552573,0.012376337544992566,0.019268509815447032,0.027297288994304836
0.048484848484848485,4.166845371855743e-06,-3.984734519235644e-06,-1.853741771640216e-06,0.0003230170241295127,0.004024968133307993,0.011617426527664065,0.018591035855934024,0.02649432932958007
0.04898989898989899,4.0606402649245865e-06,-3.968112508800914e-06,-1.8499764848911582e-06,0.000296991840514238,0.003747988841496408,0.010858162480872124,0.017913113348186016,0.02569177933037281
0.049494949494949494,3.955836035629545e-06,-3.952328597733867e-06,-1.8470048104290981e-06,0.00027095299810753204,0.0034709360043052584,0.010098541446495801,0.017234739498235285,0.024889634689316154
0.05,3.860161626789704e-06,-3.9305742518536135e-06,-1.8230351983561377e-06,0.0002468039619998308,0.003220145357772708,0.009169144526822492,0.01641210005618632,0.024102140916511416


==> figs/data/sd7003_ns_p3_uv2.csv <==
y,uv1,uv2,uv3,uv4,uv5,uv6,uv7,uv8
0.000505050505050505,3.447287735980353e-05,4.1700109676412467e-07,-8.187404176851487e-06,-0.00040294786958838813,-0.0032242939923889935,-0.003516828903229907,-0.002444018784444779,-0.001622783427592367
0.00101010101010101,0.00012441978924471186,1.3756147154708742e-06,-1.668276865984808e-05,-0.0009152469283435494,-0.006667352688964456,-0.0074121999787166715,-0.005442861671326682,-0.003756920137675479
0.0015151515151515152,0.00027514074463397264,2.9261157266091686e-06,-2.271714413382142e-05,-0.0014466314278251957,-0.008882975846063346,-0.010455025767441839,-0.008589288278017193,-0.006309620483079925
0.00202020202020202,0.0004790171697095502,6.03289829825826e-06,-1.748276607749233e-05,-0.0018796380136336666,-0.010305215138942003,-0.01153100113151595,-0.010110022325534374,-0.007744439964881167
0.002525252525252525,0.0005041911063017324,9.778938874660525e-06,-1.1027099844795885e-05,-0.0022816805067122914,-0.011255389137659222,-0.012677137681748718,-0.011406814388465136,-0.008854013809468597
0.0030303030303030303,0.0004602983972290531,1.4756812134919528e-05,1.5107050330698257e-06,-0.0026281231075699907,-0.012632530939299613,-0.013758832588791847,-0.012405177229084074,-0.009619346528779715
0.0035353535353535356,0.00024448451767966617,2.1163834588833197e-05,1.7679343358167898e-05,-0.0029523026569222566,-0.013986777688842267,-0.014698729501105845,-0.012994547083508223,-0.0100224653724581
0.00404040404040404,0.0001067368561962212,2.8611287461899337e-05,3.569814712989228e-05,-0.003265006442234153,-0.01539449393749237,-0.015623586776200682,-0.01343578431988135,-0.010300063993781805
0.004545454545454545,-2.416580275621527e-05,3.9253315662790556e-05,5.803562421746733e-05,-0.003540436773619149,-0.017328747955616564,-0.016792221984360367,-0.013777720334473997,-0.010547451267484576
0.00505050505050505,-2.7515038027559058e-05,5.499116969076567e-05,8.424929001193959e-05,-0.003778314756345935,-0.019177134847268462,-0.017923510808032006,-0.014022635819856077,-0.010781790653709322
0.005555555555555556,-3.043504875677172e-05,7.934734537684562e-05,0.00011328343907734961,-0.0039714730373816565,-0.020962996524758637,-0.018984556547366083,-0.014115276746451855,-0.01096010219771415
0.006060606060606061,-2.8167815912638616e-05,0.000129627340584193,0.00014414654447136854,-0.004181815456831828,-0.022791893454268575,-0.020174849429167807,-0.01424898998811841,-0.01122484658844769
0.0065656565656565654,-2.793937017031567e-05,0.0001860199654402095,0.00017589833112197084,-0.004401742873596959,-0.024640748277306557,-0.021429883083328605,-0.014406276342924684,-0.011536613281350583
0.007070707070707071,-2.926871866293368e-05,0.00032454498523293296,0.00020541879644042638,-0.004698091470345389,-0.026434646919369698,-0.02270836743991822,-0.014630265126470476,-0.011844154389109462
0.007575757575757576,-2.5753148861440422e-05,0.0005240455229795771,0.00023299959383393798,-0.005006016475817887,-0.028264544205740094,-0.02400381478946656,-0.01488510996568948,-0.012159894686192274
0.00808080808080808,-2.505204190583754e-05,0.0007944551143737044,0.00024812487123426763,-0.005326542475813767,-0.030051361653022468,-0.02542851015459746,-0.01525529648642987,-0.012521076365374029
0.008585858585858586,-2.4626703975627606e-05,0.0010917099061771296,0.00025969630223698914,-0.005648333513818216,-0.03186457930132747,-0.0268347579985857,-0.015648918924853206,-0.012885802774690092
0.00909090909090909,-2.42003745825059e-05,0.0014658086001873016,0.00025661187419245834,-0.005976096934318775,-0.03380029450636357,-0.028153611347079277,-0.016165031061973423,-0.013270570314489305
0.009595959595959595,-2.373497193275398e-05,0.0017445427147322334,0.00024890434019653185,-0.006289264412771445,-0.03578215907327831,-0.0294615738093853,-0.016713858174625784,-0.013666690036188811
0.0101010101010101,-2.330972108666174e-05,0.001898266542411875,0.0002349306735140999,-0.006547551936819218,-0.037911813938990235,-0.030738751287572086,-0.0173702203319408,-0.014104773290455341
0.010606060606060607,-2.2875364379615348e-05,0.0018368051532888785,0.00021868169324079645,-0.006770853637135588,-0.039936717832461,-0.032011634786613286,-0.018033651111181825,-0.014527390827424824
0.011111111111111112,-2.245722839688824e-05,0.001459315448300913,0.00020739066667374573,-0.007005804021900985,-0.04179004859179258,-0.03314519673585892,-0.018681751564145088,-0.014921859372407198
0.011616161616161616,-2.2065169105189852e-05,0.001063346971932333,0.00019148558192227938,-0.007242247185786255,-0.04363047331571579,-0.03428328037261963,-0.019343705964274704,-0.015310556860640645
0.012121212121212121,-2.166293131722341e-05,0.0006055162630218547,0.0001671494825359332,-0.0074846736824838445,-0.045416198670864105,-0.03544060420244932,-0.020068180514499545,-0.01567506417632103
0.012626262626262626,-2.1285224988787377e-05,0.00025852715771179646,0.00014150081995012442,-0.0077452878904296085,-0.04718839353881776,-0.036591784562915564,-0.020800000405870378,-0.0160337898414582
0.013131313131313131,-2.091766759804159e-05,0.0001269301792490296,0.00010903458058919568,-0.008149325556587428,-0.048897485015913844,-0.03770956234075129,-0.02159949322231114,-0.016351681435480714
0.013636363636363636,-2.0571144204950542e-05,-6.66505140998197e-05,9.159587426665894e-05,-0.008569630765123293,-0.05065070488490164,-0.038819350535050035,-0.022362595656886697,-0.01665864617098123
0.014141414141414142,-2.0221436443534913e-05,-5.07983108946064e-05,0.00010343358738396091,-0.009095633897231892,-0.05220628366805613,-0.039895156398415565,-0.02311037329491228,-0.01693924400024116
0.014646464646464647,-1.988028179766843e-05,-3.8310680338327074e-05,0.00011383803832387684,-0.009621762292226776,-0.05376361170783639,-0.04097427730448544,-0.023852579412050545,-0.017219061497598886
0.015151515151515152,-1.9541776396181376e-05,-2.573652943738125e-05,0.00018383742769856326,-0.0104007241607178,-0.05542201269418001,-0.04195772181265056,-0.024517322424799204,-0.01749970845412463
0.015656565656565657,-1.9223078197683208e-05,-1.2247361155459657e-05,0.00026126672946702456,-0.011253138625761494,-0.05710271396674216,-0.042918438324704766,-0.025163303595036268,-0.017781050759367645
0.01616161616161616,-1.891007036647352e-05,-1.1385386073925474e-05,0.00036951088350178907,-0.012283557385671884,-0.05871050385758281,-0.04382541705854237,-0.025826326105743647,-0.01805950910784304
0.016666666666666666,-1.8612582266541722e-05,-1.394199040305466e-05,0.0004958433746651281,-0.013475959276547655,-0.06025989749468863,-0.04468896705657244,-0.026506602647714317,-0.01833429269026965
0.01717171717171717,-1.8313612713427574e-05,-6.235425900058544e-06,0.0005551642570935655,-0.014858305279631168,-0.06171433720737696,-0.045519837411120534,-0.02716322208289057,-0.018602933967486024
0.017676767676767676,-1.801528014766518e-05,-5.100371438970797e-06,0.0006315104546956718,-0.016464404645375907,-0.06297365296632051,-0.04623148054815829,-0.02774210541974753,-0.01885263412259519
0.01818181818181818,-1.7735286064635147e-05,-4.0639888680971126e-06,0.000707445291482145,-0.01807053165975958,-0.0642284294590354,-0.046945089707151055,-0.02832430391572416,-0.0191005184315145
0.018686868686868686,-1.745616691550822e-05,-3.918948721093329e-06,0.0006282047306740424,-0.019831253797747195,-0.0650662244297564,-0.047529117204248905,-0.028866812237538397,-0.019367205444723368
0.01919191919191919,-1.719141005196434e-05,-3.744755176171566e-06,0.0005450986100186128,-0.021621655789203942,-0.06585139082744718,-0.04809397109784186,-0.02940366289112717,-0.01963766699191183
0.019696969696969695,-1.692678233666811e-05,-3.754653732812585e-06,0.0003847049911200884,-0.02345687069464475,-0.06659818673506379,-0.04858877859078348,-0.029903038404881954,-0.019908840651623905
0.0202020202020202,-1.6660790834066574e-05,-3.8452009931688735e-06,0.00015591895385114185,-0.025357571430504322,-0.0673039685934782,-0.0489964175503701,-0.03034850407857448,-0.02018159965518862
0.02070707070707071,-1.6409839759035094e-05,-3.890966695507814e-06,-2.693598247560658e-06,-0.02725888986606151,-0.06784075405448675,-0.04940905421972275,-0.03079686255659908,-0.020455186837352812
0.021212121212121213,-1.6159201550181024e-05,-3.805420377034352e-06,-0.00011797296792792622,-0.028948847553692758,-0.06844461057335138,-0.049541821237653494,-0.031230377149768174,-0.020706516690552235
0.021717171717171718,-1.5923189494060352e-05,-3.720559661246625e-06,-0.00023473457622458227,-0.0305863656103611,-0.06904734345152974,-0.049673526315018535,-0.03166330489329994,-0.020962072303518653
0.022222222222222223,-1.5692046417825622e-05,-3.654835197153261e-06,-0.00027460025194159243,-0.03208820312283933,-0.06947725405916572,-0.049793284852057695,-0.032084848964586854,-0.021213698317296803
0.022727272727272728,-1.545816451198334e-05,-3.596121203486291e-06,-0.00023436999799741898,-0.033336421474814415,-0.0696653500199318,-0.049896794836968184,-0.032487771240994334,-0.021457257214933634
0.023232323232323233,-1.5231513998514856e-05,-3.537168453249251e-06,-0.0001945617186720483,-0.034584793727844954,-0.06985445879399776,-0.05000127456150949,-0.03289007884450257,-0.021700533223338425
0.023737373737373738,-1.5005263662715151e-05,-3.4931501318169467e-06,-0.0001428434925401234,-0.034999277675524354,-0.06983307236805558,-0.0499286986887455,-0.03320315643213689,-0.02192583808209747
0.024242424242424242,-1.4787268014515575e-05,-3.450377178637609e-06,-8.843139949021861e-05,-0.0350941636133939,-0.06976433843374252,-0.0498031135648489,-0.03348695463500917,-0.02214528725016862
0.024747474747474747,-1.458132567222492e-05,-3.3965250878509323e-06,-4.117059643249377e-05,-0.03504168055951595,-0.06955644115805626,-0.049647612730041146,-0.03375614690594375,-0.022343015181832016
0.025252525252525252,-1.4375138221112138e-05,-3.3285905374214053e-06,-2.788646929730021e-05,-0.03410556144081056,-0.06876022135838866,-0.049132061656564474,-0.033794100396335125,-0.02252531738486141
0.025757575757575757,-1.4176525951370422e-05,-3.260602213117636e-06,-1.4206791831838927e-05,-0.03316957759670913,-0.06796365231275558,-0.04862025519832969,-0.03383062733337283,-0.02270710456650704
0.026262626262626262,-1.3974253079140908e-05,-3.1996649738630367e-06,-4.944429548459084e-06,-0.031885466538369656,-0.06698510842397809,-0.04806934483349323,-0.03384845796972513,-0.022873914567753673
0.026767676767676767,-1.377198043428507e-05,-3.1426523179334254e-06,-1.9604459877697877e-06,-0.029607075499370694,-0.06564798904582858,-0.04742773319594562,-0.03382409596815705,-0.022999707725830376
0.02727272727272727,-1.3581890812019992e-05,-3.0853130539298945e-06,1.0932394332030526e-06,-0.027328792377375066,-0.06430901307612658,-0.04678822890855372,-0.033800756093114614,-0.023125729872845113
0.027777777777777776,-1.3394472318850603e-05,-3.033714548905664e-06,3.1268167219877796e-06,-0.024855299619957805,-0.06275816075503826,-0.04604733735322952,-0.03380009648390114,-0.023191315354779363
0.028282828282828285,-1.3206292351242155e-05,-2.983896386865581e-06,4.459191046635169e-06,-0.022115047904662788,-0.06100286403670907,-0.04519145004451275,-0.03382809553295374,-0.023173884488642216
0.02878787878787879,-1.3036365544394357e-05,-2.9343716647645124e-06,5.808150461916739e-06,-0.01937456533778459,-0.0592504795640707,-0.04433040181174874,-0.03385938866995275,-0.023155328235588968
0.029292929292929294,-1.2859667720022117e-05,-2.87411007349192e-06,6.108587740527582e-06,-0.016481066937558353,-0.05702968221157789,-0.043382508447393775,-0.03371124155819416,-0.023113918490707874
0.0297979797979798,-1.2679968222073512e-05,-2.8133257643503384e-06,6.289326421438091e-06,-0.013660251162946224,-0.05476425844244659,-0.04242195887491107,-0.03353869542479515,-0.023025457514449954
0.030303030303030304,-1.2511314196217427e-05,-2.7530512909379468e-06,6.478583969737883e-06,-0.010838832415174693,-0.05250157881528139,-0.04146369476802647,-0.03336669551208615,-0.022935535293072462
0.03080808080808081,-1.234398905580747e-05,-2.6912851325278098e-06,6.7029298804754944e-06,-0.008545859367586672,-0.04994814796373248,-0.04039166634902358,-0.03303942899219692,-0.02288631524425
0.031313131313131314,-1.2176333427760255e-05,-2.629246004914876e-06,6.939746810985525e-06,-0.006735015049343929,-0.047208359465003014,-0.03923953091725707,-0.03258877620100975,-0.02287573053035885
0.031818181818181815,-1.2018636880384292e-05,-2.567099443240295e-06,7.17737989930356e-06,-0.004923165499349125,-0.04446651320904493,-0.03808889235369861,-0.03213833877816796,-0.022866034414619207
0.03232323232323232,-1.1863115787491552e-05,-2.5095570563848923e-06,7.455552037072266e-06,-0.003543865663232282,-0.04183838493190706,-0.036978076212108135,-0.03155480558052659,-0.02283963409718126
0.03282828282828283,-1.1702204915309267e-05,-2.452999162017022e-06,7.75595736968171e-06,-0.002674220952030737,-0.03930218913592398,-0.03590119909495115,-0.030840627383440733,-0.02279351290781051
0.03333333333333333,-1.1549623422979494e-05,-2.3966754767457132e-06,8.058417563461262e-06,-0.0018035590692306869,-0.03676507866475731,-0.0348231450188905,-0.030133130261674523,-0.02277885319199413
0.03383838383838384,-1.140112857456188e-05,-2.3356105813832073e-06,8.315550758197787e-06,-0.0011780715503846295,-0.03423658374231309,-0.033656402258202434,-0.02940591669175774,-0.022704392904415727
0.03434343434343434,-1.1252333649736102e-05,-2.2716985412785107e-06,8.531490379937168e-06,-0.0009381047493661754,-0.03199463675264269,-0.03260323032736778,-0.02864170481916517,-0.022591810789890587
0.03484848484848485,-1.1106712008768227e-05,-2.2081895707515287e-06,8.749297876420314e-06,-0.0006977258890401572,-0.02975564857479185,-0.031551588559523225,-0.027877664077095687,-0.02248110482469201
0.03535353535353535,-1.0968143783429696e-05,-2.1489431816235083e-06,8.96104779712914e-06,-0.0004715108907475951,-0.027544077835045755,-0.03049189830198884,-0.027112164767459035,-0.02237005182541907
0.03585858585858586,-1.0829138830104057e-05,-2.093576789263807e-06,9.156219618944306e-06,-0.0003978309082413034,-0.02543677727226168,-0.029383295914158225,-0.026334917754866183,-0.022236598888412118
0.03636363636363636,-1.0688171471429087e-05,-2.0382558147957752e-06,9.352450888400199e-06,-0.0003240577293581737,-0.023329120012931526,-0.028275783406570554,-0.025558983208611608,-0.02210258541163057
0.03686868686868687,-1.05522775584177e-05,-1.982894573870908e-06,9.549614048864896e-06,-0.0002501958506400115,-0.021221140050329268,-0.027169352862983942,-0.024784367880783975,-0.021968012675642967
0.03737373737373737,-1.0416619602438004e-05,-1.9275632894277805e-06,9.727940494030918e-06,-0.00020814311756112147,-0.01950065791606903,-0.026098848204128444,-0.024009944521822035,-0.021760525065474212
0.03787878787878788,-1.0280751212121686e-05,-1.872806169700425e-06,9.907285971166857e-06,-0.0001751158506522188,-0.017829739663284272,-0.025035002268850803,-0.023235209053382277,-0.021532179904170334
0.03838383838383838,-1.015272022186764e-05,-1.81861730297328e-06,1.0087654402468615e-05,-0.00014204822497276837,-0.01615918177412823,-0.02397189207840711,-0.0224602633388713,-0.021303422865457833
0.03888888888888889,-1.002845863240509e-05,-1.7550643285346723e-06,1.0258606437218987e-05,-0.0001283435833556723,-0.014569656981620938,-0.022731250035576522,-0.021599291707389057,-0.02104021527338773
0.03939393939393939,-9.903639465846936e-06,-1.6898543400145627e-06,1.042894263036942e-05,-0.00011071990633126916,-0.013214015518315136,-0.02138510043732822,-0.020837418269366026,-0.02074604667723179
0.0398989898989899,-9.77826204007215e-06,-1.6246845824241518e-06,1.0599942527278472e-05,-9.309005065460951e-05,-0.011861040955409408,-0.02003512578085065,-0.02007644867990166,-0.020452796714380383
0.0404040404040404,-9.659009322149359e-06,-1.5624550577797436e-06,1.0770181575026072e-05,-7.545294474198272e-05,-0.010515179892536253,-0.01868401956744492,-0.019316368736326694,-0.02016044850461185
0.04090909090909091,-9.539117570511735e-06,-1.5064863703173614e-06,1.0932445434264082e-05,-6.291059361274165e-05,-0.009455491177504882,-0.01760301587637514,-0.01854603353422135,-0.019800944719463587
0.04141414141414142,-9.418878960332222e-06,-1.4507671686203594e-06,1.1095375839431654e-05,-5.094817927897566e-05,-0.008395451062824577,-0.01652647031005472,-0.017775323474779725,-0.019434679998084903
0.04191919191919192,-9.301636055170093e-06,-1.3950986748056948e-06,1.125896812936844e-05,-3.898026314885783e-05,-0.007335056376177818,-0.015448846621438861,-0.017004894092679024,-0.019069397123530507
0.04242424242424243,-9.189804472953256e-06,-1.3346353213705697e-06,1.140701408530731e-05,-2.8337925911614548e-05,-0.006411135254893452,-0.014444014697801322,-0.016254966030828655,-0.0187091703992337
0.04292929292929293,-9.077608467578102e-06,-1.272870598256759e-06,1.154376855083683e-05,-2.047384477776859e-05,-0.005656418506987393,-0.013544268382247537,-0.015540495049208403,-0.01835779519751668
0.043434343434343436,-8.965054689724639e-06,-1.2114362579751514e-06,1.1681055809731333e-05,-1.2606812774151877e-05,-0.004901906737359241,-0.012643259135074914,-0.014827328210230917,-0.0180064914165996
0.04393939393939394,-8.858614251039398e-06,-1.1504262156236678e-06,1.1817988820439496e-05,-4.73730258931937e-06,-0.004147601284785196,-0.011740960413590074,-0.014115469180978835,-0.01765524473739788
0.044444444444444446,-8.751795292027964e-06,-1.086617163359449e-06,1.1955476736602577e-05,1.4177750742305761e-06,-0.0036070327478228137,-0.010872895771171898,-0.013426112884189934,-0.017225981631781906
0.04494949494949495,-8.644393290069274e-06,-1.0227351991964895e-06,1.2093304235349933e-05,6.7451115732808375e-06,-0.0030985981356934644,-0.0100117078400217,-0.012735449126921594,-0.01683334686094895
0.045454545454545456,-8.536755444765731e-06,-9.587807439093154e-07,1.2231473135670967e-05,1.207481369647212e-05,-0.0025900364125845954,-0.00915212882682681,-0.012043393275234848,-0.016441317333374172
0.04595959595959596,-8.43499049096863e-06,-8.970706161237629e-07,1.2367349086161994e-05,1.74065657176925e-05,-0.0020863134668616112,-0.008294175466289744,-0.011349950451403856,-0.01604988530743867
0.046464646464646465,-8.334750305039051e-06,-8.405680023138018e-07,1.2489927030401304e-05,2.1255587277835275e-05,-0.0017762169081834145,-0.0076459690753836185,-0.01086480903904885,-0.01563685544533655
0.04696969696969697,-8.234207086843526e-06,-7.842626801313202e-07,1.2612906061804097e-05,2.4924466188736005e-05,-0.001465105893657892,-0.007001927588135004,-0.010391826333943754,-0.015221572306472808
0.047474747474747475,-8.1333654975424e-06,-7.28467882848971e-07,1.273627276532352e-05,2.8594769247547447e-05,-0.0011529795042406477,-0.006358594342600554,-0.009917626390233636,-0.014806709659751505
0.047979797979797977,-8.037629925183865e-06,-6.7191659636201e-07,1.2855402474087896e-05,3.223196614499102e-05,-0.0008673236162621834,-0.00573859698488377,-0.009453676349949092,-0.014389335352461785
0.048484848484848485,-7.94171216966788e-06,-6.148274755979344e-07,1.2964474080945365e-05,3.482494298623351e-05,-0.0007135899019772296,-0.0052742128318641335,-0.009117636596783996,-0.013885464461054653
0.04898989898989899,-7.844171477700002e-06,-5.58027686614615e-07,1.3073727586743189e-05,3.741873467788537e-05,-0.0005588207127971145,-0.004810299738892354,-0.008781036885920912,-0.01338217657757923
0.049494949494949494,-7.746266021513293e-06,-5.015137216624055e-07,1.3183159239815723e-05,4.001348941073957e-05,-0.00040302199897723767,-0.00434685600339435,-0.00844386889366433,-0.012879466696176678
0.05,-7.654110390831192e-06,-4.4504605811734876e-07,1.3297621194396925e-05,4.2396367689434555e-05,-0.00026845378965845157,-0.003921915966202505,-0.008078301325440407,-0.012414720782544464


==> figs/data/sd7003_ns_p3_vv2.csv <==
y,vv1,vv2,vv3,vv4,vv5,vv6,vv7,vv8
0.000505050505050505,2.7293630751046294e-05,1.5779330482246223e-06,2.6320754727748863e-05,0.0006254256222746335,0.004345734021626413,0.003826699699857272,0.002367504348512739,0.0014465368367382325
0.00101010101010101,9.833436024564435e-05,4.3971598131520295e-06,6.943321932340041e-05,0.0015205471136141568,0.009927782462909818,0.008759990625549108,0.005601749871857464,0.0034925944783026353
0.0015151515151515152,0.0002173140146624064,8.539892007775052e-06,0.00012853089992859168,0.002615751844132319,0.015757873887196183,0.01400083675980568,0.009472038771491498,0.00609954894753173
0.00202020202020202,0.00037909593083895743,1.4338480752940086e-05,0.00021160023607080802,0.003861369827063754,0.02183512260671705,0.018848003004677594,0.012949173455126584,0.008359052008017898
0.002525252525252525,0.00040792537402012385,2.032212034919212e-05,0.0003056733385164989,0.0051355773757677525,0.027842572424560785,0.02392895147204399,0.016434444463811815,0.010532382351811975
0.0030303030303030303,0.00038339099774020724,2.716982839956472e-05,0.0004123490743950242,0.006457022478571162,0.03394254483282566,0.029040568275377154,0.019894027500413358,0.01260286767501384
0.0035353535353535356,0.00022889684260007925,3.399617878585559e-05,0.0005275505845929729,0.007761414279229939,0.03977896482683718,0.03394789225421846,0.023100818740203977,0.014519356132950634
0.00404040404040404,0.00012751342001138255,4.1264244146077544e-05,0.0006456427072407678,0.009055354108568281,0.04550786688923836,0.038761061849072576,0.026196339284069836,0.016377739026211202
0.004545454545454545,3.0302325285447296e-05,5.0372604277981736e-05,0.0007627813447470544,0.010301822971086949,0.051009509013965726,0.043328201631084085,0.029058375163003802,0.018178393598645926
0.00505050505050505,2.786351126360387e-05,6.464494867941539e-05,0.0008745794584683608,0.011516101600136608,0.05621545179747045,0.04764656932093203,0.031766205094754696,0.01991167536471039
0.005555555555555556,2.5273668256886594e-05,8.842995930535835e-05,0.0009802682034205645,0.01267763163195923,0.06106968643143773,0.05166134797036648,0.034252502489835024,0.021547529846429825
0.006060606060606061,2.5982127795032284e-05,0.00014394587924471125,0.0010717165059759282,0.01381964999018237,0.06556460913270712,0.055437760427594185,0.03660257230512798,0.023159538744948804
0.0065656565656565654,2.559671122526197e-05,0.00020740515037687146,0.0011570103742997162,0.014951319608371705,0.06988059310242534,0.059091508854180574,0.03888082830235362,0.02475886163301766
0.007070707070707071,2.4277407419504016e-05,0.0003749663892449462,0.0012150577058491763,0.01610712183173746,0.0737410169094801,0.062412864062935114,0.040953835006803274,0.026268496410921216
0.007575757575757576,2.563568250479875e-05,0.0006033500594639918,0.0012654681704589166,0.01727484934963286,0.07755627296864986,0.06566740013659,0.04298758856020868,0.027761365519836545
0.00808080808080808,2.5366618274347275e-05,0.0009194003396260086,0.0012785463986801915,0.01849943888373673,0.08097584918141365,0.06860710494220257,0.044807646656408906,0.02915231161750853
0.008585858585858586,2.501343328731309e-05,0.0012622231733985245,0.0012840152630815282,0.019738950999453664,0.08439236553385854,0.07148859603330493,0.046606865944340825,0.03053232398815453
0.00909090909090909,2.4652206775499508e-05,0.0016851552354637533,0.0012569243954203557,0.021067807218059897,0.08780088508501649,0.0740641844458878,0.04829463828355074,0.031838657800108194
0.009595959595959595,2.4300627387674467e-05,0.0020215387557982467,0.0012258466340426821,0.02241020102519542,0.09122669836506248,0.07657469296827912,0.049961381359025836,0.0331296524964273
0.0101010101010101,2.3980316655070055e-05,0.0022437800362240523,0.0011728395475074649,0.023803608724847436,0.09470367850735784,0.07887260429561138,0.05155185027979314,0.03436250379309058
0.010606060606060607,2.3693528191870428e-05,0.0022021373733878136,0.0011193522077519447,0.02521387638989836,0.09815329685807228,0.08111696224659681,0.053120073629543185,0.03554670000448823
0.011111111111111112,2.3403761588269845e-05,0.0018162928536185063,0.0010675300363800488,0.02662697236519307,0.10151852574199438,0.08310924004763365,0.05457618390209973,0.03662117896601558
0.011616161616161616,2.312249966962554e-05,0.0014025162818143144,0.001017257909552427,0.02806429099291563,0.10488505382090807,0.08508611097931862,0.056015055160969496,0.03767018369399011
0.012121212121212121,2.2839618736725242e-05,0.0009122078117798083,0.0009731759528222028,0.029599324450828135,0.10825683129951358,0.08700575027614832,0.05738759832456708,0.038620944833382964
0.012626262626262626,2.2581313601222064e-05,0.0005199084844207391,0.0009342008270323277,0.03116393752861768,0.11159679898992181,0.08890447439625859,0.05874040722846985,0.039559760596603155
0.013131313131313131,2.2316999206850596e-05,0.00031749684603710193,0.0009151939921139274,0.032960568787530065,0.11475890316069126,0.09067142754793167,0.05996163561940193,0.040412337286397815
0.013636363636363636,2.2077085532146157e-05,7.879445274738828e-05,0.0009310261157224886,0.034798964858055115,0.1179186562076211,0.0924092335626483,0.06117186928167939,0.04126178612932563
0.014141414141414142,2.182459286359517e-05,6.265448200792889e-05,0.0010167019718210213,0.036745976423844695,0.12065042369067669,0.09390579303726554,0.06218399852514267,0.042025124887004495
0.014646464646464647,2.1603671712000505e-05,4.2002377540484304e-05,0.0010995227567036636,0.03869310603477061,0.12337710428982973,0.09540281631052494,0.0631938842125237,0.042789391009137034
0.015151515151515152,2.137108435817936e-05,4.4457410240283934e-05,0.0013877656165277585,0.04090508259832859,0.1258111884817481,0.09674013778567314,0.06411369191482663,0.04352527461014688
0.015656565656565657,2.1160806454645353e-05,4.683222027779266e-05,0.001703237918263767,0.04319410724565387,0.1281758826225996,0.09804108552634716,0.06500809406861663,0.04425314534455538
0.01616161616161616,2.0948642031726195e-05,4.5351078597377636e-05,0.0021028325718361884,0.04556181887164712,0.13032748270779848,0.09922582563012838,0.06589846732094884,0.044945085886865854
0.016666666666666666,2.0744042785736383e-05,4.267778126632038e-05,0.002552692385506816,0.04800165444612503,0.13232011534273624,0.10031827772036195,0.06678467197343707,0.045603976119309664
0.01717171717171717,2.0546328187265317e-05,4.826652798328723e-05,0.002940056801890023,0.05043850652873516,0.13406473211944103,0.10138831660151482,0.06763791479170322,0.0462144180200994
0.017676767676767676,2.0344158883744967e-05,4.8310654165106826e-05,0.0034719368850346655,0.05277208355255425,0.13539441768079996,0.10221404489129782,0.06839662324637175,0.0467049500439316
0.01818181818181818,2.0165116325188137e-05,4.833346383747994e-05,0.004007299488876015,0.05510611389763653,0.13672181963920593,0.10303772473707795,0.06915258523076773,0.04719452327117324
0.018686868686868686,1.99756304937182e-05,4.8144465836230665e-05,0.0039128875359892845,0.057106109568849206,0.13754955306649208,0.10388634912669659,0.06988133862614632,0.04763084533624351
0.01919191919191919,1.980345086849411e-05,4.7965893827495165e-05,0.0037996988830855116,0.05904216389171779,0.13832197431474924,0.10473704757168889,0.07060607708990574,0.048056260449811816
0.019696969696969695,1.96303492430161e-05,4.7654505806349334e-05,0.0034384682367090136,0.060696020256727934,0.13896761648356915,0.10553069552406669,0.07127464283257723,0.0484883647877723
0.0202020202020202,1.9459684949652e-05,4.729158013105916e-05,0.0028589764260686934,0.061939514707773924,0.13946647103875875,0.10625401185825467,0.07186811231076717,0.04893165500834584
0.02070707070707071,1.9301128304505255e-05,4.70476477403281e-05,0.0023208086495287716,0.06318320287391543,0.13982814084738493,0.10696678096428514,0.07248268276453018,0.04937538132071495
0.021212121212121213,1.9134162585032755e-05,4.681089421865181e-05,0.0017140134586952627,0.06314848130568862,0.13974576722830534,0.10726252477616072,0.07284700777381659,0.04977458878420293
0.021717171717171718,1.898289644941542e-05,4.6573353984058485e-05,0.0011011096721631475,0.06315770698711276,0.13965882547199726,0.10755839152261615,0.07321274559944868,0.050191125366836786
0.022222222222222223,1.883174945760402e-05,4.632758168554574e-05,0.0006931149837328121,0.06279290514066815,0.13935217261314392,0.10775610292330384,0.07355357613414526,0.05060786381363869
0.022727272727272728,1.8676255081118143e-05,4.6079521780484356e-05,0.0004981497731932905,0.061729598324745893,0.13873793836683035,0.10780449397861958,0.0738507779315114,0.05102518852800131
0.023232323232323233,1.8540328255767236e-05,4.5832816113033914e-05,0.0002994706719618989,0.06066707195714116,0.13811970502138138,0.10785372089594603,0.07414780929684639,0.05144261964596808
0.023737373737373738,1.8397223243482586e-05,4.558721184366732e-05,0.00024292765010613948,0.05903569050133228,0.1373626347631216,0.10758326854556799,0.07433834485709667,0.051834146957844496
0.024242424242424242,1.8260139313497348e-05,4.5341415898292325e-05,0.0002061598606815096,0.057185902958735824,0.1365704508498311,0.10721564572304487,0.07449638610705733,0.05221734615042806
0.024747474747474747,1.8129493469132285e-05,4.509957329901226e-05,0.00018625940901983995,0.05506593477912247,0.1354283895343542,0.10679733753204346,0.07461534021422267,0.052581129828467965
0.025252525252525252,1.799177675820829e-05,4.486540251491533e-05,0.0001761933917805436,0.052467484725639224,0.13379446137696505,0.105938870459795,0.07443586131557822,0.052821143763139844
0.025757575757575757,1.7864568008008064e-05,4.463172717805719e-05,0.0001659306635701796,0.0498690907843411,0.1321621909737587,0.1050815423950553,0.0742592136375606,0.05306392186321318
0.026262626262626262,1.774324312009412e-05,4.4398816498869564e-05,0.000156205859639158,0.04715176345780492,0.13025113940238953,0.10418806318193674,0.07403782242909074,0.05326691456139088
0.026767676767676767,1.761539203926077e-05,4.416661022332846e-05,0.0001472881394875003,0.04409464308992028,0.12779125571250916,0.10321516962721944,0.07370090298354626,0.053351189475506544
0.02727272727272727,1.7500662238489895e-05,4.393495783006074e-05,0.00013820332605973817,0.04103743331506848,0.1253345711156726,0.1022445042617619,0.0733641991391778,0.05343658337369561
0.027777777777777776,1.7385225532962068e-05,4.370433816802688e-05,0.0001308472601522226,0.038065538043156266,0.12257718853652477,0.10111786192283034,0.07297440757974982,0.053439421812072396
0.028282828282828285,1.726381412936462e-05,4.347411027083581e-05,0.00012463150233088527,0.035209814785048366,0.1195246260613203,0.0998203456401825,0.07252077152952552,0.05332811758853495
0.02878787878787879,1.7156975786747353e-05,4.324411474954104e-05,0.00011829950381070375,0.032353468239307404,0.1164752934128046,0.09852189850062132,0.07206716854125261,0.05321547668427229
0.029292929292929294,1.7047854043994448e-05,4.3024100250477204e-05,0.00011258896302024368,0.02945689158514142,0.11275974567979574,0.09684243565425277,0.07142075523734093,0.05301588005386293
0.0297979797979798,1.6933785786932276e-05,4.28041419127112e-05,0.00010773841950140195,0.026752008823677897,0.10905739106237888,0.09505052072927356,0.07074204040691257,0.0527456421405077
0.030303030303030304,1.6834554799061152e-05,4.258433568793407e-05,0.00010280671403961605,0.024046433507464826,0.10535749047994614,0.09325965959578753,0.07005978841334581,0.05247389432042837
0.03080808080808081,1.673327346907172e-05,4.236872200635844e-05,9.89678019323037e-05,0.02171097951941192,0.1013519843108952,0.0913460860028863,0.06932243006303906,0.052241608034819365
0.031313131313131314,1.6626988781354157e-05,4.2153789536314434e-05,9.553511381454882e-05,0.019713221350684762,0.09715168969705701,0.08934477716684341,0.06854270678013563,0.05204689456149936
0.031818181818181815,1.6531334267710918e-05,4.193914401184884e-05,9.204720618072315e-05,0.017714559333398938,0.09295044466853142,0.087342519313097,0.06776224635541439,0.05185311916284263
0.03232323232323232,1.64352934461931e-05,4.1726800645847106e-05,8.922462711780099e-05,0.015927221276797354,0.08875509677454829,0.08529842086136341,0.06692974548786879,0.05165911535732448
0.03282828282828283,1.633567546832637e-05,4.151528810325544e-05,8.67306548570923e-05,0.014389210613444448,0.08456434169784188,0.08321658009663224,0.06604644330218434,0.05146332364529371
0.03333333333333333,1.624473793526704e-05,4.1304286696686177e-05,8.419931100434042e-05,0.012850467988755554,0.08037281921133399,0.08113396586850286,0.06516536651179194,0.051042274571955204
0.03383838383838384,1.615562746337673e-05,4.1096250470218365e-05,8.217481308747665e-05,0.011460800538770854,0.07600597152486444,0.07879947312176228,0.06419161800295115,0.05080593330785632
0.03434343434343434,1.6062028976193687e-05,4.08898276873515e-05,8.038828127610032e-05,0.01030070724664256,0.07171469694003463,0.07646544510498643,0.0631348597817123,0.050599720096215606
0.03484848484848485,1.5970307572388265e-05,4.068385010214115e-05,7.857729087845655e-05,0.009140119305811822,0.06742113921791315,0.07413492351770401,0.06208195257931948,0.05039299954660237
0.03535353535353535,1.5888072766756522e-05,4.04785910177452e-05,7.690880647714948e-05,0.008011468453332782,0.06320016901008785,0.07181417616084218,0.061018019914627075,0.05018010432831943
0.03585858585858586,1.5801972267581732e-05,4.02741129619244e-05,7.559898222098127e-05,0.0072227048221975565,0.05929416115395725,0.06952957762405276,0.05985405808314681,0.04990822309628129
0.03636363636363636,1.571189250171301e-05,4.007004667982983e-05,7.427280888805399e-05,0.006433491478674114,0.05538706271909177,0.06724823312833905,0.05869044363498688,0.04963587271049619
0.03686868686868687,1.5636423086107243e-05,3.986726756011194e-05,7.293264252439258e-05,0.0056438758911099285,0.05147893400862813,0.06497010635212064,0.05752719333395362,0.04936306830495596
0.03737373737373737,1.5558040104224347e-05,3.966829581258935e-05,7.195271882665111e-05,0.0050637115782592446,0.048119655111804605,0.0627192473039031,0.05631443834863603,0.04898225306533277
0.03787878787878788,1.5475884538318496e-05,3.9469546663895017e-05,7.096189119693008e-05,0.004542956652585417,0.04482954530976713,0.06047291215509176,0.055091164307668805,0.04857120430096984
0.03838383838383838,1.53994704987781e-05,3.927102011402894e-05,6.99601587257348e-05,0.004021921049570665,0.041538800578564405,0.05822682986035943,0.05386833846569061,0.04816034436225891
0.03888888888888889,1.5325334743465646e-05,3.9077870269466075e-05,6.913720471857232e-05,0.003582384786568582,0.03841982805170119,0.05571684357710183,0.052472837502136827,0.04763156431727111
0.03939393939393939,1.5247864780576492e-05,3.888546689267969e-05,6.839380876044743e-05,0.003244288425776176,0.03568985406309366,0.05319366534240544,0.05117794428952038,0.04700202099047601
0.0398989898989899,1.5167097217272385e-05,3.869323131766578e-05,6.764135332559817e-05,0.0029060196975478902,0.03296031942591071,0.05067081889137626,0.04988363618031144,0.04637512401677668
0.0404040404040404,1.5099145002750447e-05,3.8502025745401625e-05,6.69057099003112e-05,0.002567556730355136,0.030239082290790975,0.04816692625172436,0.04858986916951835,0.04575081984512508
0.04090909090909091,1.5028300822450547e-05,3.831273738796881e-05,6.631905171161634e-05,0.002336167512112297,0.028022201033309102,0.045896573923528194,0.04718382214196026,0.04506556177511811
0.04141414141414142,1.4954415973988944e-05,3.81234387987206e-05,6.572645133928745e-05,0.0021169769461266696,0.025803815107792616,0.04363278648816049,0.04577147262170911,0.0443745197262615
0.04191919191919192,1.488259295001626e-05,3.793416362896096e-05,6.512796880997485e-05,0.0018976776336785406,0.02358393056783825,0.04137095413170755,0.044359801802784204,0.04368483670987189
0.04242424242424243,1.481659535329527e-05,3.774914580390032e-05,6.45923587399011e-05,0.0017024117114488035,0.021609308780170977,0.03926007403060794,0.04296841728501022,0.0429990254342556
0.04292929292929293,1.4747698742212378e-05,3.756572073143616e-05,6.410261539713247e-05,0.0015575153884128667,0.01993908453732729,0.03736105561256409,0.04161016223952174,0.04231971153058112
0.043434343434343436,1.4675935744890012e-05,3.7382514847195125e-05,6.360882935041445e-05,0.0014125379966571927,0.01826854096725583,0.03545751958154142,0.040251151425763965,0.041641658172011375
0.04393939393939394,1.4611201208936109e-05,3.719955338965519e-05,6.311506467682193e-05,0.0012674876852543093,0.016597687150351703,0.03354941285215318,0.03889140416868031,0.040964826475828886
0.044444444444444446,1.4548699255101383e-05,3.702194499055622e-05,6.270242192840669e-05,0.001163347697001882,0.015257223625667393,0.03173112543299794,0.037488342029973865,0.04011070402339101
0.04494949494949495,1.448356306354981e-05,3.6844539863523096e-05,6.22869288235961e-05,0.001069481877493672,0.014021106937434524,0.030063874321058393,0.03615332278423011,0.03928139712661505
0.045454545454545456,1.4415663031286385e-05,3.6667335052698036e-05,6.186861810419941e-05,0.0009755641585798003,0.012784127262420952,0.02839421678800136,0.03481775615364313,0.03845485649071634
0.04595959595959596,1.4355235521179566e-05,3.649062409749604e-05,6.145732731965836e-05,0.0008816002809908241,0.011554978147614747,0.02672215027268976,0.03348165936768055,0.037631053943187
0.046464646464646465,1.429548046871787e-05,3.631472100096289e-05,6.109472178650321e-05,0.0008165202525560744,0.01066523342160508,0.02529659657739103,0.03228321298956871,0.03679559472948313
0.04696969696969697,1.4233423030418635e-05,3.613894364207226e-05,6.073011309126741e-05,0.0007549424954049755,0.009773846482858062,0.023873855359852314,0.031094447011128068,0.03595972619950771
0.047474747474747475,1.4169083215165301e-05,3.59632776962826e-05,6.0363496231730096e-05,0.000693331123329699,0.00888081337325275,0.022449811687693,0.029906602925620973,0.035125109599903226
0.047979797979797977,1.4111901919022785e-05,3.578900350476033e-05,6.0007942010997795e-05,0.0006323433553916402,0.008030485798371956,0.02105839049909264,0.028731430997140706,0.034291407791897655
0.048484848484848485,1.4054698908694263e-05,3.561640778571018e-05,5.967976494503091e-05,0.0005912576089031063,0.007393461361061782,0.019898611470125616,0.02768925332929939,0.033448981354013085
0.04898989898989899,1.3996687243889028e-05,3.5443719070826774e-05,5.935002081969287e-05,0.0005501514933712315,0.006755510490620509,0.018738386337645352,0.02664732187986374,0.03260679100640118
0.049494949494949494,1.3936524283053586e-05,3.527094122546259e-05,5.9018732372351224e-05,0.0005090225422463845,0.006116650620242581,0.01757771405391395,0.02560560393612832,0.03176483581773937
0.05,1.387916631756525e-05,3.5102058291158755e-05,5.870065115232137e-05,0.0004706878353317734,0.005527039058506489,0.016390502452850342,0.024485485977493227,0.03085526335053146


==> figs/data/sd7003_ns_p4_cf.csv <==
x,cf
0.007874015748031496,0.13645100064488844
0.015748031496062992,0.02968060201411773
0.023622047244094488,0.013929199170824878
0.031496062992125984,0.003085336959501984
0.03937007874015748,-0.001705032948399876
0.047244094488188976,-0.0034974071291741056
0.05511811023622047,-0.003801373003173878
0.06299212598425197,-0.003587106128220104
0.07086614173228346,-0.0032216239306777673
0.07874015748031496,-0.0027197225389608707
0.08661417322834646,-0.0022840525672973306
0.09448818897637795,-0.0019283509695960908
0.10236220472440945,-0.0017124560479216838
0.11023622047244094,-0.001524380257939208
0.11811023622047244,-0.0013134595776851333
0.12598425196850394,-0.0011898718740362625
0.13385826771653542,-0.001077976501766374
0.14173228346456693,-0.0009647996823388579
0.14960629921259844,-0.0008961079983768629
0.15748031496062992,-0.000857357835114715
0.1653543307086614,-0.0008001191591534426
0.1732283464566929,-0.0007305983673911331
0.18110236220472442,-0.0006412679487800924
0.1889763779527559,-0.0004905554735476384
0.19685039370078738,-0.0003796633460460363
0.2047244094488189,-0.0003861141589959078
0.2125984251968504,-0.0005998467490418413
0.2204724409448819,-0.0009298883896978807
0.22834645669291337,-0.002325877591680567
0.23622047244094488,-0.004446623453666131
0.2440944881889764,-0.006225315474508858
0.25196850393700787,-0.007624634533921536
0.25984251968503935,-0.009007827963688169
0.26771653543307083,-0.009873566116662411
0.2755905511811024,-0.009802980266767536
0.28346456692913385,-0.00940658066791318
0.29133858267716534,-0.008668129751464887
0.2992125984251969,-0.006953760604490598
0.30708661417322836,-0.005430701402574203
0.31496062992125984,-0.003951756950413912
0.3228346456692913,-0.003326143321855729
0.3307086614173228,-0.001433765462475055
0.33858267716535434,-0.0001962700365955793
0.3464566929133858,0.00043029663747595623
0.3543307086614173,0.001007098365730663
0.36220472440944884,0.0017367655458131023
0.3700787401574803,0.002336318381835547
0.3779527559055118,0.0030815251401553876
0.3858267716535433,0.0031812113223182972
0.39370078740157477,0.0034518360662329694
0.4015748031496063,0.003912321893932475
0.4094488188976378,0.0041122987557912355
0.41732283464566927,0.004208942482546697
0.4251968503937008,0.004288908805691239
0.4330708661417323,0.004388051009585267
0.4409448818897638,0.00455195158214479
0.44881889763779526,0.004727382697107754
0.45669291338582674,0.004788236129782492
0.4645669291338583,0.004665069697314963
0.47244094488188976,0.004578254154256911
0.48031496062992124,0.004596260358748212
0.4881889763779528,0.004581401007905037
0.49606299212598426,0.004446624232857882
0.5039370078740157,0.004521846824324788
0.5118110236220472,0.004552190766678122
0.5196850393700787,0.004537745643335475
0.5275590551181102,0.0045034396721778565
0.5354330708661417,0.004480044811881229
0.5433070866141733,0.004349541474976373
0.5511811023622047,0.0043022705223386
0.5590551181102362,0.004227176427327355
0.5669291338582677,0.004175987158128422
0.5748031496062992,0.004101209930165495
0.5826771653543307,0.003971858759992779
0.5905511811023622,0.0038434510279747027
0.5984251968503937,0.0037747269115121964
0.6062992125984252,0.0037092407279814975
0.6141732283464567,0.0036783383122093263
0.6220472440944882,0.0036357183126030797
0.6299212598425197,0.003554888554323661
0.6377952755905512,0.003534776057249392
0.6456692913385826,0.00345266391228345
0.6535433070866141,0.0033857750776381634
0.6614173228346456,0.0033497232405789363
0.6692913385826772,0.0032174085059537
0.6771653543307087,0.003160627930438071
0.6850393700787402,0.003085091574962141
0.6929133858267716,0.003054821831748766
0.7007874015748031,0.002948080656898107
0.7086614173228346,0.0029291068717731857
0.7165354330708661,0.002881023501922338
0.7244094488188977,0.0028889294476999233
0.7322834645669292,0.0028695738055174416
0.7401574803149606,0.002831125099337154
0.7480314960629921,0.002823058392036403
0.7559055118110236,0.00281970509338643
0.7637795275590551,0.0027656754334663045
0.7716535433070866,0.002629529519595697
0.7795275590551181,0.0025692986707594725
0.7874015748031495,0.0025226115679989514
0.7952755905511811,0.0025382635943641055
0.8031496062992126,0.002529324832605781
0.8110236220472441,0.0024892587613419936
0.8188976377952756,0.002470668026495803
0.8267716535433071,0.0023652655140596703
0.8346456692913385,0.0023105767078493633
0.84251968503937,0.0021972892161022657
0.8503937007874016,0.002224705094016748
0.8582677165354331,0.002239296503923187
0.8661417322834646,0.0021841092759561464
0.8740157480314961,0.002086230030930159
0.8818897637795275,0.0020663148047811645
0.889763779527559,0.002078367362173925
0.8976377952755905,0.0020549630286756677
0.905511811023622,0.001976048308090841
0.9133858267716535,0.0018731154072101808
0.9212598425196851,0.0018706415902205054
0.9291338582677166,0.0018071311232698505
0.937007874015748,0.0017382307101785055
0.9448818897637795,0.0016722253762500605
0.952755905511811,0.0016405264124275737
0.9606299212598425,0.0015285329012479434
0.968503937007874,0.001375094201501036
0.9763779527559056,0.0012792883920269493
0.984251968503937,0.0011723961934992763
0.9921259842519685,0.0011312677744740346


==> figs/data/sd7003_ns_p4_cp.csv <==
x,cp
0.007874015748031496,0.07141930716378297
0.015748031496062992,1.009520121983119
0.023622047244094488,0.9395089830671033
0.031496062992125984,0.862993785313197
0.03937007874015748,0.7860418047223767
0.047244094488188976,0.7027707781110486
0.05511811023622047,0.6462350572858533
0.06299212598425197,0.6133790697370252
0.07086614173228346,0.5825429643903455
0.07874015748031496,0.5532479967389783
0.08661417322834646,0.5256353105817517
0.09448818897637795,0.4999700273786267
0.10236220472440945,0.4760671343122205
0.11023622047244094,0.4535947527204236
0.11811023622047244,0.43284852164132204
0.12598425196850394,0.4135671343122205
0.14173228346456693,0.3955350603376111
0.14960629921259844,0.37871415274483766
0.15748031496062992,0.36320740836007204
0.1732283464566929,0.3486905779157361
0.18110236220472442,0.3350949968610486
0.1889763779527559,0.3226743425641736
0.2047244094488189,0.31123978751046266
0.2204724409448819,0.3004117693219861
0.22834645669291337,0.2902169908796033
0.2440944881889764,0.2808366503034314
0.25196850393700787,0.272011348179408
0.26771653543307083,0.2636075701032361
0.28346456692913385,0.25575883047921266
0.2992125984251969,0.24855286734444704
0.30708661417322836,0.24191529410225954
0.3228346456692913,0.2352414812360486
0.33858267716535434,0.22853333609444704
0.3543307086614173,0.2226224626813611
0.3700787401574803,0.2170968736921033
0.3779527559055118,0.2118669237409314
0.39370078740157477,0.2067075456891736
0.4094488188976378,0.2014432634626111
0.4251968503937008,0.19657189505440797
0.4409448818897638,0.19199425833565797
0.45669291338582674,0.18765313284737672
0.47244094488188976,0.18350464957100954
0.4881889763779528,0.1796231951032361
0.5039370078740157,0.17580277579171266
0.5196850393700787,0.17227227347237672
0.5354330708661417,0.16890580313546266
0.5511811023622047,0.1659684862409314
0.5669291338582677,0.16348511832100954
0.5826771653543307,0.15979249136788454
0.5984251968503937,0.1577115740094861
0.6141732283464567,0.15550858633858766
0.6299212598425197,0.15341813223702516
0.6456692913385826,0.1517587389264783
0.6614173228346456,0.15090996878487672
0.6771653543307087,0.14947945731026735
0.6929133858267716,0.14795357840401735
0.7086614173228346,0.14740235464913454
0.7244094488188977,0.14696557181222047
0.7401574803149606,0.14638383047921266
0.7559055118110236,0.1456552233014783
0.7637795275590551,0.14526803152901735
0.7795275590551181,0.14412171500069704
0.7952755905511811,0.14270074026925172
0.8110236220472441,0.14168412344796266
0.8267716535433071,0.14045006888253297
0.8346456692913385,0.1389127458844861
0.8503937007874016,0.13630921500069704
0.8661417322834646,0.13426835196358766
0.8740157480314961,0.13177735464913454
0.889763779527559,0.12888009207589235
0.905511811023622,0.12560135977608766
0.9133858267716535,0.1215177263532361
0.9291338582677166,0.11718041556222047
0.937007874015748,0.11281067984444704
0.9448818897637795,0.10619599478585329
0.9606299212598425,0.09877068655831422
0.968503937007874,0.08969933646065797
0.9763779527559056,0.0786710466657361
0.984251968503937,0.0654874529157361
0.9921259842519685,0.04937989371163454
1.0,0.028564998081751725
1.0,0.011055537632532975
0.9921259842519685,-0.008187702723912338
0.984251968503937,-0.013383320399693588
0.9763779527559056,-0.017724445887974838
0.968503937007874,-0.025626591273717025
0.9606299212598425,-0.032973698207310775
0.952755905511811,-0.03738158089774046
0.9448818897637795,-0.04224150521414671
0.937007874015748,-0.04880659920828734
0.9291338582677166,-0.0557894025530139
0.9212598425196851,-0.0598177228655139
0.9133858267716535,-0.06454985482352171
0.905511811023622,-0.07186835152762328
0.8976377952755905,-0.0780824933733264
0.889763779527559,-0.08267157418387328
0.8818897637795275,-0.08730452401297484
0.8740157480314961,-0.09410994393484984
0.8661417322834646,-0.10111372811453734
0.8582677165354331,-0.10574858529227171
0.8503937007874016,-0.11041777474539671
0.84251968503937,-0.11522810799734984
0.8346456692913385,-0.12226813180106078
0.8267716535433071,-0.12940161568777953
0.8188976377952756,-0.13459723336356078
0.8110236220472441,-0.14013426644461546
0.8031496062992126,-0.1463369641985217
0.7952755905511811,-0.1542104993547717
0.7874015748031495,-0.15911238534109984
0.7795275590551181,-0.1640657697405139
0.7716535433070866,-0.1716970716203967
0.7637795275590551,-0.1791433606828967
0.7559055118110236,-0.18417303902762328
0.7480314960629921,-0.18962042672293578
0.7401574803149606,-0.1971468244280139
0.7322834645669292,-0.20519965035574828
0.7244094488188977,-0.2111372266496936
0.7165354330708661,-0.2160696302141467
0.7086614173228346,-0.2217153821672717
0.7007874015748031,-0.2299989972795764
0.6929133858267716,-0.23853819710867796
0.6850393700787402,-0.24385779244559203
0.6771653543307087,-0.24923270089285765
0.6692913385826772,-0.25830977303641234
0.6614173228346456,-0.266837528773717
0.6535433070866141,-0.27173750741141234
0.6456692913385826,-0.2766470227922717
0.6377952755905512,-0.2861189161028186
0.6299212598425197,-0.2954286847795764
0.6220472440944882,-0.30145018441336546
0.6141732283464567,-0.308188847133092
0.6062992125984252,-0.31765120370047484
0.5984251968503937,-0.3265985761369983
0.5905511811023622,-0.3328012738909045
0.5826771653543307,-0.33921568734305296
0.5748031496062992,-0.3450979505266467
0.5669291338582677,-0.3549856458391467
0.5590551181102362,-0.364554813929967
0.5511811023622047,-0.370810917445592
0.5433070866141733,-0.3773683820452014
0.5354330708661417,-0.3866152082170764
0.5275590551181102,-0.39684622628348265
0.5196850393700787,-0.4040407453264514
0.5118110236220472,-0.41056197030203734
0.5039370078740157,-0.4201082502092639
0.49606299212598426,-0.4309839521135608
0.4881889763779528,-0.438865116664342
0.48031496062992124,-0.4451059613909045
0.47244094488188976,-0.4564279828752795
0.4645669291338583,-0.4680856977190295
0.45669291338582674,-0.4757379804338733
0.44881889763779526,-0.48407881600516234
0.4409448818897638,-0.4929842267717639
0.4330708661417323,-0.506726673671178
0.4251968503937008,-0.520072392054967
0.41732283464566927,-0.5307611737932483
0.4094488188976378,-0.5422205243791858
0.4015748031496063,-0.5604013715471545
0.39370078740157477,-0.5794328962053577
0.3858267716535433,-0.5935224805559436
0.3779527559055118,-0.6078542981828967
0.3700787401574803,-0.6333097730364123
0.36220472440944884,-0.6636614118303577
0.3543307086614173,-0.6888460431780139
0.3464566929133858,-0.717032841273717
0.33858267716535434,-0.7496370588030139
0.3307086614173228,-0.8038114820207873
0.3228346456692913,-0.8687776838030139
0.31496062992125984,-0.919394901820592
0.30708661417322836,-0.9733042035784045
0.2992125984251969,-1.0638307843889514
0.29133858267716534,-1.1636823926653186
0.28346456692913385,-1.231793812343053
0.2755905511811024,-1.3005766187395373
0.26771653543307083,-1.3927072797502795
0.25984251968503935,-1.468518665858678
0.25196850393700787,-1.5035089765276233
0.2440944881889764,-1.5296263013567248
0.23622047244094488,-1.543713978358678
0.22834645669291337,-1.5522760663713733
0.2204724409448819,-1.5507597242082873
0.2125984251968504,-1.5484899793352405
0.2047244094488189,-1.5457929883684436
0.19685039370078738,-1.5438169751848498
0.1889763779527559,-1.542655399867467
0.18110236220472442,-1.5422910962785998
0.1732283464566929,-1.5425810132707873
0.1653543307086614,-1.5429147992815295
0.15748031496062992,-1.5434831891741077
0.14960629921259844,-1.5443796430315295
0.14173228346456693,-1.5455412183489123
0.13385826771653542,-1.547660282679967
0.12598425196850394,-1.5496992383684436
0.11811023622047244,-1.552258900233678
0.11023622047244094,-1.5564760480608264
0.10236220472440945,-1.560233524867467
0.09448818897637795,-1.5651125226702014
0.08661417322834646,-1.5731806073869983
0.07874015748031496,-1.5844358716692248
0.07086614173228346,-1.600568226405553
0.06299212598425197,-1.6173052106584827
0.05511811023622047,-1.6414427076067248
0.047244094488188976,-1.6886534009660998
0.03937007874015748,-1.7626642499651233
0.031496062992125984,-1.8704065595354358
0.023622047244094488,-2.054456165858678
0.015748031496062992,-2.2821516309465686
0.007874015748031496,-2.140515736171178


==> figs/data/sd7003_ns_p4_u1.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,-0.006150397501187399,-0.00995406077709049,-0.054939576191827655,0.08352835290133953,0.0790320448577404,0.06388974469155073,0.05025529861450195,0.03483976563438773
0.00101010101010101,0.03202608576975763,-0.0198011506581679,-0.08691215328872204,0.16029638703912497,0.15495473891496658,0.12676027324050665,0.10067343292757869,0.07106513576582074
0.0015151515151515152,0.11390842963010073,-0.029463818995282054,-0.09292164025828242,0.22908452153205872,0.22724857553839684,0.1884350972250104,0.15127361007034779,0.10881522856652737
0.00202020202020202,0.2719855308532715,-0.0379102963488549,-0.08744812943041325,0.2752153091132641,0.281987726688385,0.2384614795446396,0.1943196766078472,0.14317265711724758
0.002525252525252525,0.48071034252643585,-0.04556189454160631,-0.0799775687046349,0.3135255351662636,0.3288025800138712,0.28233482129871845,0.23266624473035336,0.17471814528107643
0.0030303030303030303,0.7150089591741562,-0.05220863944850862,-0.07064432208426297,0.3426428344100714,0.36562579870224,0.31815860606729984,0.26467087492346764,0.2023665327578783
0.0035353535353535356,0.9711674004793167,-0.0573101001791656,-0.060422233771532774,0.3652385789901018,0.3943420611321926,0.3467643838375807,0.29086341150105,0.2255368810147047
0.00404040404040404,1.1965764164924622,-0.06172048253938556,-0.049843415385112166,0.38517590053379536,0.41969019547104836,0.37230995669960976,0.31454379111528397,0.24674896709620953
0.004545454545454545,1.3945843577384949,-0.06446580030024052,-0.03862759179901332,0.40051864087581635,0.4390440881252289,0.39206522330641747,0.3331282753497362,0.26373024098575115
0.00505050505050505,1.4987758845090866,-0.0664560766890645,-0.02706295651569235,0.4144265167415142,0.4565590210258961,0.41002196073532104,0.3501117378473282,0.27927903085947037
0.005555555555555556,1.5841097682714462,-0.06759157963097095,-0.015034656734314922,0.4265105687081814,0.47167668119072914,0.4255540110170841,0.36488562636077404,0.29289354011416435
0.006060606060606061,1.6102866530418396,-0.06777161778882146,-0.002506272285245359,0.4373627118766308,0.48482896015048027,0.43922722712159157,0.37791553512215614,0.30497842468321323
0.0065656565656565654,1.626337930560112,-0.06750659877434373,0.010279349640768487,0.447562750428915,0.4968958869576454,0.4518371932208538,0.3899276349693537,0.3161888290196657
0.007070707070707071,1.6284636110067368,-0.0661627515219152,0.02340021646034529,0.4567491039633751,0.50728615000844,0.46274540945887566,0.4003677684813738,0.3258287515491247
0.007575757575757576,1.6274406760931015,-0.06456133769825101,0.03659990802407265,0.4657078869640827,0.5172883942723274,0.4732527621090412,0.4104275703430176,0.3351164571940899
0.00808080808080808,1.6252953708171844,-0.06188175268471241,0.0501027864520438,0.47386688366532326,0.5257921181619167,0.48216694593429565,0.4189112186431885,0.3431115671992302
0.008585858585858586,1.6225800514221191,-0.058969473699107766,0.06374743260676041,0.4819302186369896,0.5341406278312206,0.4909297190606594,0.42727844789624214,0.35097274743020535
0.00909090909090909,1.619822010397911,-0.05501911975443363,0.07811216777190566,0.48945093899965286,0.5415020138025284,0.49862052127718925,0.43476737663149834,0.35789230838418007
0.009595959595959595,1.617062285542488,-0.050725958310067654,0.09264299971982837,0.4968894310295582,0.5486863292753696,0.5061287805438042,0.44210802763700485,0.36465456895530224
0.0101010101010101,1.6143374294042587,-0.04544365988112986,0.10772142000496387,0.5040430054068565,0.5551782660186291,0.5128669701516628,0.44878626242280006,0.3707556463778019
0.010606060606060607,1.6116009205579758,-0.039540369412861764,0.12305886251851916,0.5111245512962341,0.5614957772195339,0.5194461457431316,0.4553031697869301,0.37670090794563293
0.011111111111111112,1.6088994145393372,-0.03238430235069245,0.13902068650349975,0.5180102474987507,0.5673467256128788,0.5255402103066444,0.46133849769830704,0.38219547271728516
0.011616161616161616,1.606187179684639,-0.024556796129672875,0.15511877089738846,0.5249191075563431,0.5731081813573837,0.5315411649644375,0.46727901324629784,0.3876090217381716
0.012121212121212121,1.6035009324550629,-0.014744220847205725,0.1718681650236249,0.5319209732115269,0.5784790068864822,0.5370949432253838,0.47272179275751114,0.3926274850964546
0.012626262626262626,1.6007667034864426,-0.004219818889396265,0.18877294287085533,0.5389389581978321,0.5838127285242081,0.5426011271774769,0.4781312383711338,0.3976164944469929
0.013131313131313131,1.5980802923440933,0.009767141964402981,0.2066085236147046,0.5460746251046658,0.5888076052069664,0.54757184907794,0.4831159822642803,0.4022788368165493
0.013636363636363636,1.5953946262598038,0.024368473706999794,0.2245355760678649,0.5532145909965038,0.5937978215515614,0.5525417998433113,0.4880998469889164,0.4069419726729393
0.014141414141414142,1.592748686671257,0.045230574207380414,0.2437872625887394,0.5604517310857773,0.598523385822773,0.5571923144161701,0.49268968030810356,0.41126735508441925
0.014646464646464647,1.5900686383247375,0.06600996665656567,0.2630328703671694,0.5676879286766052,0.6032480150461197,0.5618465766310692,0.49728013947606087,0.4155910536646843
0.015151515151515152,1.5873976647853851,0.09630796732380986,0.28330444544553757,0.5750238820910454,0.6079155951738358,0.5662935376167297,0.5016204155981541,0.41972869634628296
0.015656565656565657,1.5847598314285278,0.12820182833820581,0.30380237475037575,0.5823833718895912,0.6125642359256744,0.5706688910722733,0.5058678202331066,0.4238014705479145
0.01616161616161616,1.5821555703878403,0.1696670614182949,0.3251877874135971,0.5897963792085648,0.6171634085476398,0.5749284438788891,0.5099444128572941,0.4277758486568928
0.016666666666666666,1.5795574933290482,0.2173939049243927,0.3472514245659113,0.5972554907202721,0.6217150427401066,0.5790665447711945,0.5138312764465809,0.4316461607813835
0.01717171717171717,1.5769437849521637,0.27234664745628834,0.36980697698891163,0.6047429479658604,0.626254640519619,0.5831726305186749,0.51770443841815,0.4354890324175358
0.017676767676767676,1.5743530988693237,0.3404899463057518,0.39339389465749264,0.6123281046748161,0.6307892352342606,0.5871730223298073,0.5215593911707401,0.4392053261399269
0.01818181818181818,1.571762278676033,0.4084840975701809,0.41697617806494236,0.6199103258550167,0.6353236027061939,0.5911732763051987,0.5254152044653893,0.44292235374450684
0.018686868686868686,1.5692043751478195,0.4958975203335285,0.4414665102958679,0.627658735960722,0.6397691518068314,0.5951062962412834,0.5291804373264313,0.44655290618538857
0.01919191919191919,1.5666552633047104,0.5846616737544537,0.4660632908344269,0.6354331783950329,0.6441947109997272,0.599022388458252,0.5329204015433788,0.4501616470515728
0.019696969696969695,1.5641184598207474,0.680795606225729,0.49093546718358994,0.6433590985834599,0.6486340574920177,0.6029292829334736,0.5366128236055374,0.45373009145259857
0.0202020202020202,1.5616141110658646,0.7842875495553017,0.516128096729517,0.6514923013746738,0.6530946344137192,0.6068190485239029,0.5402161106467247,0.457227498292923
0.02070707070707071,1.5590962916612625,0.8877519145607948,0.5413475669920444,0.6596220321953297,0.6575528755784035,0.610708262771368,0.5438194125890732,0.4607248865067959
0.021212121212121213,1.556600660085678,0.9920568689703941,0.5676320120692253,0.6679967045783997,0.6621435880661011,0.614548996090889,0.5473441816866398,0.46405185759067535
0.021717171717171718,1.5541249364614487,1.0963796079158783,0.5939024351537228,0.6763645596802235,0.666741356253624,0.6183797121047974,0.5508578717708588,0.4673716127872467
0.022222222222222223,1.5516723543405533,1.1914834156632423,0.6203192062675953,0.684799537062645,0.6713405475020409,0.6222355030477047,0.5543251931667328,0.4706748500466347
0.022727272727272728,1.5492523610591888,1.2755858227610588,0.6469551622867584,0.6933542117476463,0.675943598151207,0.6261514201760292,0.5576746016740799,0.4739399515092373
0.023232323232323233,1.5468143969774246,1.3598938211798668,0.6735806539654732,0.7019060924649239,0.6805462464690208,0.6300662122666836,0.5610232725739479,0.4772048406302929
0.023737373737373738,1.5443840771913528,1.4158777743577957,0.7005796805024147,0.710631363093853,0.6852094270288944,0.6339583061635494,0.5643450357019901,0.4804433584213257
0.024242424242424242,1.5419720858335495,1.466338850557804,0.7276711761951447,0.7194159403443336,0.6898972876369953,0.6378391832113266,0.5676528662443161,0.48366889357566833
0.024747474747474747,1.5395887196063995,1.5105744004249573,0.754790760576725,0.7282258942723274,0.6946092806756496,0.6417222581803799,0.57096803560853,0.48689011856913567
0.025252525252525252,1.5372317135334015,1.5306540131568909,0.782044067978859,0.7371843047440052,0.6996834799647331,0.645515214651823,0.5742681473493576,0.49004124477505684
0.025757575757575757,1.534893661737442,1.5509091168642044,0.8092863261699677,0.7461407370865345,0.7047572024166584,0.6493081748485565,0.5775679871439934,0.49319230765104294
0.026262626262626262,1.5325734168291092,1.5652869194746017,0.8362153470516205,0.7551093436777592,0.7098558656871319,0.6530809998512268,0.5808684788644314,0.4963424690067768
0.026767676767676767,1.5302800834178925,1.569815218448639,0.8625263124704361,0.76411197707057,0.7150370553135872,0.6567735336720943,0.5841729678213596,0.49948954209685326
0.02727272727272727,1.5279669910669327,1.5744096785783768,0.8888301774859428,0.7731114402413368,0.7202181220054626,0.6604661718010902,0.5874774344265461,0.5026365220546722
0.027777777777777776,1.5256668627262115,1.576378807425499,0.914541132748127,0.7821575850248337,0.725374773144722,0.6641439720988274,0.5907865613698959,0.505755603313446
0.028282828282828285,1.5233911126852036,1.5761409997940063,0.9396529719233513,0.7912612706422806,0.7305019162595272,0.667795717716217,0.5941050201654434,0.5088248811662197
0.02878787878787879,1.5211391150951385,1.575917199254036,0.964755080640316,0.8003593385219574,0.7356221042573452,0.6714479774236679,0.5974234119057655,0.5118939653038979
0.029292929292929294,1.5189073979854584,1.5750382244586945,0.9887141510844231,0.8095661699771881,0.7407322935760021,0.6751571297645569,0.6007307469844818,0.5148856565356255
0.0297979797979798,1.5166970938444138,1.5738848745822906,1.012058086693287,0.8188267946243286,0.7458367459475994,0.6789207272231579,0.6040330119431019,0.517805315554142
0.030303030303030304,1.5145095586776733,1.5727333277463913,1.0353975594043732,0.8280831277370453,0.7509409561753273,0.6826839186251163,0.6073350161314011,0.520725067704916
0.03080808080808081,1.5123139768838882,1.571500301361084,1.05740424990654,0.8375504463911057,0.7560672760009766,0.6864845752716064,0.6106300242245197,0.5235785879194736
0.031313131313131314,1.5101394355297089,1.5702238082885742,1.0785441026091576,0.8471941202878952,0.7612162008881569,0.6903307922184467,0.6139157712459564,0.52635158598423
0.031818181818181815,1.5079852938652039,1.5689472407102585,1.0996783897280693,0.856835201382637,0.7663645371794701,0.6941765993833542,0.6172014772891998,0.5291245207190514
0.03232323232323232,1.5058508664369583,1.5676850974559784,1.1195619627833366,0.8664963245391846,0.7716221958398819,0.6980642937123775,0.6204902790486813,0.5318497344851494
0.03282828282828283,1.503735676407814,1.5664351284503937,1.1384085193276405,0.876179538667202,0.7770252525806427,0.7020186521112919,0.6237844489514828,0.5344983302056789
0.03333333333333333,1.5016443729400635,1.5651846826076508,1.157249465584755,0.8858611434698105,0.7824273630976677,0.7059717327356339,0.6270781345665455,0.5371469780802727
0.03383838383838384,1.499567024409771,1.5639305263757706,1.1747416630387306,0.8955168649554253,0.7879111915826797,0.709889180958271,0.6303814351558685,0.5398030914366245
0.03434343434343434,1.4974810853600502,1.5626790076494217,1.1907925307750702,0.9051467254757881,0.7935396060347557,0.7137567438185215,0.6337201334536076,0.5424724519252777
0.03484848484848485,1.4954090639948845,1.5614274442195892,1.2068405747413635,0.9147747606039047,0.799166850745678,0.7176237627863884,0.6370588317513466,0.5451416522264481
0.03535353535353535,1.4933657124638557,1.5601794868707657,1.2223794683814049,0.9243686944246292,0.804794616997242,0.7214895896613598,0.6403974629938602,0.5478108525276184
0.03585858585858586,1.4913384839892387,1.5589430928230286,1.2356639206409454,0.9337092041969299,0.8104528933763504,0.7252555377781391,0.6437229849398136,0.5505240708589554
0.03636363636363636,1.4893270581960678,1.5577063858509064,1.2489480674266815,0.9430475383996964,0.8161094933748245,0.7290214784443378,0.6470479741692543,0.5532370358705521
0.03686868686868687,1.4873391017317772,1.5564695000648499,1.2622319534420967,0.95238396525383,0.8217644318938255,0.7327875085175037,0.6503726877272129,0.5559497177600861
0.03737373737373737,1.4853683114051819,1.555230289697647,1.2733510360121727,0.9613380804657936,0.827383391559124,0.7365908026695251,0.6536864191293716,0.5587762780487537
0.03787878787878788,1.483406588435173,1.5539908111095428,1.2841767221689224,0.9701987504959106,0.8329889252781868,0.7404102347791195,0.6569947265088558,0.5616537556052208
0.03838383838383838,1.4814520627260208,1.5527512282133102,1.2950060218572617,0.9790575280785561,0.8385928422212601,0.7442293651401997,0.6603032760322094,0.5645312406122684
0.03888888888888889,1.4795128032565117,1.5515368580818176,1.304644726216793,0.9876275509595871,0.844159834086895,0.7480799145996571,0.6635754518210888,0.5674325525760651
0.03939393939393939,1.47758649289608,1.5503425300121307,1.3134105876088142,0.9959008097648621,0.8496791869401932,0.7520084790885448,0.6667762659490108,0.5703697539865971
0.0398989898989899,1.4756731539964676,1.5491478890180588,1.3221768960356712,1.004172533750534,0.8551977723836899,0.755936149507761,0.6699773482978344,0.5733066909015179
0.0404040404040404,1.4737906530499458,1.5479522496461868,1.3309290260076523,1.0124426633119583,0.8607157990336418,0.759862907230854,0.6731786318123341,0.5762433335185051
0.04090909090909091,1.4719236269593239,1.5467446893453598,1.3375524878501892,1.0202284380793571,0.8661707863211632,0.7638946734368801,0.6763301379978657,0.5792646557092667
0.04141414141414142,1.4700686559081078,1.5455371141433716,1.3441787287592888,1.0279747396707535,0.8716149479150772,0.767952211201191,0.679466862231493,0.5823069959878922
0.04191919191919192,1.4682328179478645,1.5443295389413834,1.3508077338337898,1.0357200279831886,0.8770585581660271,0.7720095366239548,0.682603731751442,0.5853493511676788
0.04242424242424243,1.4664162397384644,1.543125867843628,1.356611356139183,1.043292596936226,0.8825074136257172,0.7760883495211601,0.6857493408024311,0.5884026437997818
0.04292929292929293,1.4646062776446342,1.5419257134199142,1.3613560795783997,1.0505506992340088,0.8879700303077698,0.7802421748638153,0.6889313086867332,0.5914939604699612
0.043434343434343436,1.4628030359745026,1.5407252758741379,1.3661033138632774,1.0578083246946335,0.8934319466352463,0.7843961343169212,0.6921132728457451,0.5945856049656868
0.04393939393939394,1.4610143899917603,1.5395245552062988,1.3708527609705925,1.0650654509663582,0.898892842233181,0.7885500490665436,0.6952953450381756,0.5976774096488953
0.044444444444444446,1.4592379480600357,1.5383463948965073,1.3742799758911133,1.0718834921717644,0.9042947515845299,0.7927567139267921,0.6985455229878426,0.6008225567638874
0.04494949494949495,1.4574741423130035,1.5371688157320023,1.3775109127163887,1.0785763934254646,0.9096707031130791,0.7969885990023613,0.7018362022936344,0.603999987244606
0.045454545454545456,1.4557227939367294,1.53599114716053,1.380745217204094,1.0852696150541306,0.9150459691882133,0.8012204468250275,0.7051266990602016,0.6071775332093239
0.04595959595959596,1.4540091678500175,1.5348147302865982,1.3839629292488098,1.091963417828083,0.9204206168651581,0.8054523319005966,0.7084168381989002,0.6103552058339119
0.046464646464646465,1.4522959515452385,1.5336532145738602,1.3858906924724579,1.098185010254383,0.92586749792099,0.8096735402941704,0.7116871364414692,0.6135101914405823
0.04696969696969697,1.4505831748247147,1.5324915498495102,1.387821912765503,1.1043666824698448,0.9313263148069382,0.8138912171125412,0.7149506211280823,0.6166589185595512
0.047474747474747475,1.4488781094551086,1.5313298255205154,1.3897564560174942,1.1105476543307304,0.9367839694023132,0.8181082680821419,0.7182140313088894,0.6198078654706478
0.047979797979797977,1.4472026526927948,1.530168667435646,1.3915436565876007,1.116689682006836,0.942240372300148,0.8223247677087784,0.7214773297309875,0.6229569278657436
0.048484848484848485,1.4455419704318047,1.5290103256702423,1.39254280179739,1.1222739145159721,0.9476908296346664,0.8265468925237656,0.7247704640030861,0.6261470131576061
0.04898989898989899,1.4438893422484398,1.5278517752885818,1.3935444504022598,1.1278583407402039,0.9531401768326759,0.8307690098881721,0.7280675284564495,0.6293407827615738
0.049494949494949494,1.4422446489334106,1.5266931653022766,1.3945486098527908,1.1334428042173386,0.9585884138941765,0.8349906355142593,0.7313646078109741,0.6325344517827034
0.05,1.4406341910362244,1.5255405902862549,1.395375318825245,1.138863317668438,0.9639933630824089,0.8392033204436302,0.7346644029021263,0.6357283890247345


==> figs/data/sd7003_ns_p4_u2.csv <==
y,u1,u2,u3,u4,u5,u6,u7,u8
0.000505050505050505,0.02882215124554932,-0.021858348743990064,-0.012074890721123666,-0.027578978799283504,-0.09898178186267614,0.02647482603788376,0.07529386598616838,0.08626668807119131
0.00101010101010101,0.1227961890399456,-0.04045724938623607,-0.023719422286376357,-0.05317610711790621,-0.16430838033556938,0.05507597210817039,0.14429529942572117,0.16650082264095545
0.0015151515151515152,0.27823119051754475,-0.05560283735394478,-0.0348291196860373,-0.07647709548473358,-0.1909162411466241,0.08596104476600885,0.2061116136610508,0.239698376506567
0.00202020202020202,0.5213748589158058,-0.06468535494059324,-0.04444543016143143,-0.09449234185740352,-0.19505089800804853,0.10853749187663198,0.24738267436623573,0.2906377222388983
0.002525252525252525,0.7951473444700241,-0.07066451292484999,-0.05299325427040458,-0.1100233318284154,-0.19415243715047836,0.12818919122219086,0.28169153444468975,0.33315722458064556
0.0030303030303030303,1.073861949145794,-0.07323462329804897,-0.060172080993652344,-0.12241138331592083,-0.18807327188551426,0.14445182587951422,0.30785228312015533,0.3655020333826542
0.0035353535353535356,1.3056968376040459,-0.07030601426959038,-0.06555529916658998,-0.13120643980801105,-0.17895501479506493,0.15836239699274302,0.3282245621085167,0.3903206158429384
0.00404040404040404,1.4697690829634666,-0.06490626279264688,-0.07014097645878792,-0.13841694965958595,-0.16862713359296322,0.17132864519953728,0.34625715389847755,0.41205934435129166
0.004545454545454545,1.5889911651611328,-0.053347574546933174,-0.07279492262750864,-0.14199912641197443,-0.15636115334928036,0.182723187841475,0.3603445999324322,0.4285113923251629
0.00505050505050505,1.6207272559404373,-0.036345049273222685,-0.0744978953152895,-0.14416657947003841,-0.14359303936362267,0.1936743939295411,0.37325406447052956,0.44337213411927223
0.005555555555555556,1.6447439789772034,-0.015072126116137952,-0.07512650359421968,-0.14451409317553043,-0.13019537553191185,0.20410013105720282,0.38469293154776096,0.4561906196177006
0.006060606060606061,1.6470321118831635,0.017205582873430103,-0.07446267176419497,-0.14320485293865204,-0.1162329139187932,0.21421313472092152,0.39510399103164673,0.4674551896750927
0.0065656565656565654,1.6463826298713684,0.052084984723478556,-0.07321675214916468,-0.14099838770926,-0.10199039475992322,0.22416344098746777,0.40497875958681107,0.4778826832771301
0.007070707070707071,1.6437142938375473,0.1065721521154046,-0.07034058449789882,-0.13722407445311546,-0.08710309653542936,0.23393921926617622,0.4142266698181629,0.48707355186343193
0.007575757575757576,1.6403378248214722,0.16675512306392193,-0.06707184249535203,-0.13310442678630352,-0.07210818585008383,0.24369486048817635,0.42333926633000374,0.4959912523627281
0.00808080808080808,1.6369508504867554,0.2478022463619709,-0.062088034581393,-0.12782301101833582,-0.056853127549402416,0.25350713916122913,0.43194106593728065,0.5039707906544209
0.008585858585858586,1.6335103660821915,0.33906649239361286,-0.056719940854236484,-0.12239391729235649,-0.04149473621509969,0.2633623704314232,0.4404725320637226,0.511839535087347
0.00909090909090909,1.6301234513521194,0.4535607062280178,-0.049725467804819345,-0.11609183251857758,-0.025621310458518565,0.2734311018139124,0.44861388579010963,0.5190631188452244
0.009595959595959595,1.6267324835062027,0.5800409466028214,-0.042094716569408774,-0.10957313608378172,-0.009565367072355002,0.2836530487984419,0.4566848538815975,0.5261823460459709
0.0101010101010101,1.6233774721622467,0.7244071550667286,-0.032714494154788554,-0.10225889924913645,0.007076639565639198,0.2943757977336645,0.4645167700946331,0.5329239517450333
0.010606060606060607,1.620029091835022,0.871635913848877,-0.022189584487932734,-0.0945356972515583,0.02403030796267558,0.305295018479228,0.4723016135394573,0.5395795218646526
0.011111111111111112,1.616726353764534,1.0231458619236946,-0.009485416492680088,-0.0857640968170017,0.04166860222903779,0.31667694821953773,0.4799760803580284,0.546010211110115
0.011616161616161616,1.6134134829044342,1.1615995019674301,0.00450050464769447,-0.07662211172282696,0.05962043546605855,0.3282250389456749,0.4876936040818691,0.5523898117244244
0.012121212121212121,1.6101176291704178,1.283396027982235,0.022031391185009852,-0.0659791633952409,0.07861278997734189,0.3403838127851486,0.49558357521891594,0.5585633032023907
0.012626262626262626,1.6068048626184464,1.388014554977417,0.04093197360634804,-0.05507932469481602,0.09784063324332237,0.35266202315688133,0.503508061170578,0.5647299997508526
0.013131313131313131,1.603545993566513,1.4585619568824768,0.06579984212294221,-0.04216250791796483,0.11841848073527217,0.36570299975574017,0.5116862542927265,0.5708438269793987
0.013636363636363636,1.6003032624721527,1.5183195769786835,0.09189024474471807,-0.02915402514190646,0.1391283990815282,0.37876675464212894,0.5198711231350899,0.5769628621637821
0.014141414141414142,1.597118392586708,1.5439083725214005,0.12818578071892262,-0.012949563562870026,0.16155966743826866,0.39238179847598076,0.528270062059164,0.5832723081111908
0.014646464646464647,1.5938828885555267,1.5705001503229141,0.16428935807198286,0.0032582907588221133,0.1839849641546607,0.4059928320348263,0.5366638228297234,0.5895794704556465
0.015151515151515152,1.5907067507505417,1.5754942446947098,0.2156003750860691,0.0227619710349245,0.20779046788811684,0.4201885052025318,0.5453563444316387,0.5959893018007278
0.015656565656565657,1.5875369012355804,1.5811325311660767,0.2689239103347063,0.04322409152518958,0.2318947846069932,0.4345216527581215,0.554122556000948,0.602426815778017
0.01616161616161616,1.5844132751226425,1.5820297598838806,0.33591855876147747,0.06647814571624622,0.25687627494335175,0.44933394715189934,0.5630732662975788,0.6088729873299599
0.016666666666666666,1.5813130289316177,1.581762820482254,0.4108770228922367,0.09227596689015627,0.28251331485807896,0.46452491357922554,0.5721788667142391,0.6153277046978474
0.01717171717171717,1.5782068520784378,1.580930843949318,0.4946030303835869,0.11995724774897099,0.3087700866162777,0.4799063540995121,0.5813293755054474,0.6217927746474743
0.017676767676767676,1.5751404613256454,1.5795903354883194,0.5925983153283596,0.15269747003912926,0.3363310322165489,0.495728712528944,0.5905890166759491,0.6282930709421635
0.01818181818181818,1.572080448269844,1.5782524645328522,0.690283615142107,0.18543735332787037,0.3638834413141012,0.5115394741296768,0.5998457111418247,0.6347900927066803
0.018686868686868686,1.5690739005804062,1.5768426060676575,0.802404023706913,0.22473122458904982,0.39292504638433456,0.5277639962732792,0.6093518696725368,0.6413770169019699
0.01919191919191919,1.5660824477672577,1.5754325985908508,0.9150211587548256,0.26527760922908783,0.42213463596999645,0.5440370179712772,0.6188951656222343,0.6479774415493011
0.019696969696969695,1.563120037317276,1.5740216672420502,1.0244830250740051,0.3090181387960911,0.4520672485232353,0.5606231465935707,0.6285326480865479,0.6546226404607296
0.0202020202020202,1.5601517856121063,1.5726138800382614,1.1314411833882332,0.35740381106734276,0.48283301293849945,0.5775992684066296,0.6382954455912113,0.6613358482718468
0.02070707070707071,1.5572094768285751,1.5712102055549622,1.2352828606963158,0.4057852979749441,0.513637188822031,0.5945792011916637,0.6480547562241554,0.6680465266108513
0.021212121212121213,1.5543138086795807,1.5698088109493256,1.3133164048194885,0.4613056369125843,0.5454274713993073,0.6121564656496048,0.6582397297024727,0.674909271299839
0.021717171717171718,1.5514349043369293,1.5684083998203278,1.3918097019195557,0.5169960856437683,0.5772096253931522,0.6297276802361012,0.6684201695024967,0.6817739829421043
0.022222222222222223,1.5485912263393402,1.5670197755098343,1.4513882398605347,0.5749385021626949,0.6093520484864712,0.6474523171782494,0.6787338964641094,0.6886591091752052
0.022727272727272728,1.5457712411880493,1.5656381994485855,1.4914351031184196,0.6370854564011097,0.6420041136443615,0.665410503745079,0.6892733201384544,0.6955852843821049
0.023232323232323233,1.5429373532533646,1.5642589032649994,1.5318958163261414,0.6992247179150581,0.6746451146900654,0.6833571679890156,0.6998086906969547,0.7025108970701694
0.023737373737373738,1.5401430130004883,1.5628765523433685,1.5485851466655731,0.7644286565482616,0.7078614756464958,0.7016187086701393,0.7104593180119991,0.7095684334635735
0.024242424242424242,1.5373806357383728,1.561495527625084,1.562059074640274,0.8308049142360687,0.7412226460874081,0.7199678681790829,0.7211452312767506,0.7166748009622097
0.024747474747474747,1.5346501916646957,1.5601164251565933,1.5728012025356293,0.8972361460328102,0.7745114043354988,0.7382942549884319,0.7318207211792469,0.7237909324467182
0.025252525252525252,1.5319593101739883,1.5587386041879654,1.5749208331108093,0.96401596814394,0.8073659986257553,0.7565176747739315,0.7424145862460136,0.7309548519551754
0.025757575757575757,1.5292941480875015,1.5573623478412628,1.5771203637123108,1.0307886749505997,0.8402107879519463,0.774732381105423,0.7530023083090782,0.738115269690752
0.026262626262626262,1.5266122221946716,1.5559905469417572,1.5780683010816574,1.09622460603714,0.872720368206501,0.7928282432258129,0.7636198550462723,0.7453095652163029
0.026767676767676767,1.5239650905132294,1.554622307419777,1.5772671699523926,1.1578588038682938,0.9045828282833099,0.8106766268610954,0.7743202373385429,0.7526073232293129
0.02727272727272727,1.5213336199522018,1.553255781531334,1.576480284333229,1.2194894403219223,0.9364363476634026,0.8285175040364265,0.7850152030587196,0.759903509169817
0.027777777777777776,1.518731251358986,1.551893800497055,1.575465053319931,1.2761365473270416,0.9674621522426605,0.8462118729948997,0.7958716377615929,0.7673230767250061
0.028282828282828285,1.5161625444889069,1.550534263253212,1.574291929602623,1.3259851038455963,0.9976770281791687,0.8637489378452301,0.8069245293736458,0.7749099209904671
0.02878787878787879,1.513648808002472,1.5491763651371002,1.573120579123497,1.375835508108139,1.027884490787983,0.8812799379229546,0.8179746642708778,0.7824940010905266
0.029292929292929294,1.5111349672079086,1.547853335738182,1.5718879103660583,1.4156204462051392,1.056328535079956,0.8983687907457352,0.8290461897850037,0.7900777086615562
0.0297979797979798,1.5086317658424377,1.546529933810234,1.570623755455017,1.448318399488926,1.0838897824287415,0.9152063578367233,0.8401266783475876,0.7976512163877487
0.030303030303030304,1.5061481893062592,1.5452074706554413,1.569359451532364,1.481023445725441,1.1114435568451881,0.9320391118526459,0.8512055352330208,0.8052212670445442
0.03080808080808081,1.5036911815404892,1.5438752174377441,1.568113923072815,1.5047687068581581,1.13687464594841,0.9483572393655777,0.8622531965374947,0.8129008188843727
0.031313131313131314,1.5012617111206055,1.5425444841384888,1.5668756663799286,1.5203341394662857,1.160964846611023,0.9643098339438438,0.8732741475105286,0.8206808194518089
0.031818181818181815,1.4988768547773361,1.54121632874012,1.5656371265649796,1.5359070301055908,1.18504898250103,0.9802559167146683,0.8842908665537834,0.8284592404961586
0.03232323232323232,1.4965216517448425,1.5398938804864883,1.5644182413816452,1.5465266555547714,1.2072154060006142,0.9957411661744118,0.8952788487076759,0.8363304436206818
0.03282828282828283,1.4941560924053192,1.5385718494653702,1.56320920586586,1.5513096302747726,1.2278400734066963,1.0108119174838066,0.9062387645244598,0.8443099781870842
0.03333333333333333,1.4918039590120316,1.5372497588396072,1.5619997084140778,1.5560978949069977,1.2484619244933128,1.025877207517624,0.9171956032514572,0.8522967025637627
0.03383838383838384,1.489477016031742,1.5359426587820053,1.5607769787311554,1.5590952187776566,1.2672198489308357,1.0404425263404846,0.9280535876750946,0.8603044077754021
0.03434343434343434,1.4871726110577583,1.5346346646547318,1.55954110622406,1.5593339502811432,1.2840634062886238,1.0544065833091736,0.9387673586606979,0.8683528900146484
0.03484848484848485,1.4848991334438324,1.5333277732133865,1.5583052784204483,1.5595745593309402,1.3009049147367477,1.0683679804205894,0.9494770169258118,0.8763991296291351
0.03535353535353535,1.4826648756861687,1.5320235043764114,1.5570793747901917,1.5597051978111267,1.3170375302433968,1.0821080729365349,0.9601450711488724,0.884446918964386
0.03585858585858586,1.480450689792633,1.53072290122509,1.55587537586689,1.558665469288826,1.3301797360181808,1.0947024822235107,0.9705529138445854,0.8925303891301155
0.03636363636363636,1.4782299622893333,1.5294237583875656,1.5546710342168808,1.5576261281967163,1.3433250784873962,1.1072977930307388,0.9809585884213448,0.9006121158599854
0.03686868686868687,1.476032331585884,1.5281288176774979,1.5534663796424866,1.5565872192382812,1.3564734011888504,1.1198939606547356,0.991362065076828,0.9086921736598015
0.03737373737373737,1.4738534986972809,1.5268466770648956,1.5522789657115936,1.5553670227527618,1.3665955737233162,1.1312740445137024,1.0012503638863564,0.9167507290840149
0.03787878787878788,1.4716922342777252,1.5255664587020874,1.5510919243097305,1.554095298051834,1.376335620880127,1.1424485594034195,1.0110244154930115,0.9248015582561493
0.03838383838383838,1.4695635735988617,1.5242883116006851,1.5499050617218018,1.5528236776590347,1.3860784322023392,1.1536239758133888,1.020797349512577,0.9328502640128136
0.03888888888888889,1.4674694910645485,1.5230188518762589,1.548713356256485,1.5515252649784088,1.3941571116447449,1.1640343070030212,1.0301934331655502,0.9408270046114922
0.03939393939393939,1.4653920233249664,1.5217632204294205,1.547514408826828,1.550199419260025,1.4010527431964874,1.1738018989562988,1.039223238825798,0.948718287050724
0.0398989898989899,1.4633308872580528,1.5205093175172806,1.5463153272867203,1.548873707652092,1.4079540148377419,1.1835689395666122,1.0482516139745712,0.9566077440977097
0.0404040404040404,1.4612850472331047,1.5192539393901825,1.5451173931360245,1.5475479513406754,1.4148229956626892,1.1933365538716316,1.0572786033153534,0.9644956141710281
0.04090909090909091,1.4592498913407326,1.5179914087057114,1.543927863240242,1.5462212711572647,1.4192453920841217,1.2015611305832863,1.065626822412014,0.9719935432076454
0.04141414141414142,1.4572283700108528,1.5167279839515686,1.5427383184432983,1.5448944419622421,1.423671767115593,1.2097539454698563,1.073932245373726,0.9794466719031334
0.04191919191919192,1.4552300423383713,1.5154665857553482,1.5415488481521606,1.543567642569542,1.4281019791960716,1.2179468423128128,1.0822373107075691,0.9868990555405617
0.04242424242424243,1.4532624557614326,1.51421457529068,1.540370985865593,1.5422492623329163,1.4317147135734558,1.2255639284849167,1.0902419239282608,0.9941670894622803
0.04292929292929293,1.4513090327382088,1.5129660665988922,1.5392015278339386,1.5409486442804337,1.4343155398964882,1.2323522120714188,1.097734421491623,1.0010523349046707
0.043434343434343436,1.4493697956204414,1.511718526482582,1.53803189098835,1.5396479964256287,1.4369201213121414,1.2391402944922447,1.1052267625927925,1.0079369097948074
0.04393939393939394,1.4474807381629944,1.510473147034645,1.536860704421997,1.5383473485708237,1.4395283088088036,1.2459285035729408,1.1127188056707382,1.014821007847786
0.044444444444444446,1.4455849453806877,1.5092365145683289,1.5357044637203217,1.5370522141456604,1.4409523755311966,1.2516307309269905,1.1195603385567665,1.0214040949940681
0.04494949494949495,1.4436951130628586,1.5080020129680634,1.534547969698906,1.5357587486505508,1.4422162175178528,1.2571207508444786,1.1262288838624954,1.0278827175498009
0.045454545454545456,1.4418147951364517,1.5067694336175919,1.533391386270523,1.5344651937484741,1.4434840604662895,1.2626130506396294,1.1328970715403557,1.0343615412712097
0.04595959595959596,1.4399750754237175,1.505545288324356,1.5322357714176178,1.5331717133522034,1.444731816649437,1.2681075483560562,1.1395649537444115,1.0408407524228096
0.046464646464646465,1.4381545409560204,1.5043365210294724,1.531085953116417,1.5318974703550339,1.4450502544641495,1.2723159044981003,1.1455267816781998,1.046972319483757
0.04696969696969697,1.4363437369465828,1.5031287223100662,1.5299361050128937,1.5306256264448166,1.445370964705944,1.2765047028660774,1.151444986462593,1.053061991930008
0.047474747474747475,1.4345426708459854,1.5019187331199646,1.528786227107048,1.529353767633438,1.4456940814852715,1.2806952595710754,1.1573646366596222,1.0591519698500633
0.047979797979797977,1.4327867329120636,1.500709444284439,1.5276386141777039,1.5280821919441223,1.4459215179085732,1.284742146730423,1.163216844201088,1.0652271658182144
0.048484848484848485,1.431032933294773,1.4995035827159882,1.5264960825443268,1.5268197059631348,1.4456774145364761,1.2877954617142677,1.1682961657643318,1.0708528608083725
0.04898989898989899,1.4292676746845245,1.4982993677258492,1.5253533571958542,1.5255572497844696,1.4454350247979164,1.2908515483140945,1.1733767911791801,1.0764785185456276
0.049494949494949494,1.427510529756546,1.4970968216657639,1.524210348725319,1.5242948234081268,1.4451944082975388,1.293910264968872,1.178458720445633,1.082104243338108
0.05,1.4258204251527786,1.495907224714756,1.5230731815099716,1.5230368971824646,1.444851577281952,1.296743206679821,1.1833331286907196,1.087650865316391


==> figs/data/sd7003_ns_p4_uu2.csv <==
y,uu1,uu2,uu3,uu4,uu5,uu6,uu7,uu8
0.000505050505050505,0.0009489920412306674,0.00013158503497834317,0.0005870160966878757,0.008079843828454614,0.02559007005766034,0.020849891239777207,0.012540574360173196,0.007920929696410894
0.00101010101010101,0.0032099920499604195,0.00048278043323080055,0.001178255224658642,0.01622200245037675,0.0490167282987386,0.04119369410909712,0.025893933256156743,0.01697910751681775
0.0015151515151515152,0.006503049749881029,0.0010500005082576536,0.0016971008735708892,0.023498695460148156,0.06449165800586343,0.05838898383080959,0.03962587076239288,0.027269926154986024
0.00202020202020202,0.010004192416090518,0.0025889939279295504,0.002060521044768393,0.02747870283201337,0.07115420280024409,0.0660256426781416,0.0468878704123199,0.033345446456223726
0.002525252525252525,0.010586982825770974,0.004871184180956334,0.0024529401416657493,0.030530440155416727,0.07564695971086621,0.07077134633436799,0.05183451483026147,0.03770629852078855
0.0030303030303030303,0.009750730940140784,0.008005509153008461,0.0029380871274042875,0.03308227797970176,0.07909787679091096,0.07355404598638415,0.054792155511677265,0.04034797218628228
0.0035353535353535356,0.0064685450051911175,0.012731927214190364,0.0036849872558377683,0.03547858237288892,0.08226351113989949,0.07531974697485566,0.05652383016422391,0.04188969451934099
0.00404040404040404,0.003967633849242702,0.018132680095732212,0.004577553540002555,0.03783167898654938,0.08535466343164444,0.07671236852183938,0.057782658375799656,0.04300450044684112
0.004545454545454545,0.001893690088763833,0.025105302687734365,0.005974019353743643,0.04027740145102143,0.08860394498333335,0.07771011907607317,0.058413480408489704,0.04358085826970637
0.00505050505050505,0.0014399682331713848,0.032896196004003286,0.007783230161294341,0.04278878727927804,0.09183674631640315,0.07873426890000701,0.05890150414779782,0.04404574539512396
0.005555555555555556,0.0010695331147871912,0.04134783218614757,0.010065390670206398,0.04538026778027415,0.09501350810751319,0.07973307184875011,0.05920083587989211,0.044359408086165786
0.006060606060606061,0.0009897519776131958,0.050020189024508,0.013188785058446229,0.04807115672156215,0.09824263816699386,0.08091667992994189,0.059517058078199625,0.04462399263866246
0.0065656565656565654,0.0009441752699785866,0.05874596117064357,0.016689608222804964,0.05081585166044533,0.101498669013381,0.08219525404274464,0.05983977997675538,0.04486195114441216
0.007070707070707071,0.0009227605478372425,0.0655594696290791,0.021446820930577815,0.053709825966507196,0.10483731282874942,0.08365381276234984,0.060239582788199186,0.04512360249646008
0.007575757575757576,0.0008941223059082404,0.07131278747692704,0.026482214452698827,0.05665770545601845,0.10816391417756677,0.08514722157269716,0.06065582297742367,0.045398548943921924
0.00808080808080808,0.0008770048880251125,0.0734864161349833,0.03263104287907481,0.05981377465650439,0.11139041697606444,0.08666718518361449,0.0611100597307086,0.04573334567248821
0.008585858585858586,0.000860947860928718,0.07361893774941564,0.038930423092097044,0.06303034909069538,0.11461879406124353,0.08817991567775607,0.06157802836969495,0.04607731546275318
0.00909090909090909,0.0008453442496829666,0.06925326772034168,0.045881665078923106,0.06660776678472757,0.1178464675322175,0.08967508096247911,0.06212597759440541,0.046473114751279354
0.009595959595959595,0.0008305179726448841,0.0626699491403997,0.052882923278957605,0.07026742398738861,0.12109099794179201,0.09116469603031874,0.06269132113084197,0.046861112117767334
0.0101010101010101,0.0008161903388099745,0.05274186236783862,0.060029728803783655,0.07423216756433249,0.1243880158290267,0.09264573501423001,0.06331713497638702,0.047219798900187016
0.010606060606060607,0.0008025673814699985,0.04236617824062705,0.06703644804656506,0.07826399942860007,0.12756948731839657,0.0940812542103231,0.06393686728551984,0.04758140188641846
0.011111111111111112,0.0007892277790233493,0.03118303162045777,0.07378178974613547,0.08244481822475791,0.13047094270586967,0.09538571024313569,0.06453215517103672,0.047924047568812966
0.011616161616161616,0.0007760945445625111,0.02151070546824485,0.08028383133932948,0.0867112148553133,0.13333358708769083,0.09664666512981057,0.06516196206212044,0.048278368543833494
0.012121212121212121,0.0007628362800460309,0.013816315215080976,0.08612266927957535,0.09132748655974865,0.13606418017297983,0.09775220463052392,0.06591603439301252,0.0486829022411257
0.012626262626262626,0.0007496870966861024,0.007595224597025663,0.09170635975897312,0.0959867537021637,0.13879788666963577,0.09884644439443946,0.06667219987139106,0.049087301129475236
0.013131313131313131,0.0007367318467004225,0.004424329730682075,0.09618794219568372,0.10099311405792832,0.14155103359371424,0.09986643912270665,0.06742846313863993,0.04949326487258077
0.013636363636363636,0.0007238257603603415,0.0018728239665506408,0.10045265918597579,0.10601135343313217,0.14430372323840857,0.10089149046689272,0.06818164885044098,0.04989870171993971
0.014141414141414142,0.0007110422484402079,0.0012127926165703684,0.10284489393234253,0.11102286353707314,0.1466045156121254,0.10166099853813648,0.06875288160517812,0.05024305800907314
0.014646464646464647,0.0006986484513618052,0.0004968289686075877,0.10526372026652098,0.11603334825485945,0.14890251401811838,0.10242882836610079,0.06932308757677674,0.0505870901979506
0.015151515151515152,0.0006864484639663715,0.00041953791878768243,0.10487713105976582,0.12095282692462206,0.15114410407841206,0.10314469505101442,0.06977602932602167,0.05093778786249459
0.015656565656565657,0.0006748261221218854,0.0003304609199403785,0.10411116853356361,0.1258454192429781,0.15337311290204525,0.10384837444871664,0.07019806653261185,0.05129142594523728
0.01616161616161616,0.0006634688506892417,0.0003080545775446808,0.1009346405044198,0.13053167331963778,0.1553351366892457,0.10449562594294548,0.0705941985361278,0.05164013407193124
0.016666666666666666,0.0006526754441438243,0.0003032636195712257,0.09634764958173037,0.1350299259647727,0.15709639340639114,0.10509863495826721,0.07096925657242537,0.0519838931504637
0.01717171717171717,0.0006420890567824244,0.0002737407339736819,0.09038248239085078,0.13914272375404835,0.15854561422020197,0.10553968045860529,0.07131692860275507,0.052310559432953596
0.017676767676767676,0.0006316536964732222,0.00027115912234876305,0.08217556308954954,0.1421948317438364,0.15931849740445614,0.10571296606212854,0.07155007403343916,0.05254819570109248
0.01818181818181818,0.0006216261572262738,0.00026857164448301774,0.0740085318684578,0.14524678140878677,0.160092880949378,0.10588550288230181,0.0717852832749486,0.05278644827194512
0.018686868686868686,0.0006117398625065107,0.0002667299995664507,0.06384510733187199,0.14687600824981928,0.16019176878035069,0.10610268358141184,0.0720095126889646,0.05293573183007538
0.01919191919191919,0.0006021631343173794,0.00026491084281587973,0.053608534624800086,0.1482330495491624,0.1602110769599676,0.10632735397666693,0.07223043031990528,0.05306844087317586
0.019696969696969695,0.0005926935191382654,0.00026285801322956104,0.0436595578212291,0.1488011796027422,0.15997810009866953,0.10650114808231592,0.07241771090775728,0.05319937691092491
0.0202020202020202,0.0005832416463817935,0.00026070280364365317,0.03392873448319733,0.14822230581194162,0.15945353358983994,0.10661138128489256,0.07256148802116513,0.053327010944485664
0.02070707070707071,0.0005740681735915132,0.0002585859583632555,0.02461830386891961,0.1476441901177168,0.1589407380670309,0.10673066601157188,0.07271202653646469,0.05345412157475948
0.021212121212121213,0.0005650043349305633,0.0002566321854828857,0.018182685365900397,0.1446074703708291,0.1575590716674924,0.10627148859202862,0.07264945609495044,0.05353568121790886
0.021717171717171718,0.0005563228878600057,0.000254662249062676,0.011687497317325324,0.14149335585534573,0.15617827512323856,0.10581207647919655,0.07258690614253283,0.05363176856189966
0.022222222222222223,0.0005478373932419345,0.0002526758489693748,0.007191136828623712,0.1375422766432166,0.15468902606517076,0.10530619323253632,0.07248080521821976,0.05371987586840987
0.022727272727272728,0.0005394060608523432,0.00025067603928619064,0.004770847561303526,0.13202956411987543,0.1530487071722746,0.10473156441003084,0.07230204856023192,0.05379308061674237
0.023232323232323233,0.0005312494904501364,0.000248674014073913,0.002311478936462663,0.12651828955858946,0.15141245163977146,0.10415957309305668,0.07212328212335706,0.053865397814661264
0.023737373737373738,0.0005231901996012311,0.0002468144866725197,0.0015783011840539984,0.1196433138102293,0.1489128665998578,0.10335927456617355,0.0719069386832416,0.0539595065638423
0.024242424242424242,0.0005154028222023044,0.0002449684270686703,0.0010825107092387043,0.11224475409835577,0.14618786331266165,0.10249171685427427,0.07167927920818329,0.05406254576519132
0.024747474747474747,0.0005078916365164332,0.00024312029745487962,0.000764593427447835,0.10455780755728483,0.14315966982394457,0.10156966373324394,0.07141868956387043,0.05415333341807127
0.025252525252525252,0.0005004594167985488,0.00024126820426317863,0.0007051682077872101,0.0958372219465673,0.13904196862131357,0.10037957737222314,0.07101704506203532,0.05418233526870608
0.025757575757575757,0.0004932023985020351,0.00023940540086186957,0.0006438999589590821,0.08711835835129023,0.13492549303919077,0.09919017134234309,0.07061587227508426,0.05421173898503184
0.026262626262626262,0.00048593305473332293,0.0002375498861511005,0.0005998653323331382,0.07838831236585975,0.13058233819901943,0.0979889752343297,0.07020347146317363,0.054209721740335226
0.026767676767676767,0.0004787456455233041,0.00023569468248751946,0.0005806297194794752,0.06962245097383857,0.12579178903251886,0.09676140127703547,0.06976266112178564,0.05411833059042692
0.02727272727272727,0.00047179510511341505,0.00023382937979476992,0.0005611080159724224,0.060857202392071486,0.12100215256214142,0.09553477540612221,0.06932206219062209,0.05402789544314146
0.027777777777777776,0.0004649515904020518,0.00023196590700536035,0.0005451421711768489,0.05270545510575175,0.11595796141773462,0.09418884292244911,0.06883500004187226,0.05386984394863248
0.028282828282828285,0.00045816916099283844,0.00023009334472590126,0.0005315601447364315,0.04539031186141074,0.11066335951909423,0.09271573321893811,0.06829121662303805,0.05361982621252537
0.02878787878787879,0.0004516946464718785,0.0002282085297338199,0.0005178201754461043,0.03807469201274216,0.1053690779954195,0.09124579140916467,0.06774633517488837,0.05337088834494352
0.029292929292929294,0.00044518923095893115,0.00022634857850789558,0.0005032544140703976,0.03214596468023956,0.1000372408889234,0.0893057738430798,0.06698305299505591,0.05301940580829978
0.0297979797979798,0.00043868518332601525,0.00022448657000495587,0.0004922861153318081,0.02731821103952825,0.09460932249203324,0.08710379665717483,0.06608791695907712,0.052620076574385166
0.030303030303030304,0.0004324159963289276,0.00022261700905801263,0.00048120032442966476,0.022488823044113815,0.08918196242302656,0.08490248629823327,0.06519391527399421,0.052220603451132774
0.03080808080808081,0.00042622736873454414,0.00022089167032390833,0.0004717594383691903,0.0189925623126328,0.0840259101241827,0.08262654207646847,0.06425045896321535,0.051794602535665035
0.031313131313131314,0.0004200928124191705,0.0002191691855841782,0.00046293432387756184,0.016713431454263628,0.07904207706451416,0.08029974903911352,0.06326782144606113,0.0513452454470098
0.031818181818181815,0.0004142777070228476,0.000217434670048533,0.0004540325826383196,0.014432687486987561,0.07405989523977041,0.07797555439174175,0.062286191154271364,0.05089672212488949
0.03232323232323232,0.000408586911362363,0.00021577546795015223,0.0004460569871298503,0.01265228248666972,0.06935028545558453,0.07557631749659777,0.061299745459109545,0.05042674741707742
0.03282828282828283,0.0004028399162052665,0.00021412852765934076,0.000438539147580741,0.011462098977062851,0.06485803611576557,0.07311108149588108,0.06030827993527055,0.049931855872273445
0.03333333333333333,0.0003973089551436715,0.00021248023767839186,0.0004309699834266212,0.010271098581142724,0.060364578384906054,0.07065027859061956,0.05931772291660309,0.049455633386969566
0.03383838383838384,0.00039191946780192666,0.00021083616957184859,0.0004241032220306806,0.009273413801565766,0.056095768697559834,0.06794734252616763,0.05822729179635644,0.04888375010341406
0.03434343434343434,0.0003865726466756314,0.0002091844980895985,0.00041769711970118806,0.008450331282801926,0.05207069357857108,0.06514432653784752,0.05706134717911482,0.04823875334113836
0.03484848484848485,0.0003813249713857658,0.00020754238539666403,0.0004112524948141072,0.007626900798641145,0.0480453921481967,0.06234313687309623,0.0558966426178813,0.04759456287138164
0.03535353535353535,0.00037623893877025694,0.00020594066882040352,0.00040507945232093334,0.006823975883889943,0.04419335746206343,0.059567039366811514,0.05471336888149381,0.046953089768067
0.03585858585858586,0.00037119113039807416,0.00020436146405700129,0.0003995774022769183,0.00623965251725167,0.0410740792285651,0.056913269916549325,0.053394346963614225,0.04633156466297805
0.03636363636363636,0.0003661181890493026,0.00020277702606108505,0.0003940491733374074,0.005655064072925597,0.03795280307531357,0.05425894306972623,0.05207621306180954,0.04570952313952148
0.03686868686868687,0.00036117294985160697,0.0002011921114899451,0.000388498927350156,0.00507024530088529,0.034829574171453714,0.051604040432721376,0.05075897998176515,0.04508696845732629
0.03737373737373737,0.0003562713936844375,0.00019962024816777557,0.00038364104329957627,0.0046349490294232965,0.03229736001230776,0.049204545095562935,0.04953001253306866,0.044521882897242904
0.03787878787878788,0.0003514051568345167,0.00019804191288130824,0.00037876209535170346,0.004242061171680689,0.029840158415026963,0.04684710898436606,0.048320407047867775,0.04397252225317061
0.03838383838383838,0.00034667989893932827,0.00019645712563942652,0.000373861868865788,0.003848979191388935,0.02738275716546923,0.04448827193118632,0.04711086465977132,0.04342247359454632
0.03888888888888889,0.0003420533539610915,0.00019485007760522421,0.0003693241851578932,0.0035122613480780274,0.025120526435784996,0.04214116628281772,0.04573078406974673,0.04271199880167842
0.03939393939393939,0.0003374565621925285,0.00019323386732139625,0.00036494489359029103,0.003246669686632231,0.02310398139525205,0.03976678824983537,0.04432659666053951,0.04188169329427183
0.0398989898989899,0.0003328888979012845,0.00019161589443683624,0.00036054944757779595,0.0029809612897224724,0.02108577499166131,0.03739240602590144,0.042923439759761095,0.04105301620438695
0.0404040404040404,0.0003284738304500934,0.0001900459665193921,0.00035618114452518057,0.0027151189860887825,0.01907526922877878,0.0350186403375119,0.04152128263376653,0.04022593121044338
0.04090909090909091,0.0003240793575969292,0.0001885881538328249,0.00035206089341954794,0.0025316239916719496,0.017666063038632274,0.0331268513109535,0.04020174848847091,0.039390801917761564
0.04141414141414142,0.0003197122277924791,0.0001871408057922963,0.0003479271872492973,0.0023575140949105844,0.01625672518275678,0.031244981568306684,0.03888786188326776,0.038554955972358584
0.04191919191919192,0.0003154725309286732,0.00018568632913229521,0.0003437802952248603,0.0021833254140801728,0.014847246231511235,0.029363068868406117,0.03757446352392435,0.037719422951340675
0.04242424242424243,0.00031142901025305036,0.00018428917428536806,0.0003397923519514734,0.002027462294790894,0.01362119714030996,0.02759980282280594,0.036295927595347166,0.03689839108847082
0.04292929292929293,0.0003074059932259843,0.00018291394917469006,0.00033591890678508207,0.0019100027129752561,0.012621664092876017,0.02600797824561596,0.03507670620456338,0.03610691800713539
0.043434343434343436,0.0003034033597941743,0.0001815404912122176,0.00033203433304151986,0.0017924855346791446,0.0116216063615866,0.02441709954291582,0.03385828039608896,0.035315361339598894
0.04393939393939394,0.0002996097882714821,0.00018018103310168954,0.00032814354744914453,0.0016749171045375988,0.010621019289828837,0.022827122593298554,0.03264066530391574,0.034523688489571214
0.044444444444444446,0.0002958343939098995,0.00017884474164020503,0.0003245496791350888,0.0015848856273805723,0.009815813682507724,0.021401521051302552,0.031274338252842426,0.03367384080775082
0.04494949494949495,0.00029207254556240514,0.0001775032615114469,0.0003209461829101201,0.0015045511900098063,0.0091016159276478,0.020003994111903012,0.02986039873212576,0.03282639500685036
0.045454545454545456,0.0002883324232243467,0.00017615663637116086,0.0003173331278958358,0.0014241766766645014,0.008386712172068655,0.018606189754791558,0.028447916032746434,0.031979115679860115
0.04595959595959596,0.00028476192710513715,0.00017482761995779583,0.0003137657513434533,0.001343767151411157,0.007677350484300405,0.01720812846906483,0.02703689900226891,0.031131983269006014
0.046464646464646465,0.0002812533039104892,0.00017354737610730808,0.00031047559241415,0.001285638783883769,0.007212352880742401,0.016190590802580118,0.02575940010137856,0.030318065313622355
0.04696969696969697,0.0002777616846287856,0.00017226776617462747,0.0003071768460358726,0.0012302121467655525,0.006747038190951571,0.015179415117017925,0.02449060184881091,0.029508043313398957
0.047474747474747475,0.00027428698922449257,0.00017100380136980675,0.0003038695012946846,0.0011747594180633314,0.006281407579081133,0.014168292575050145,0.02322204562369734,0.028697891859337687
0.047979797979797977,0.00027099738690594677,0.00016973344190773787,0.00030066909494053107,0.0011197895437362604,0.005839312187163159,0.013186995463911444,0.021970750531181693,0.027889291057363153
0.048484848484848485,0.00026773228637466673,0.00016844331275933655,0.00029771779736620374,0.0010802253091242164,0.005512398784048855,0.012409596121869981,0.020910436753183603,0.02713128027971834
0.04898989898989899,0.00026444345712661743,0.0001671506488492014,0.0002947585817310028,0.0010406451983726583,0.005185340560274199,0.01163201016606763,0.019849375006742775,0.026373789878562093
0.049494949494949494,0.0002611717427498661,0.0001658554629102582,0.0002917915608122712,0.001001046686724294,0.004858147964114323,0.010854234162252396,0.018787547596730292,0.02561681403312832
0.05,0.000258134879913996,0.00016458943900943268,0.00028889842542412225,0.0009630830245441757,0.0045412117906380445,0.010091238131280988,0.01772395276930183,0.024811475654132664


==> figs/data/sd7003_ns_p4_uv2.csv <==
y,uv1,uv2,uv3,uv4,uv5,uv6,uv7,uv8
0.000505050505050505,0.0002401820820523426,4.105570951651316e-06,-4.104962954443181e-05,-0.0009409302219864912,-0.003963223018217832,-0.004024881462100893,-0.002743423930951394,-0.001905719458591193
0.00101010101010101,0.0008111774732242338,1.9669753442030924e-05,-8.508180371791241e-05,-0.001982324873097241,-0.007991325110197067,-0.008086821646429598,-0.005755377496825531,-0.004200513620162383
0.0015151515151515152,0.0016245895094471052,4.639028952624358e-05,-0.00012898542991024442,-0.003030964275239967,-0.011306951520964503,-0.01184898428618908,-0.009048591775353998,-0.0069828780251555145
0.00202020202020202,0.0024191480624722317,0.0001342526456937776,-0.00015667608204239514,-0.003816419164650142,-0.013630912639200687,-0.013791301753371954,-0.0108380452147685,-0.008706904016435146
0.002525252525252525,0.002382766586379148,0.00027305861840432044,-0.00018578598883323139,-0.004522280738456175,-0.015858780941925943,-0.015313311130739748,-0.012216096802148968,-0.010062280693091452
0.0030303030303030303,0.001977261694264598,0.00046945105350459926,-0.00021671083959518,-0.005186274589505047,-0.017877770122140646,-0.01636997191235423,-0.013039605459198356,-0.010889864643104374
0.0035353535353535356,0.0010316521365894005,0.0007877192256273702,-0.00025724574516061693,-0.0058381214330438524,-0.01987774681765586,-0.017391755478456616,-0.013636525836773217,-0.011426941026002169
0.00404040404040404,0.00039840274257585406,0.0011597689153859392,-0.00030232305834942963,-0.0064929605287034065,-0.021871251286938787,-0.018406618735753,-0.014148345100693405,-0.011851267132442445
0.004545454545454545,-4.63624462554435e-05,0.0016698863182682544,-0.00035879189999832306,-0.007216078287456185,-0.023867181385867298,-0.019456928595900536,-0.014568297425284982,-0.012135139317251742
0.00505050505050505,-8.805748302620486e-05,0.0022719643893651664,-0.0004187532776995795,-0.007990548328962177,-0.02583305537700653,-0.020522023900412023,-0.014975922065787017,-0.012390387011691928
0.005555555555555556,-0.0001204811178467935,0.0029467226122505963,-0.00048266171870636754,-0.008826908597256988,-0.027776307542808354,-0.021599883446469903,-0.015374080394394696,-0.012612766353413463
0.006060606060606061,-0.00011738230932678562,0.0036941365979146212,-0.0005465074318635743,-0.009729151555802673,-0.02973654819652438,-0.022744461777620018,-0.015805676579475403,-0.01283482083817944
0.0065656565656565654,-0.00011417408768465975,0.0044561230461113155,-0.0006106354667281266,-0.010667129536159337,-0.031705269357189536,-0.02392292267177254,-0.01625400735065341,-0.013056759838946164
0.007070707070707071,-0.00011071208518842468,0.0051003686676267534,-0.0006681840313831344,-0.011656425544060767,-0.033710320480167866,-0.025142132304608822,-0.01673725468572229,-0.01330486312508583
0.007575757575757576,-0.00011281891056569293,0.005644819000735879,-0.000723769873729907,-0.012656995037104934,-0.03571255109272897,-0.02636654966045171,-0.017225304851308465,-0.013562338019255549
0.00808080808080808,-0.00011095308309450047,0.005847460502991453,-0.0007673081745451782,-0.013694719469640404,-0.03777550579980016,-0.027592045138590038,-0.017758622183464468,-0.013865290093235672
0.008585858585858586,-0.00010942134031211026,0.005834003095515072,-0.0008088411814242136,-0.014735601609572768,-0.03985079866833985,-0.02881370042450726,-0.01829869078937918,-0.014175539778079838
0.00909090909090909,-0.0001077753777281032,0.005349807732272893,-0.0008405856642639264,-0.015793562750332057,-0.0419709465932101,-0.030016062082722783,-0.018879039213061333,-0.0145261759753339
0.009595959595959595,-0.00010632177782099461,0.004633155273040757,-0.0008713009920029435,-0.01684868335723877,-0.04408865957520902,-0.031200653873384,-0.019464527489617467,-0.0148771294625476
0.0101010101010101,-0.00010488754196558148,0.003567022766219452,-0.0008983739207906183,-0.01789280807133764,-0.046193558955565095,-0.032328464556485415,-0.020068162702955306,-0.015228637726977468
0.010606060606060607,-0.00010364446552557638,0.0024995732674142346,-0.0009272805182263255,-0.01893054530955851,-0.04823426646180451,-0.03343404573388398,-0.020665302872657776,-0.015582708059810102
0.011111111111111112,-0.00010235151421511546,0.0014047014701645821,-0.0009576145566825289,-0.019951808382757008,-0.05015407339669764,-0.03448539925739169,-0.021250428049825132,-0.015932735172100365
0.011616161616161616,-0.00010115163604496047,0.0005375341770559317,-0.0009896650044538546,-0.020971752237528563,-0.05205722968094051,-0.0355205275118351,-0.021844455506652594,-0.01628605369478464
0.012121212121212121,-9.979447531804908e-05,-2.7833111808206468e-05,-0.0010245190460409503,-0.021986468229442835,-0.053910796996206045,-0.036499576177448034,-0.02247142407577485,-0.01665435708127916
0.012626262626262626,-9.84806138148997e-05,-0.00042432233385625295,-0.001059631526004523,-0.022994874976575375,-0.05574286729097366,-0.03746777097694576,-0.023100156104192138,-0.017021176405251026
0.013131313131313131,-9.709401228974457e-05,-0.0004675234049500432,-0.0010926825416390784,-0.023953967727720737,-0.05745897302404046,-0.03837228426709771,-0.023743776138871908,-0.0173821923090145
0.013636363636363636,-9.584728923073271e-05,-0.0004743741956190206,-0.0011249892486375757,-0.024907020153477788,-0.05916475970298052,-0.039266955805942416,-0.02438298042397946,-0.017741552437655628
0.014141414141414142,-9.444191482543829e-05,-0.00037234498813631944,-0.0011534316508914344,-0.02581276628188789,-0.060651400592178106,-0.04004681622609496,-0.024968385347165167,-0.01807879307307303
0.014646464646464647,-9.318924503531889e-05,-0.000272589320957195,-0.0011829826253233477,-0.026718504959717393,-0.06213804241269827,-0.04082547500729561,-0.025553447543643415,-0.018415868165902793
0.015151515151515152,-9.18059949981398e-05,-0.0002270871846121736,-0.001222243721713312,-0.027594954008236527,-0.0634615421295166,-0.041533084120601416,-0.026077598333358765,-0.018752056290395558
0.015656565656565657,-9.059790363608045e-05,-0.00017814600505516864,-0.001262872559891548,-0.028463365510106087,-0.06474798731505871,-0.04222329519689083,-0.026585475774481893,-0.019088305067270994
0.01616161616161616,-8.934733159549069e-05,-0.0001592706657902454,-0.001338050002232194,-0.029359157662838697,-0.06587609555572271,-0.04288121988065541,-0.027077887440100312,-0.019430942833423615
0.016666666666666666,-8.823251573630841e-05,-0.00014752844799659215,-0.0014329419573186897,-0.030279995407909155,-0.06688407249748707,-0.04351287358440459,-0.027557512745261192,-0.01977977843489498
0.01717171717171717,-8.721607582629076e-05,-0.00014555502548319055,-0.0015424831726704724,-0.03121463628485799,-0.06779126543551683,-0.04408088279888034,-0.02803172147832811,-0.02012254996225238
0.017676767676767676,-8.611888006271329e-05,-0.0001433892120985547,-0.0016881632327567786,-0.0322148862760514,-0.06850067945197225,-0.04453469277359545,-0.028490055119618773,-0.02043497934937477
0.01818181818181818,-8.513060402037809e-05,-0.00014129185728961602,-0.0018329363665543497,-0.03321521123871207,-0.069207854103297,-0.044989257818087935,-0.028948499355465174,-0.020747718634083867
0.018686868686868686,-8.403918673138833e-05,-0.0001401128465658985,-0.001917242509080097,-0.03424423513934016,-0.06962808780372143,-0.04535532952286303,-0.02936021750792861,-0.02102376869879663
0.01919191919191919,-8.308709448101581e-05,-0.00013896520613343455,-0.001998952735448256,-0.035278936848044395,-0.07001367537304759,-0.045710542937740684,-0.02976488135755062,-0.021293288562446833
0.019696969696969695,-8.209159568650648e-05,-0.00013791085802949965,-0.0019923285726690665,-0.03630238026380539,-0.07025114959105849,-0.04602086264640093,-0.030127463629469275,-0.021548847085796297
0.0202020202020202,-8.106096993287792e-05,-0.00013689657589566195,-0.0019090313871856779,-0.03730938769876957,-0.07032079063355923,-0.04627468320541084,-0.03043429460376501,-0.021784142358228564
0.02070707070707071,-8.010939563973807e-05,-0.0001359485377179226,-0.0018064896285068244,-0.03831666521728039,-0.07036313368007541,-0.04652258427813649,-0.030747872311621904,-0.022020033560693264
0.021212121212121213,-7.906987411843147e-05,-0.0001351386308670044,-0.0015671399160055444,-0.039037521462887526,-0.07014141604304314,-0.046566751785576344,-0.03095947508700192,-0.022194764809682965
0.021717171717171718,-7.816973857188714e-05,-0.00013436236258712597,-0.001327360347204376,-0.03976109134964645,-0.06992318294942379,-0.04661119636148214,-0.03117209207266569,-0.022366906516253948
0.022222222222222223,-7.726437934252317e-05,-0.0001334520266027539,-0.0010766310660983436,-0.04031030647456646,-0.0695780492387712,-0.046579221030697227,-0.03135725832544267,-0.02252502483315766
0.022727272727272728,-7.629016090504592e-05,-0.00013249688072392019,-0.000813573416962754,-0.040533801075071096,-0.06905021192505956,-0.046430433401837945,-0.03149495366960764,-0.022657662979327142
0.023232323232323233,-7.54631591917132e-05,-0.00013156187742424663,-0.0005487682574312203,-0.04075751407071948,-0.06852265633642673,-0.04628180665895343,-0.03163216123357415,-0.02278953790664673
0.023737373737373738,-7.456209459633101e-05,-0.00013055657382210484,-0.0003880547719745664,-0.04040909791365266,-0.0676556290127337,-0.045963277807459235,-0.03172278334386647,-0.022907285951077938
0.024242424242424242,-7.372735717581236e-05,-0.00012957616763742408,-0.00024030395798035897,-0.03984101884998381,-0.06669878866523504,-0.04559522238560021,-0.0317975957877934,-0.0230197241762653
0.024747474747474747,-7.297418915186427e-05,-0.0001285971820834675,-0.00011120018552901456,-0.03916947124525905,-0.06567364558577538,-0.045204412657767534,-0.031856680288910866,-0.023122432292439044
0.025252525252525252,-7.215319828901556e-05,-0.000127595107187517,-6.726214496666216e-05,-0.03761823242530227,-0.064358773175627,-0.04467289987951517,-0.03186287311837077,-0.023210748797282577
0.025757575757575757,-7.140796424209839e-05,-0.00012661403980018804,-2.2270973261129257e-05,-0.03606704855337739,-0.06304417829960585,-0.044142261845991015,-0.03186892042867839,-0.023299383465200663
0.026262626262626262,-7.065132922434714e-05,-0.00012570329818117898,6.85708670111751e-06,-0.03424982656724751,-0.061626178212463856,-0.043573989532887936,-0.03183593298308551,-0.023371013230644166
0.026767676767676767,-6.983089542700327e-05,-0.00012484335638873745,1.381530688604471e-05,-0.03167292149737477,-0.06000434188172221,-0.04292226140387356,-0.03170794900506735,-0.02339350082911551
0.02727272727272727,-6.911907212270307e-05,-0.0001240049477928551,2.1012214460824907e-05,-0.029096132842823863,-0.05838260147720575,-0.04227080033160746,-0.03158060577698052,-0.02341567468829453
0.027777777777777776,-6.839154184490326e-05,-0.0001232045915458002,2.440071773435193e-05,-0.02629569871351123,-0.05665268003940582,-0.04155838885344565,-0.03139050421305001,-0.023420944344252348
0.028282828282828285,-6.76018639751419e-05,-0.0001224290508616832,2.5160873178720067e-05,-0.02318968833424151,-0.05481662508100271,-0.04078057920560241,-0.031124184606596828,-0.02340367017313838
0.02878787878787879,-6.694316243738285e-05,-0.00012167383010819321,2.5957543471122335e-05,-0.020083464332856238,-0.05298076826147735,-0.040003579342737794,-0.03085740189999342,-0.02338645712006837
0.029292929292929294,-6.6221823090018e-05,-0.0001207881477967021,2.5803424591686053e-05,-0.017161029274575412,-0.05101663898676634,-0.039098102832213044,-0.030524105997756124,-0.02331622992642224
0.0297979797979798,-6.543211384268943e-05,-0.00011991014707746217,2.5490857865406724e-05,-0.01436480024131015,-0.04900119639933109,-0.03812483581714332,-0.030158128356561065,-0.023218800080940127
0.030303030303030304,-6.476074713646085e-05,-0.00011905486644536722,2.518633891668287e-05,-0.011567708337679505,-0.04698662646114826,-0.03715259628370404,-0.029792078770697117,-0.023121606092900038
0.03080808080808081,-6.406272495951271e-05,-0.00011817802260338794,2.4847955728546367e-05,-0.009261703642550856,-0.04493728140369058,-0.03612855332903564,-0.029402053682133555,-0.023006099509075284
0.031313131313131314,-6.331311624308e-05,-0.00011731590893759858,2.4496007540619757e-05,-0.007403929252177477,-0.04286576039157808,-0.03506812360137701,-0.02899335790425539,-0.02287429408170283
0.031818181818181815,-6.26936507615028e-05,-0.00011647246537904721,2.41462602161846e-05,-0.005545207619434223,-0.04079443612135947,-0.03400847944431007,-0.02858509565703571,-0.02274312893860042
0.03232323232323232,-6.207595652085729e-05,-0.00011548267229954945,2.3795164111106715e-05,-0.0041218365367967635,-0.038726118858903646,-0.03290876024402678,-0.028141399612650275,-0.022601663251407444
0.03282828282828283,-6.139263496152125e-05,-0.00011448810437286738,2.3444990461030102e-05,-0.003211477436707355,-0.036661360412836075,-0.03177253482863307,-0.027661113534122705,-0.022447825176641345
0.03333333333333333,-6.080077992010047e-05,-0.00011351606917742174,2.3097672738003894e-05,-0.0023002467714832164,-0.034598316764459014,-0.030636498937383294,-0.027180582052096725,-0.022287092288024724
0.03383838383838384,-6.0232431223994354e-05,-0.00011258137055847328,2.2731908188688976e-05,-0.0016204564672079869,-0.03255138034000993,-0.029495408292859793,-0.02666544879321009,-0.022117841290310025
0.03434343434343434,-5.962123123026686e-05,-0.00011166629428771557,2.2346932610162185e-05,-0.0012876194487034809,-0.030497414176352322,-0.028372047003358603,-0.02612152637448162,-0.021930286660790443
0.03484848484848485,-5.901863232793403e-05,-0.0001107609332393622,2.1964920279060607e-05,-0.0009543928408675129,-0.02844433079008013,-0.027249221689999104,-0.02557883330155164,-0.021742744487710297
0.03535353535353535,-5.848423052157159e-05,-0.00010986616143782157,2.1601721186925715e-05,-0.0006397458109859144,-0.02642879751510918,-0.026134425424970686,-0.025026523391716182,-0.021551170968450606
0.03585858585858586,-5.790929253635113e-05,-0.0001089875249817851,2.127569473486801e-05,-0.0005236647630226798,-0.024568753084167838,-0.02505920804105699,-0.024400169029831886,-0.02131778048351407
0.03636363636363636,-5.728286896555801e-05,-0.00010812438449647743,2.095003787871974e-05,-0.0004074264697919716,-0.02270895813126117,-0.023984204744920135,-0.023774480330757797,-0.021084252861328423
0.03686868686868687,-5.675656757375691e-05,-0.00010728242705226876,2.0625033585019992e-05,-0.000291038053092052,-0.02084944024682045,-0.022909405059181154,-0.023149464395828545,-0.020850588683970273
0.03737373737373737,-5.620009142148774e-05,-0.00010647860108292662,2.0352681190161093e-05,-0.00022877326796333364,-0.019228061195462942,-0.02189454366452992,-0.02253383689094335,-0.020577706629410386
0.03787878787878788,-5.5605896704946645e-05,-0.00010568926518317312,2.0081579236830294e-05,-0.00018187815720693834,-0.017637594137340784,-0.020889895502477884,-0.021920246072113514,-0.020293785026296973
0.03838383838383838,-5.506597108251299e-05,-0.0001049142838382977,1.9811704419225862e-05,-0.00013492932544068026,-0.016047869867179543,-0.019885333604179323,-0.021306709619238973,-0.020009876578114927
0.03888888888888889,-5.4543185797228944e-05,-0.00010400715655123349,1.9611244397310656e-05,-9.674706373630215e-05,-0.014600817987229675,-0.018930423771962523,-0.020655600586906075,-0.019687473424710333
0.03939393939393939,-5.398465646067052e-05,-0.00010309156914445339,1.9436027173469483e-05,-7.46955928434545e-05,-0.013259004219435155,-0.017974952585063875,-0.020002171397209167,-0.019333398318849504
0.0398989898989899,-5.339078279575915e-05,-0.00010219144587608753,1.9261887132415723e-05,-5.26222970620438e-05,-0.01191665732767433,-0.01702007686253637,-0.019349307869561017,-0.01897958607878536
0.0404040404040404,-5.2912236242264044e-05,-0.00010131514954991871,1.9072112877438485e-05,-3.052577483231289e-05,-0.01057932700496167,-0.01606363436440006,-0.018696997896768153,-0.018626022385433316
0.04090909090909091,-5.240119298832724e-05,-0.00010046635543403681,1.8782779193315946e-05,-1.837516579428211e-05,-0.009598382137482986,-0.015221149486023933,-0.018060318077914417,-0.01825772039592266
0.04141414141414142,-5.185847612665384e-05,-9.962496005755384e-05,1.8494929577173025e-05,-7.359129625683636e-06,-0.0086174983298406,-0.014381785702425987,-0.017424881574697793,-0.017887973343022168
0.04191919191919192,-5.134061075295904e-05,-9.879535264190054e-05,1.8208578808298626e-05,3.666485905995387e-06,-0.007636668597115204,-0.013543182227294892,-0.016789717599749565,-0.01751848857384175
0.04242424242424243,-5.088961643195944e-05,-9.785272686713142e-05,1.7889355945044372e-05,1.3169992513439865e-05,-0.006777952250558883,-0.012735714204609394,-0.01617004512809217,-0.017141006188467145
0.04292929292929293,-5.0408886636432726e-05,-9.688493173598545e-05,1.754522031660599e-05,1.947887324149633e-05,-0.006070162111427635,-0.011972913867793977,-0.01557633129414171,-0.01674647000618279
0.043434343434343436,-4.98987546961871e-05,-9.593362256055116e-05,1.7200930187755148e-05,2.5792373548938485e-05,-0.005362400770536624,-0.011211175355128944,-0.014982508029788733,-0.016351998201571405
0.04393939393939394,-4.946725084664649e-05,-9.500758051217417e-05,1.6859290667525784e-05,3.211013324744272e-05,-0.004654665201087482,-0.010450476547703147,-0.014388580340892076,-0.015957576222717762
0.044444444444444446,-4.903394528810168e-05,-9.413101497557363e-05,1.6704147128621116e-05,3.654043371170701e-05,-0.004115851581445895,-0.00977332954062149,-0.013756851549260318,-0.015556482132524252
0.04494949494949495,-4.8573894218861824e-05,-9.326174495072337e-05,1.654945367590699e-05,4.029209515010734e-05,-0.0036032724019605666,-0.009118289803154767,-0.013119292678311467,-0.015153248910792172
0.045454545454545456,-4.8088837047544075e-05,-9.239971723218332e-05,1.639522190544085e-05,4.404614264785778e-05,-0.003089979181822855,-0.008462401223368943,-0.01248222403228283,-0.01474989636335522
0.04595959595959596,-4.768037797475699e-05,-9.154549661616329e-05,1.623725120225572e-05,4.780234894496971e-05,-0.0025816326451604255,-0.007805673929397017,-0.01184564980212599,-0.014346416341140866
0.046464646464646465,-4.7277214889618335e-05,-9.070311079995008e-05,1.6057759694376728e-05,5.0310779215578805e-05,-0.0022944490701775067,-0.007263464154675603,-0.011257773090619594,-0.013952260953374207
0.04696969696969697,-4.6849368800394586e-05,-8.98727457752102e-05,1.587855626894452e-05,5.266784842206107e-05,-0.0020072298211744055,-0.006723357393639162,-0.010673009033780545,-0.01355924882227555
0.047474747474747475,-4.6397035930567654e-05,-8.904929154596175e-05,1.5699616938036343e-05,5.502631415765791e-05,-0.0017199754001921974,-0.006183450372191146,-0.010088269191328436,-0.013166240067221224
0.047979797979797977,-4.6022225888009416e-05,-8.822941799735418e-05,1.552572496166249e-05,5.735396348427457e-05,-0.001452680258807959,-0.005659733607899398,-0.009510476200375706,-0.01277360157109797
0.048484848484848485,-4.564357050185208e-05,-8.741230703890324e-05,1.5362156432274787e-05,5.870498580407002e-05,-0.0012819761177524924,-0.0052455329278018326,-0.009010474954266101,-0.01239225739846006
0.04898989898989899,-4.523583447735291e-05,-8.66026339281234e-05,1.5197954780887812e-05,6.005696786814951e-05,-0.0011110582236142363,-0.004831093741813675,-0.008510396059136838,-0.012011202052235603
0.049494949494949494,-4.4807148924519424e-05,-8.580032363170176e-05,1.5033128420327557e-05,6.140998584669433e-05,-0.000939931796892779,-0.004416413168655708,-0.008010233024833724,-0.011630433436948806
0.05,-4.4420146423362894e-05,-8.504100196660147e-05,1.4876762634230545e-05,6.267353546718368e-05,-0.0007933852248243056,-0.004029564122902229,-0.007518321537645534,-0.011243702610954642


==> figs/data/sd7003_ns_p4_vv2.csv <==
y,vv1,vv2,vv3,vv4,vv5,vv6,vv7,vv8
0.000505050505050505,0.00019378369142941665,1.8794161064761283e-05,8.853312419887516e-05,0.0014126597088761628,0.005480059946421534,0.004404550389153883,0.0026569327455945313,0.0016927855467656627
0.00101010101010101,0.0006551457299792673,6.935104283911642e-05,0.00018831943270924967,0.00315446981403511,0.012174372386652976,0.009786425216589123,0.006016755069140345,0.0039276364841498435
0.0015151515151515152,0.001318427712249104,0.00015120049192773877,0.00028984715572732966,0.005151206016307697,0.019642328494228423,0.016006842954084277,0.010152703733183444,0.006806539371609688
0.00202020202020202,0.001990682474570349,0.0003738920349860564,0.00039689515688223764,0.007126639888156205,0.026970773236826062,0.021772788371890783,0.013843729859218001,0.00932780170114711
0.002525252525252525,0.0020300547184888273,0.0007047994840831961,0.000520653080457123,0.009068845422007143,0.034044188214465976,0.027267527533695102,0.017339601879939437,0.011685861449223012
0.0030303030303030303,0.0017822931404225528,0.0011595810574362986,0.0006719558768963907,0.011017188197001815,0.04082194366492331,0.03248097700998187,0.020593382185325027,0.013807737734168768
0.0035353535353535356,0.0010965017208945937,0.0018476895929779857,0.0008703745479579084,0.012925888993777335,0.047198414569720626,0.037406618706882,0.023661565268412232,0.015780235873535275
0.00404040404040404,0.0006311208599072415,0.002634910022607073,0.0010927657785941847,0.014815805363468826,0.053396473871544003,0.042195825604721904,0.026646270882338285,0.01769068802241236
0.004545454545454545,0.00029542248921643477,0.00365481642074883,0.001385610106808599,0.016649600001983345,0.059179389383643866,0.04660736583173275,0.029434997821226716,0.01948860369157046
0.00505050505050505,0.0002606011348689208,0.004799100192030892,0.0017306816152995452,0.018457291764207184,0.06473374739289284,0.05081662302836776,0.03211105545051396,0.0212343413149938
0.005555555555555556,0.00023163206788012758,0.0060435745399445295,0.0021355494536692277,0.020230323309078813,0.07002455135807395,0.05477817915380001,0.034652939066290855,0.02291604329366237
0.006060606060606061,0.00022938565962249413,0.007330194115638733,0.002643297237227671,0.02198729384690523,0.07506872108206153,0.058507444337010384,0.037063338328152895,0.024534272262826562
0.0065656565656565654,0.00022708208780386485,0.008626402413938195,0.003197353391442448,0.02373587596230209,0.07998986169695854,0.062117145862430334,0.039404087234288454,0.02611800143495202
0.007070707070707071,0.00022492895368486643,0.009650160209275782,0.003903501376044005,0.025498410454019904,0.084624326787889,0.06548712961375713,0.041568103013560176,0.027624616166576743
0.007575757575757576,0.00021919760001765098,0.010516590264160186,0.004642901796614751,0.027269263518974185,0.08918445324525237,0.06879359995946288,0.04368235124275088,0.029113443568348885
0.00808080808080808,0.00021602366177830845,0.010851167142391205,0.005513791227713227,0.0290832940954715,0.09343784907832742,0.07185073383152485,0.04558363021351397,0.030522415414452553
0.008585858585858586,0.00021303200446709525,0.010879335051868111,0.006400960439350456,0.03091150731779635,0.09764981735497713,0.0748597290366888,0.047449841164052486,0.03192107193171978
0.00909090909090909,0.00020995458726247307,0.010233226756099612,0.007359100098256022,0.032821837114170194,0.10165402293205261,0.07762362854555249,0.049132221611216664,0.033259347546845675
0.009595959595959595,0.00020718309133371804,0.009258531907107681,0.008320247812662274,0.03475935780443251,0.10560568142682314,0.08031872194260359,0.0507758860476315,0.034577938728034496
0.0101010101010101,0.00020437556668184698,0.007787691953126341,0.009288999775890261,0.03679640032351017,0.10939017962664366,0.0827898234128952,0.052288207691162825,0.035824027145281434
0.010606060606060607,0.00020161272368568461,0.006270471203606576,0.010235699941404164,0.03885606676340103,0.11306188348680735,0.08515907730907202,0.053762611001729965,0.03704450838267803
0.011111111111111112,0.00019880531908711419,0.004652945353882387,0.011141316150315106,0.040981588419526815,0.11648380476981401,0.08729999279603362,0.05513823218643665,0.03818797296844423
0.011616161616161616,0.00019619453451014124,0.003283241094322875,0.012014238105621189,0.04313099570572376,0.11983354110270739,0.08937781304121017,0.056498054414987564,0.03931213705800474
0.012121212121212121,0.0001936455755640054,0.0022402296162908897,0.012798171723261476,0.04537738673388958,0.12293997313827276,0.09123641857877374,0.057799171190708876,0.0403606235049665
0.012626262626262626,0.00019117083320452366,0.0014181734441081062,0.013549045892432332,0.047643084079027176,0.1260027177631855,0.09305807063356042,0.05908769695088267,0.041394849540665746
0.013131313131313131,0.00018863995683204848,0.001056646928191185,0.014157794183120131,0.050061479676514864,0.128808100707829,0.0946522313170135,0.06028990587219596,0.0423216603230685
0.013636363636363636,0.00018629704936756752,0.0007736814222880639,0.01473869476467371,0.05248016631230712,0.1315950369462371,0.09623325383290648,0.06148627121001482,0.04324736003763974
0.014141414141414142,0.00018387431373412255,0.0007351616077357903,0.015073502319864929,0.054961991030722857,0.13398191146552563,0.09752085711807013,0.06253634532913566,0.04404271417297423
0.014646464646464647,0.00018170350176660577,0.0006894027646922041,0.01541192561853677,0.05744373518973589,0.1363654574379325,0.09880631463602185,0.06358535215258598,0.04483760800212622
0.015151515151515152,0.0001794101481209509,0.0006906390735821333,0.015365395811386406,0.05998776946216822,0.13848367426544428,0.09996267315000296,0.06453730817884207,0.04556900425814092
0.015656565656565657,0.0001771736642695032,0.0006918665349076036,0.015267075039446354,0.06254994636401534,0.140541504137218,0.1010883916169405,0.06546316342428327,0.04628254659473896
0.01616161616161616,0.00017487322293163743,0.0006885403017804492,0.014823863399215043,0.0651022563688457,0.14234761334955692,0.1021223459392786,0.06633012508973479,0.046962292632088065
0.016666666666666666,0.0001726589416648494,0.0006843598421255592,0.01417886046692729,0.0676456824876368,0.14396498538553715,0.10308351973071694,0.06714808475226164,0.04761174810118973
0.01717171717171717,0.0001707186065686983,0.0006740664393873885,0.013334865565411747,0.07009426364675164,0.14540269039571285,0.10396063514053822,0.06793128605931997,0.04824292450211942
0.017676767676767676,0.00016872001833689865,0.000666718631691765,0.012169133056886494,0.07225999236106873,0.14642935059964657,0.10464088432490826,0.06860635615885258,0.048808454535901546
0.01818181818181818,0.0001667627320784959,0.0006593905163754243,0.011008609435521066,0.07442580396309495,0.14745568111538887,0.10532102826982737,0.0692817592062056,0.0493748162407428
0.018686868686868686,0.00016470680657221237,0.0006519328053400386,0.009587258624378592,0.07600919250398874,0.14802035130560398,0.10587630420923233,0.06985236518085003,0.0498600909486413
0.01919191919191919,0.00016277774375339504,0.0006444617138186004,0.008155609655659646,0.07748129079118371,0.14853138756006956,0.10641514230519533,0.07040589628741145,0.05032997205853462
0.019696969696969695,0.00016085950755950762,0.0006371539384417702,0.006784886179957539,0.07856758730486035,0.1487853629514575,0.10686137992888689,0.07090067444369197,0.05076866503804922
0.0202020202020202,0.00015903862640698208,0.000629910620773444,0.005462813947815448,0.07909284206107259,0.14874317031353712,0.10719384159892797,0.07131799682974815,0.051162286661565304
0.02070707070707071,0.0001572828814460081,0.0006227800877240952,0.004200427763862535,0.07961859880015254,0.14869384933263063,0.10752991586923599,0.07174262311309576,0.05155582586303353
0.021212121212121213,0.00015544494908681372,0.0006157418210932519,0.0033504496386740357,0.0788870039395988,0.14807917270809412,0.10747789312154055,0.07197955343872309,0.05185229750350118
0.021717171717171718,0.00015371288554888451,0.0006087044675950892,0.002492102576070465,0.0781151195988059,0.1474644299596548,0.10742597747594118,0.072217573877424,0.052145525347441435
0.022222222222222223,0.00015197152333712438,0.0006018695967213716,0.0019010169198736548,0.07689677830785513,0.1467183781787753,0.10726607125252485,0.07241212436929345,0.052410053089261055
0.022727272727272728,0.00015022019215393811,0.000595124492974719,0.0015877318510320038,0.07484495872631669,0.14578655641525984,0.10694145411252975,0.07253345986828208,0.052621638402342796
0.023232323232323233,0.0001486536721131415,0.0005884012607566547,0.0012691455922322348,0.07279379991814494,0.14485380984842777,0.10661706328392029,0.07265590596944094,0.05283371498808265
0.023737373737373738,0.00014701588588650338,0.0005819140715175308,0.0011653032343019731,0.07002729782834649,0.14351977221667767,0.10607575159519911,0.07270515011623502,0.053000714629888535
0.024242424242424242,0.00014541277869284386,0.0005754111843998544,0.0010907020332524553,0.06698599550873041,0.1420809142291546,0.10547075886279345,0.0727301319129765,0.053150246385484934
0.024747474747474747,0.00014385958274942823,0.0005690214638889302,0.0010364541958551854,0.06382608599960804,0.14050169754773378,0.1048071188852191,0.07273044204339385,0.05329107120633125
0.025252525252525252,0.0001422448231096496,0.000562767203518888,0.0010080330685013905,0.06016754079610109,0.13826740998774767,0.10380875552073121,0.072574223857373,0.05337486881762743
0.025757575757575757,0.00014071500754653243,0.0005565124665736221,0.0009791068005142733,0.056508917827159166,0.13603417947888374,0.10281141987070441,0.07241807924583554,0.05345820356160402
0.026262626262626262,0.00013928234329796396,0.0005503862375917379,0.000952605674683582,0.0528378221206367,0.13358651008456945,0.1017307904548943,0.07222492108121514,0.0535274026915431
0.026767676767676767,0.00013778529228147818,0.0005443348854896612,0.0009296660937252454,0.049131023697555065,0.1307156616821885,0.10046761389821768,0.07194089330732822,0.053557904437184334
0.02727272727272727,0.00013638336531585082,0.0005382821327657439,0.0009064256082638167,0.04542375705204904,0.12784539256244898,0.09920576866716146,0.07165696285665035,0.0535887461155653
0.027777777777777776,0.00013496761675924063,0.000532437399670016,0.0008860937668941915,0.04188965912908316,0.12464677076786757,0.09784527914598584,0.07132449140772223,0.05359468888491392
0.028282828282828285,0.000133495786030835,0.000526644587807823,0.0008676749566802755,0.03859188058413565,0.1211251812055707,0.09637839067727327,0.07093358412384987,0.05356686096638441
0.02878787878787879,0.00013213516831456218,0.0005208501424931455,0.0008490424297633581,0.035293187480419874,0.11760340724140406,0.09491303469985723,0.0705425082705915,0.0535395503975451
0.029292929292929294,0.00013079357086098753,0.0005152571793587413,0.0008333694713655859,0.03230972611345351,0.11375261936336756,0.09323619538918138,0.07001439807936549,0.053438921459019184
0.0297979797979798,0.00012942776083946228,0.0005096766217320692,0.0008187389757949859,0.029575827764347196,0.1097204564139247,0.09144591353833675,0.06940443208441138,0.05328639829531312
0.030303030303030304,0.0001281465838474105,0.0005040929499955382,0.0008039646345423535,0.026840920327231288,0.10568842152133584,0.0896576358936727,0.0687953345477581,0.05313386907801032
0.03080808080808081,0.0001268370688194409,0.0004987114334653597,0.0007912849468993954,0.02441429195459932,0.1015697387047112,0.08777559967711568,0.06811325252056122,0.05294548952952027
0.031313131313131314,0.00012547967162390705,0.0004933466334477998,0.0007793909753672779,0.0222692257957533,0.0973969572223723,0.08582758251577616,0.06737346621230245,0.05272461241111159
0.031818181818181815,0.00012423045518517029,0.00048797846829984337,0.0007674029911868274,0.02012342307716608,0.09322503302246332,0.08388092275708914,0.0666346768848598,0.05250381072983146
0.03232323232323232,0.00012298149795242352,0.0004828519158763811,0.0007567017673864029,0.018196573248133063,0.08905467437580228,0.08187806094065309,0.0658375658094883,0.05226213205605745
0.03282828282828283,0.00012174393123132177,0.0004777606882271357,0.0007466395727533381,0.016527918516658247,0.084885832387954,0.07982452493160963,0.06498130783438683,0.051995997317135334
0.03333333333333333,0.00012059277014486725,0.000472664298285963,0.0007365149831457529,0.0148585622664541,0.08071813499554992,0.07777219079434872,0.06412640679627657,0.05168479750864208
0.03383838383838384,0.00011945396909140982,0.0004677484539570287,0.0007272408292919863,0.013365754741244018,0.07656787196174264,0.07564057176932693,0.0631956085562706,0.05137431877665222
0.03434343434343434,0.00011827410344267264,0.0004628661336028017,0.0007184981768659782,0.012139572121668607,0.07247542357072234,0.07346067111939192,0.062164612114429474,0.051020222483202815
0.03484848484848485,0.00011710017861332744,0.0004579689702950418,0.0007097127599990927,0.01091291761258617,0.06838232558220625,0.07128179352730513,0.061135112307965755,0.05066628917120397
0.03535353535353535,0.0001159883522632299,0.00045316463001654483,0.0007012197929725517,0.009719185589347035,0.06437269318848848,0.06910496996715665,0.060097557958215475,0.05030347383581102
0.03585858585858586,0.00011484048991405871,0.00044846293167211115,0.0006934508928679861,0.008875481260474771,0.06071843672543764,0.06693454179912806,0.05899538332596421,0.049847577000036836
0.03636363636363636,0.00011368453579052584,0.0004437574607436545,0.0006856524159957189,0.008031340315937996,0.05706404405646026,0.06476513436064124,0.05789393978193402,0.04939222428947687
0.03686868686868687,0.0001126783345171134,0.000439088875282323,0.0006778289753128774,0.007186813047155738,0.05340957245789468,0.06259672064334154,0.056793241295963526,0.04893742082640529
0.03737373737373737,0.00011164379702677252,0.0004345791894593276,0.0006707753927912563,0.006558961933478713,0.050194475799798965,0.060484417248517275,0.055664037354290485,0.04845597315579653
0.03787878787878788,0.00011057299798267195,0.0004300656510167755,0.0006637005863012746,0.005992558842990547,0.04703570273704827,0.05838256049901247,0.05452905409038067,0.04796672542579472
0.03838383838383838,0.00010955628931696992,0.00042554832180030644,0.0006566042902704794,0.005425856856163591,0.043877495685592294,0.056281836703419685,0.05339470272883773,0.047477263025939465
0.03888888888888889,0.0001085575877368683,0.00042121710794162937,0.0006499047958641313,0.004948539601173252,0.04093814152292907,0.054196623619645834,0.052204517647624016,0.046911421697586775
0.03939393939393939,0.00010752766502264421,0.00041691865408211015,0.0006433738490159158,0.0045711619313806295,0.038206415716558695,0.05211223568767309,0.05096193286590278,0.04629353526979685
0.0398989898989899,0.00010646683858794859,0.00041261554360971786,0.0006368243848555721,0.004193609463982284,0.035473393741995096,0.05002872948534787,0.049720101756975055,0.0456761175300926
0.0404040404040404,0.00010557751738815568,0.0004083744715899229,0.0006303198024397716,0.0038158574607223272,0.03274802467785776,0.047950100153684616,0.04847899358719587,0.04505913541652262
0.04090909090909091,0.00010466390267538372,0.00040425897896056995,0.0006241833834792487,0.003552854584995657,0.03059642924927175,0.04603237914852798,0.047231484670192,0.04437844664789736
0.04141414141414142,0.0001037212168739643,0.000400128417822998,0.0006180328055052087,0.0033029230980901048,0.028444145107641816,0.04411762300878763,0.04598429938778281,0.043691361555829644
0.04191919191919192,0.00010279243633704027,0.00039599292358616367,0.0006118684068496805,0.003052874715649523,0.026291166082955897,0.04220252437517047,0.04473782982677221,0.04300519824028015
0.04242424242424243,0.00010191003366344376,0.00039204253334901296,0.0006059023398847785,0.0028291643102420494,0.024354796041734517,0.04036035272292793,0.04349820199422538,0.04231238691136241
0.04292929292929293,0.0001010010382742621,0.00038814863000879996,0.0006000797438900918,0.002660649159224704,0.022686207434162498,0.038623546017333865,0.042269891360774636,0.04160417802631855
0.043434343434343436,0.00010006576940213563,0.00038424837111961097,0.000594245626416523,0.0024920428113546222,0.021016741287894547,0.03688679775223136,0.04104252182878554,0.04089604807086289
0.04393939393939394,9.91845909084077e-05,0.0003803740401053801,0.0005884056226932444,0.0023233547108247876,0.019346394925378263,0.03515005623921752,0.03981611179187894,0.04018796212039888
0.044444444444444446,9.833852618612582e-05,0.000376655825675698,0.0005828782013850287,0.002194778367993422,0.01799697510432452,0.03350713779218495,0.03854985465295613,0.039420583518221974
0.04494949494949495,9.747276999405585e-05,0.00037293308196240105,0.0005773411030531861,0.002079973230138421,0.01670682872645557,0.031897730426862836,0.03728101775050163,0.03863548510707915
0.045454545454545456,9.658324597694445e-05,0.00036920579987054225,0.0005717944441130385,0.0019651084148790687,0.015416044276207685,0.03028840501792729,0.03601261856965721,0.03785094991326332
0.04595959595959596,9.577211312716827e-05,0.00036553124118654523,0.000566288403206272,0.0018501907761674374,0.014132845913991332,0.028679182985797524,0.03474467038176954,0.03706695418804884
0.046464646464646465,9.496740676695481e-05,0.00036197751978761517,0.0005610332809737884,0.0017671655950834975,0.01317214872688055,0.02724693459458649,0.0335703082382679,0.036265029571950436
0.04696969696969697,9.413891439180588e-05,0.00035841823773807846,0.0005557699005294126,0.0016880060429684818,0.012210949207656085,0.025818207999691367,0.03240191098302603,0.035461641382426023
0.047474747474747475,9.328683700005058e-05,0.0003548454496922204,0.0005504984219442122,0.0016088071279227734,0.011249246541410685,0.02439007710199803,0.031233527697622776,0.034659037133678794
0.047979797979797977,9.250615130440565e-05,0.0003513487281452399,0.0005453061094158329,0.0015303019972634502,0.010333102603908628,0.02299201861023903,0.03007324947975576,0.03385701635852456
0.048484848484848485,9.174045590043534e-05,0.00034795364990714006,0.0005403011236921884,0.0014739801408722997,0.00963919999776408,0.021796057000756264,0.02900407975539565,0.033050296595320106
0.04898989898989899,9.09726190911897e-05,0.00034455364038876723,0.0005352888329070993,0.0014176344266161323,0.008944624103605747,0.020599858136847615,0.027934767538681626,0.03224409418180585
0.049494949494949494,9.018401715366053e-05,0.00034114872505597305,0.0005302694444253575,0.001361261420242954,0.0082493961090222,0.019403417129069567,0.026865296997129917,0.031438408652320504
0.05,8.942943304646178e-05,0.0003378274886927102,0.0005253435992926825,0.0013072238361928612,0.007614465081132948,0.018239013152197003,0.025810347753576934,0.030618914403021336


==> figs/data/taylorcouette_BGK8x8_p3_enstrophy.csv <==
t,enst
0,0.461355698
1,0.547123853
2,0.56364209
3,0.656150245
4,0.645891855
5,0.580607121
6,0.645086452
7,0.703075595
8,0.7601717
9,0.883259525
10,0.950965168
11,1.006716384
12,1.142455136
13,1.372188338
14,1.774387447
15,2.442808101
16,3.649682126
17,5.521502042
18,7.876639154
19,10.37174008
20,13.75591849
21,16.44861799
22,18.05465178
23,16.68439441
24,16.51163975
25,16.12506053
26,17.85942487
27,17.36969447
28,16.94727388
29,15.49780768
30,15.11069066
31,14.21337461
32,14.05280671


==> figs/data/taylorcouette_BGK8x8_p5_enstrophy.csv <==
t,enst
0,0.461470583
0.5,0.514268787
1,0.567066991
1.5,0.538291873
2,0.565216192
2.5,0.582468472
3,0.630783977
3.5,0.661583473
4,0.651185734
4.5,0.616640153
5,0.587445183
5.5,0.612494217
6,0.633733044
6.5,0.660819989
7,0.702478021
7.5,0.708051677
8,0.752354963
8.5,0.817150058
9,0.860777373
9.5,0.919650006
10,0.941637935
10.5,0.953150669
11,1.007267865
11.5,1.052726364
12,1.129584226
12.5,1.261901447
13,1.362375871
13.5,1.503883888
14,1.746536362
14.5,2.024143264
15,2.400818543
15.5,2.925806683
16,3.553726577
16.5,4.332495689
17,5.290043789
17.5,6.402847997
18,7.570141897
18.5,8.677215175
19,9.781862384
19.5,10.95808223
20,12.21432898
20.5,13.53322611
21,15.05987047
21.5,16.45337164
22,17.17296224
22.5,17.25667545
23,16.79692547
23.5,16.07993751
24,15.64769403
24.5,15.37596131
25,15.52021362
25.5,16.04191798
26,16.25729505
28,15.74726529
28.5,15.65018745
29,15.52545477
29.5,15.66321326
30,15.73052693
30.5,15.83249237
31,15.73963120
31.5,15.65379995

==> figs/data/taylorcouette_BGK8x8_p5_ke.csv <==
t,ke
0,0.106508968
1,0.105923533
1.5,0.105849844
2,0.105840651
2.5,0.106113747
3,0.106182862
3.5,0.105920109
4,0.105810675
4.5,0.105678272
5,0.105650694
5.5,0.105901893
6,0.105907501
6.5,0.105739723
7,0.105673212
7.5,0.105559957
8,0.105548029
8.5,0.105639623
9,0.105589730
9.5,0.105458324
10,0.105340640
10.5,0.105236478
11,0.105222083
11.5,0.105217806
12,0.105179052
12.5,0.105080042
13,0.104888429
13.5,0.10479238
14,0.104715001
14.5,0.10454646
15,0.104401157
15.5,0.104152213
16,0.103818651
16.5,0.103574761
17,0.103231768
17.5,0.102804277
18,0.102316893
18.5,0.101703278
19,0.101057931
19.5,0.100378091
20,0.099627152
20.5,0.098824439
21,0.098019243
21.5,0.096976699
22,0.096064541
22.5,0.095187424
23,0.094285358
23.5,0.09354533
24,0.092733574
24.5,0.091928689
25,0.091187216
25.5,0.090371347
26,0.089521482
26.5,0.08867174
27,0.087761258
27.5,0.086886899
28,0.086024764
28.5,0.085151415
29,0.084372655
29.5,0.083584979
30,0.08277645
30.5,0.08200947
31,0.081252548
31.5,0.080528531
32,0.079847435


==> figs/data/taylorcouette_NS_p3_enstrophy.csv <==
t,enst
0,0.461537122
0.009178843,0.461480052
0.02865839,0.461968273
0.061608014,0.466261076
0.113548746,0.499276652
0.182049125,0.596297152
0.255154333,0.661336021
0.333336435,0.592589794
0.426054964,0.526002398
0.527306319,0.560318186
0.630513173,0.548615528
0.742779927,0.629176781
0.850192192,0.659151562
0.957663946,0.542705567
1.065042778,0.537809158
1.172558667,0.492345558
1.280027307,0.543610488
1.387538272,0.609798269
1.494921876,0.527962968
1.602569253,0.538126736
1.70996989,0.504180534
1.817428119,0.523374249
1.925077464,0.609627115
2.032500251,0.563245375
2.140047297,0.566033739
2.247534984,0.564465935
2.354854492,0.568236179
2.46238068,0.63626873
2.569793372,0.571938994
2.677325463,0.535075846
2.785002857,0.54660354
2.892361323,0.526291203
2.999840237,0.615717073
3.09887695,0.608254523
3.206311143,0.544027415
3.313872535,0.551160248
3.421294203,0.525054316
3.528782711,0.616706414
3.636378576,0.648564204
3.743771793,0.587461706
3.851361139,0.606969268
3.958859823,0.568457633
4.062168037,0.605625744
4.169722384,0.650301538
4.277063508,0.575886927
4.38466444,0.580480845
4.492208531,0.57079924
4.599684748,0.60336003
4.707197836,0.679142506
4.814611723,0.611724475
4.922092716,0.588952723
5.027813376,0.587099973
5.134879568,0.60461481
5.242559215,0.712135372
5.349997345,0.683832482
5.45744814,0.632304933
5.564995048,0.625259694
5.672413733,0.604435828
5.779924848,0.681267632
5.88739524,0.676293765
5.99480587,0.632151156
6.101450439,0.64851406
6.208865911,0.632940734
6.31640192,0.710457038
6.42394383,0.726542021
6.531365358,0.657233535
6.638859019,0.65859063
6.746246575,0.656893151
6.853736712,0.737076389
6.961354062,0.781044006
7.068752753,0.71159452
7.176264858,0.687948669
7.283752641,0.663107737
7.391190532,0.708247211
7.498664745,0.783640563
7.60610253,0.741934382
7.713633779,0.730638251
7.82109986,0.725851148
7.928524778,0.750520696
8.033476046,0.828110691
8.141127772,0.786286258
8.248578736,0.75149483
8.356057345,0.755180378
8.46345801,0.774980735
8.571020497,0.865883239
8.678499669,0.84128293
8.785966922,0.781737147
8.893499887,0.775035857
9,0.78001935
9.108040194,0.876221526
9.215503161,0.904478849
9.322954381,0.858706228
9.430534876,0.855321274
9.537904205,0.845795142
9.645408328,0.91540269
9.752981738,0.952249764
9.860386145,0.896544444
9.967886071,0.89046893
10.07534962,0.888385507
10.18276743,0.945406927
10.29026103,0.99607746
10.39768893,0.943475438
10.50526991,0.931797453
10.61275323,0.939430486
10.72016824,0.997485832
10.82765738,1.088261662
10.93506971,1.060017761
11.03988134,1.032532135
11.14743855,1.025173854
11.25487008,1.045808865
11.36240302,1.131035545
11.46987191,1.120061554
11.57731748,1.089430287
11.68482988,1.092978958
11.79230654,1.103584159
11.89978079,1.185208081
12.00617936,1.198350285
12.11439835,1.171823629
12.22198715,1.198344274
12.32943049,1.227003257
12.43691766,1.32009144
12.54440342,1.362032771
12.65177621,1.320082041
12.75927642,1.320584735
12.86679005,1.326951543
12.97430616,1.398605325
13.08179835,1.465570983
13.18917919,1.443118388
13.29668516,1.456441632
13.40416322,1.475349864
13.51161825,1.538272944
13.61913621,1.628276515
13.72653478,1.638985445
13.83399397,1.676389437
13.94150938,1.732112917
14.04658686,1.801923808
14.15411333,1.906603567
14.26153817,1.924254277
14.3689546,1.941994003
14.47643128,2.005147149
14.58390322,2.080191437
14.69143019,2.21059638
14.79891286,2.278979725
14.90631808,2.32150357
15.01369438,2.411965739
15.12089626,2.500014544
15.22837201,2.647405863
15.33585012,2.770294231
15.44323457,2.852082659
15.55067589,2.985082723
15.65808281,3.107467379
15.76555451,3.269870259
15.87304682,3.43352119
15.9804048,3.548619491
16.07998938,3.701265207
16.18751822,3.88113969
16.29499658,4.085232135
16.40248072,4.319897133
16.50992531,4.490892624
16.61732102,4.673244554
16.72475581,4.878769888
16.8321423,5.107098819
16.93963063,5.398969923
17.03790862,5.626356772
17.14578646,5.85108914
17.25324771,6.088872881
17.36061553,6.324994978
17.46805507,6.625392966
17.57554585,6.903453156
17.68297268,7.130636596
17.79048515,7.36863679
17.89792267,7.587941775
18.00335842,7.842460599
18.11231237,8.087499436
18.21973337,8.263786394
18.32722677,8.470420168
18.43465022,8.688981262
18.54205571,8.96165944
18.64955237,9.251535023
18.7570001,9.471407256
18.86445769,9.709866329
18.97189219,9.961577072
19.06746307,10.20748827
19.1750937,10.51928224
19.28263492,10.77874704
19.39015018,11.05310591
19.49770508,11.36906461
19.60519389,11.69499734
19.71266167,12.04699988
19.82011832,12.34851163
19.92752756,12.63709413
20.03419897,12.96034688
20.14232393,13.27363675
20.24986157,13.57753808
20.35735589,13.81677922
20.46483574,14.02013698
20.57236965,14.26997111
20.67989206,14.5329482
20.78735605,14.81993605
20.89484296,15.06774138
21.00211558,15.28275598
21.10968093,15.53238986
21.21722812,15.78436854
21.32471876,16.04198401
21.43217394,16.27442193
21.53943396,16.47921301
21.64680036,16.73196408
21.75199452,16.95290874
21.85796237,17.00732765
21.96616841,17.04442743
22.0716419,16.97720368
22.17683587,16.89935293
22.28524178,16.81402041
22.39285943,16.72139738
22.50053807,16.64237162
22.60417588,16.51504243
22.69574426,16.40584813
22.779778,16.33630599
22.86245744,16.21963428
22.94443271,16.06173392
23.01986943,15.9513854
23.11110586,15.85301914
23.20891576,15.74215534
23.31104127,15.62950535
23.40942981,15.50184835
23.50873648,15.35704884
23.60864685,15.27921123
23.70225893,15.25512572
23.79183224,15.23347123
23.87312531,15.17163027
23.95302494,15.0605977
24.0384979,15.00961758
24.1332397,15.02877057
24.23072312,15.05934742
24.32940582,15.06783584
24.42370157,15.07825062
24.52119349,15.03583959
24.62458619,15.00103296
24.72883743,15.02346295
24.8262034,15.08127853
24.91499284,15.14795444
25.00473978,15.165528
25.08732504,15.2263933
25.15495775,15.25663248
25.21065625,15.29254954
25.25832451,15.39626519
25.30479737,15.78131326
25.3420019,16.22286001
25.37918032,15.83924898
25.43490877,15.76498233
25.46526512,15.75433814
25.51035672,15.73740915
25.57667945,15.67566535
25.64305373,15.62883691
25.70446726,15.62391197
25.78140777,15.63300301
25.86332966,15.59427851
25.94957065,15.61479558
26.02637445,15.59666447
26.10864162,15.65061754
26.17940894,15.7033082
26.25462342,15.76359058
26.34416934,15.887819
26.41126196,15.89518959
26.50043945,16.01344161
26.58562815,16.02407505
26.67517421,16.1980058
26.76344332,16.56792873
26.85552826,16.02113658
26.95108938,15.82842604
27.04009506,15.77628072
27.13832726,15.76300286
27.23799989,15.70671978
27.33870839,15.60993584
27.43776119,15.50856356
27.53528704,15.42559969
27.63478942,15.35160727
27.73716702,15.26287564
27.83840643,15.15346135
27.94178192,15.01317141
28.04173315,14.89387841
28.14464526,14.81232349
28.2489712,14.74922167
28.3535265,14.69084866
28.45662816,14.6205071
28.56182464,14.57962073
28.66906633,14.57731245
28.77128409,14.58733043
28.87368858,14.58748436
28.97682094,14.54915047
29.06670631,14.48676952
29.16939631,14.43253077
29.27365449,14.39836405
29.37593704,14.37680759
29.47442156,14.32730433
29.57322924,14.22412518
29.6735211,14.12257752
29.77315229,14.05882192
29.86786151,14.01672607
29.95846129,13.95716299
30.01558375,13.93191225
30.0550424,14.97021348


==> figs/data/taylorcouette_NS_p5_enstrophy.csv <==
t,enst
0,0.461537206
0.006922455,0.461546197
0.018828053,0.461784782
0.03647685,0.462526742
0.06273929,0.46819958
0.099470495,0.491474331
0.145917605,0.550892487
0.197035668,0.627048179
0.247704388,0.661747902
0.297810426,0.628649101
0.350914306,0.569184569
0.40213634,0.53545933
0.453293433,0.544783787
0.504443038,0.563941376
0.555571012,0.563295072
0.606678038,0.551846833
0.657828662,0.563165271
0.709000629,0.613155045
0.760130962,0.666729048
0.811258815,0.674994627
0.862357103,0.629210874
0.913503947,0.569522042
0.964663815,0.542877908
1.015458607,0.544091313
1.066703367,0.537033528
1.117838925,0.508937058
1.168958687,0.490888464
1.22009352,0.516536672
1.271231612,0.571934101
1.32235151,0.611113163
1.37347308,0.602251471
1.424572942,0.557976536
1.475693491,0.526323017
1.526846608,0.533751522
1.577997736,0.54556553
1.62914427,0.533313436
1.680249941,0.502800992
1.731363675,0.494762462
1.782504603,0.530044035
1.833655242,0.581247414
1.884801245,0.604832464
1.935938465,0.591186503
1.987054867,0.562960468
2.038019746,0.555101137
2.089157003,0.568508369
2.140304472,0.577888899
2.191436207,0.565734566
2.242543228,0.550310795
2.293668177,0.565226935
2.344806755,0.609244801
2.395956693,0.63945911
2.447081757,0.63262382
2.498203455,0.591470968
2.549318444,0.55121874
2.600433828,0.540149139
2.651565301,0.549820857
2.702756633,0.55059405
2.753892309,0.536241029
2.805008168,0.520013396
2.856120273,0.541284708
2.907256856,0.592954698
2.958399299,0.627919319
3.009340187,0.621500285
3.060517946,0.586952916
3.111644594,0.555091614
3.162777593,0.551787246
3.213910185,0.560059278
3.265049818,0.551812376
3.316177706,0.531335897
3.367281915,0.528351601
3.418396232,0.569327299
3.469557095,0.627771871
3.52072484,0.653293891
3.571858111,0.630469681
3.622975255,0.593078072
3.6740996,0.583638359
3.725235561,0.600436755
3.7763718,0.610906659
3.827506034,0.595569005
3.878625994,0.570286659
3.929749849,0.571777138
3.980863452,0.616110577
4.031891974,0.656988608
4.083029061,0.65730249
4.134132575,0.617777059
4.185252987,0.578597602
4.236398105,0.570794313
4.2875561,0.57894785
4.338704458,0.57896523
4.389842333,0.566651115
4.440956857,0.562038105
4.492088096,0.590192179
4.543204408,0.640928233
4.594344015,0.672414765
4.645475454,0.663249423
4.696588172,0.625123769
4.747704707,0.596117137
4.798849569,0.594586384
4.849994882,0.600642366
4.901124434,0.59321385
4.952244307,0.578143046
5.002987647,0.580363385
5.054390803,0.619011104
5.105532745,0.671630479
5.156674917,0.70728372
5.207809539,0.696524532
5.25891986,0.66062129
5.31003271,0.636250889
5.361173427,0.635320086
5.412325234,0.636957226
5.463454342,0.626505587
5.514576053,0.610104769
5.565699267,0.616112421
5.616834959,0.651894162
5.66796896,0.68759559
5.71909797,0.696056852
5.77020173,0.667590329
5.821309142,0.632497293
5.872429355,0.625156309
5.923587219,0.638279495
5.974747697,0.643004772
6.025756827,0.630947783
6.076873903,0.622946891
6.127997734,0.649375356
6.179142657,0.698485891
6.230278792,0.732316337
6.281420093,0.7269178
6.332530229,0.693074678
6.383643224,0.660009609
6.434761756,0.653351159
6.48589997,0.656966184
6.537035632,0.65251741
6.58814893,0.644100694
6.639264009,0.657592863
6.69040798,0.703495702
6.741563474,0.749902762
6.792707912,0.768648428
6.843836598,0.753514058
6.89495445,0.72240637
6.946063237,0.703622002
6.997184611,0.698689442
7.048244913,0.692009267
7.09938605,0.676371729
7.150502886,0.662904041
7.201619759,0.676623835
7.252747977,0.721791587
7.303886038,0.759645838
7.355009783,0.768318785
7.406127836,0.749341594
7.457253986,0.721581682
7.508384481,0.711202065
7.559512321,0.714285663
7.610662067,0.717906999
7.661793187,0.715431404
7.712910977,0.716503112
7.764022773,0.742404623
7.815161676,0.790072214
7.866305727,0.817864519
7.917441907,0.810769203
7.968552946,0.780004314
8.019604594,0.75201508
8.070736489,0.745680889
8.121858147,0.748191306
8.172990591,0.74357113
8.224110631,0.73680718
8.275228858,0.745619129
8.326346002,0.78789696
8.377489761,0.843030053
8.42863118,0.867581948
8.479756794,0.849667305
8.530858575,0.811438999
8.581985866,0.786027422
8.633130169,0.781141018
8.684279981,0.77695715
8.73540282,0.765673134
8.786527167,0.759892849
8.837644681,0.777312356
8.888763285,0.823184794
8.939890031,0.866733203
8.991015094,0.880416762
9.042064729,0.864414672
9.093165742,0.842702055
9.144304743,0.838719825
9.195459309,0.843644185
9.246612594,0.838583831
9.297737554,0.829958748
9.348853574,0.831867368
9.399973602,0.860155123
9.451103644,0.906495129
9.502236206,0.93652622
9.553369163,0.933074672
9.604482937,0.906905904
9.655590292,0.879980731
9.706715755,0.872951463
9.757856819,0.874877449
9.808992284,0.870897687
9.860120356,0.868785589
9.91124174,0.8824399
9.962366169,0.917706854
10.01347036,0.959253674
10.0645733,0.979040123
10.11569708,0.967784712
10.16680297,0.940363585
10.21791296,0.920412018
10.26904359,0.91874827
10.3202005,0.918335619
10.37133928,0.909928727
10.42246197,0.908020916
10.47358239,0.930537334
10.52469942,0.980187862
10.57582439,1.02725395
10.6269505,1.044823996
10.67806856,1.032324074
10.7291812,1.010366531
10.78029817,1.003575034
10.83143002,1.012750272
10.88257884,1.014712415
10.93370884,1.005852666
10.98482618,1.005153621
11.03591705,1.030685895
11.08705749,1.077014997
11.13818473,1.105494404
11.1893146,1.100830216
11.24042678,1.079257472
11.29154887,1.060607954
11.34266238,1.059623973
11.39379195,1.066821128
11.44492574,1.062067479
11.49605708,1.055020339
11.54717035,1.06718568
11.59829633,1.108377333
11.64943188,1.156053744
11.7005608,1.175956704
11.75166829,1.160312789
11.80278927,1.136465343
11.85391092,1.124435121
11.9050403,1.131411441
11.95616949,1.141345534
12.00727671,1.14329231
12.05840609,1.148920814
12.10951902,1.174411937
12.1606386,1.224703683
12.21176596,1.274527215
12.26289237,1.29349
12.3139921,1.284713986
12.36510989,1.269610799
12.41624111,1.266257393
12.46737344,1.275663284
12.51850291,1.279900033
12.56963278,1.275328022
12.62075082,1.278331344
12.67187215,1.304126642
12.72299771,1.351595469
12.77413371,1.391184937
12.82526047,1.39381816
12.87636358,1.376106289
12.92746742,1.36083628
12.97859612,1.365134525
13.02972061,1.384681593
13.08085185,1.396519857
13.13197535,1.398041552
13.18309481,1.41057468
13.23421075,1.447134903
13.28533403,1.49730888
13.33645613,1.532379742
13.38756889,1.533005497
13.43866759,1.52093947
13.48977466,1.521705306
13.54090607,1.540661407
13.59204341,1.567431006
13.64316994,1.587005515
13.69428505,1.603322652
13.74539855,1.6358983
13.79651236,1.69249582
13.84763378,1.748390817
13.89875096,1.777646652
13.94985911,1.778460552
14,1.773500132
14.04785571,1.782085331
14.09897008,1.807425999
14.15009254,1.833882144
14.2012157,1.855325708
14.25232955,1.877317119
14.30344502,1.911409129
14.35456277,1.965466561
14.40567752,2.018451732
14.45679223,2.046167122
14.50789026,2.059253797
14.55898573,2.073684112
14.61008157,2.097786061
14.66119402,2.135504414
14.7122968,2.175009797
14.76340655,2.21011445
14.8145074,2.251606655
14.86561193,2.303874902
14.91671738,2.366501453
14.96781874,2.423527521
15.01858398,2.45557732
15.0696924,2.47918475
15.1207726,2.514021212
15.17186461,2.561012139
15.22296193,2.616474293
15.27405575,2.676667108
15.32514305,2.730531202
15.37623041,2.788901905
15.42732825,2.863240345
15.47841972,2.940679612
15.5295128,3.004444988
15.58059367,3.049494076
15.63167204,3.08658923
15.68275215,3.136841416
15.73382924,3.200367224
15.78492076,3.263889098
15.83601012,3.329113325
15.88708808,3.40376632
15.93817611,3.484601011
15.98927269,3.583701641
16.04006518,3.681812862
16.09115027,3.757496423
16.14222886,3.821664413
16.193302,3.886048367
16.24438533,3.957931608
16.29546886,4.042171279
16.34655415,4.123746232
16.39764725,4.196961828
16.44872711,4.283709664
16.49980234,4.387728314
16.55089324,4.499653488
16.60198031,4.613715948
16.65306177,4.710232748
16.70413529,4.792939565
16.75521138,4.880162698
16.80630006,4.97049571
16.8573879,5.067021371
16.90847386,5.170946104
16.95956383,5.272534219
17.01036181,5.380105299
17.06152692,5.514678113
17.11260869,5.652146487
17.16370118,5.778975883
17.21478309,5.897222345
17.26585415,5.998811813
17.3169354,6.097546417
17.36802688,6.202995462
17.41912047,6.308655537
17.47021626,6.42427028
17.52131117,6.54994001
17.57240014,6.67558216
17.62348954,6.814250069
17.67457774,6.966909051
17.72566363,7.099853719
17.7767457,7.217895446
17.82782847,7.326069472
17.87891675,7.42367912
17.93001178,7.524119076
17.98111027,7.629442563
18.03187526,7.735122859
18.08296598,7.858930903
18.13405642,7.996632784
18.18514957,8.127670882
18.23624133,8.263838173
18.28732795,8.392000979
18.33841463,8.495642553
18.38950421,8.603124503
18.44060323,8.715767058
18.49171029,8.823613908
18.54280926,8.934784119
18.59390283,9.045672856
18.64500051,9.168083019
18.69610209,9.31648326
18.74720504,9.454635143
18.79830808,9.569307282
18.84940222,9.682921155
18.90049396,9.779308033
18.95159736,9.87363103
19.00122664,9.984401859
19.05318328,10.09848677
19.10429456,10.20476338
19.15539935,10.31893747
19.20650511,10.44221243
19.25762102,10.58485026
19.30873944,10.72450839
19.3598494,10.82596344
19.41095091,10.91673441
19.46205351,11.01832408
19.51317076,11.11764162
19.56429591,11.23459307
19.61541288,11.36328926
19.6665236,11.47724428
19.71763171,11.59166059
19.76874314,11.7254321
19.81986632,11.86896534
19.87099211,12.00806243
19.92211217,12.1203702
19.97322928,12.21590949
20.0228916,12.3289034
20.0740071,12.45984884
20.12513554,12.58836427
20.17626303,12.73536678
20.22738427,12.8797852
20.27850029,13.00189748
20.32962346,13.13994588
20.38075838,13.28916138
20.43189374,13.42378485
20.48301282,13.54544375
20.53412494,13.66084837
20.58525157,13.79158932
20.63639874,13.94753639
20.68754243,14.09080465
20.73867339,14.23378237
20.7897955,14.40019481
20.84090863,14.54954186
20.89204145,14.68987358
20.94319968,14.84372305
20.9943401,14.98007406
21.04521297,15.09741254
21.09633534,15.21577879
21.14746775,15.3449044
21.19860144,15.48711021
21.24973385,15.62683852
21.30086964,15.74487017
21.35199971,15.87927655
21.40312341,16.0238337
21.4542652,16.13752375
21.50541939,16.24082061
21.55656451,16.33728249
21.60768828,16.41548526
21.65881047,16.49633972
21.70995381,16.58507297
21.76111907,16.66394601
21.81228827,16.73251867
21.86344219,16.78635885
21.91460019,16.83343424
21.96575596,16.90263878
22.0165409,16.9518948
22.06771582,16.95970057
22.11886283,16.95518867
22.16998439,16.94342792
22.22111153,16.93142225
22.272255,16.92908672
22.32342018,16.9223031
22.37457485,16.90264193
22.42570779,16.88156584
22.47684226,16.84579788
22.52799212,16.81222757
22.57914809,16.77962059
22.63029534,16.70566111
22.6814354,16.60535706
22.73255292,16.51372187
22.78367432,16.43432099
22.83482758,16.36111118
22.8859845,16.28896984
22.93713124,16.20796475
22.98826543,16.12715904
23.03904155,16.06135831
23.09019529,15.9957182
23.14136627,15.92701316
23.19252102,15.8456046
23.24365517,15.74615692
23.29477627,15.65872343
23.34591013,15.5900613
23.39706399,15.51627071
23.44821668,15.44203996
23.49936701,15.3750448
23.55050989,15.31669076
23.60165712,15.28048478
23.65282103,15.24918065
23.7039827,15.20182038
23.75512481,15.15869762
23.80626239,15.12589519
23.85739651,15.09982892
23.90852325,15.08506386
23.95967138,15.06169307
24.0103367,15.03221552
24.06146546,15.01570707
24.11260784,15.0129271
24.16376814,15.01959813
24.21494164,15.03154761
24.26610298,15.0300669
24.31725888,15.02368574
24.3684165,15.03654897
24.41957493,15.05294435
24.47074149,15.06024365
24.52192157,15.06245751
24.57309578,15.05956377
24.62424671,15.06698759
24.67538926,15.09341577
24.72654863,15.12431458
24.77771739,15.15425536
24.82887156,15.18356729
24.88002268,15.20003441
24.93117074,15.21764201
24.98233036,15.24962776
25.03246601,15.27264553
25.08365179,15.2860628
25.13481974,15.30225592
25.18597463,15.32447143
25.23711145,15.36453858
25.28826955,15.41925951
25.33943498,15.47031744
25.39057584,15.51537732
25.44172333,15.55184741
25.49287855,15.57299102
25.5440541,15.60290542
25.59521845,15.62977862
25.64637777,15.63730716
25.69752571,15.6488634
25.74866398,15.67487634
25.79981126,15.71155611
25.85097096,15.75443064
25.90213313,15.78618625
25.95328253,15.80685957
26.00422139,15.82831249
26.05544689,15.83700826
26.10661177,15.84061075
26.15777051,15.84851139
26.20891963,15.84551133
26.26005953,15.84017392
26.31120405,15.84662525
26.36235369,15.85483349
26.41350529,15.86293265
26.46465259,15.86872444
26.51579077,15.87038435
26.5669286,15.86821294
26.61806498,15.86676511
26.66922221,15.85853113
26.72039015,15.85561585
26.77154438,15.85633907
26.82269873,15.85003259
26.87385147,15.85219777
26.92500702,15.86907831
26.97616285,15.8844142
27.0264566,15.90348019
27.07761387,15.92379335
27.12876374,15.9389981
27.17991634,15.95380963
27.23107383,15.96445138
27.28222568,15.96472238
27.33336896,15.96361683
27.38451275,15.96135284
27.43566222,15.95663125
27.48682388,15.96279337
27.53798502,15.97471058
27.58913232,15.98464196
27.64027399,15.99297098
27.69141807,15.99170856
27.74256516,15.98155533
27.79371077,15.97050537
27.84485146,15.94487526
27.8959862,15.91046108
27.9471272,15.88557728
27.99828087,15.86275376
28.04930359,15.84066463
28.10044988,15.83141009
28.15158538,15.83179655
28.20273004,15.83313836
28.25388149,15.82915646
28.30503609,15.80954509
28.35619105,15.7833222
28.40733717,15.75663241
28.45847463,15.72209657
28.509624,15.69587638
28.56078311,15.68252172
28.61193571,15.6631767
28.66308532,15.64218738
28.71422953,15.63442879
28.7653785,15.63079298
28.81654177,15.61711515
28.86770461,15.58404785
28.91885961,15.5340665
28.9700049,15.48872248
29.02036455,15.45071467
29.07154831,15.41691391
29.12271032,15.39807862
29.17385944,15.3823432
29.22500472,15.36721186
29.27614718,15.36630605
29.32729095,15.37600213
29.37844793,15.37433708
29.42960294,15.35458593
29.48075035,15.3196393
29.53189305,15.28404921
29.58303336,15.26438107
29.6341799,15.2517257
29.68533391,15.24135094
29.73648095,15.24208591
29.78761101,15.24476009
29.83874288,15.24930427
29.88989432,15.26097307
29.94105573,15.26239066
29.99221915,15.2440449
30.04318732,15.21812871
30.0943356,15.19494227
30.14548191,15.18437732
30.19663,15.18294597
30.2477837,15.17667972
30.2989351,15.17211997
30.35007354,15.17664721
30.40120888,15.17994485
30.45236068,15.1813107
30.50351565,15.17366038
30.55466683,15.14559471
30.60581125,15.11387137
30.65695726,15.0891994
30.7081159,15.07475057
30.75927304,15.07056182
30.81042544,15.06485823
30.86157445,15.0535954
30.91271742,15.05343275
30.96385543,15.05961372
31.01431346,15.05511292
31.06545693,15.0380844
31.11660609,15.00891049
31.1677562,14.97385801
31.21890555,14.94987272
31.27006358,14.93592448
31.32121752,14.92480372
31.37236231,14.91458381
31.4235027,14.90218587
31.47464105,14.8931202
31.52577699,14.89551567
31.57691569,14.88697209
31.62806407,14.85904235
31.67920772,14.82443498
31.73034475,14.79058306
31.78149135,14.76275481
31.83264456,14.74290467
31.88379969,14.72326057
31.93494822,14.70583182
31.98608838,14.69624083
32.03704377,14.68907089
32.08818957,14.68326808
32.139334,14.67131988
32.19047571,14.63761657
32.24161103,14.59367795
32.29274588,14.55291144
32.34389406,14.51675824
32.39505132,14.48245467
32.4462136,14.44550333
32.49737013,14.4070578
32.54851401,14.37823036
32.59965942,14.35668569
32.65081078,14.32909554
32.70195844,14.298717
32.75309986,14.26237981
32.80423708,14.21827927
32.85537606,14.18169796
32.90651785,14.15671536
32.95766327,14.13420912
33.0084049,14.11136042
33.05939186,14.0904279
33.11052879,14.08124908
33.16167229,14.08417921
33.21282316,14.07696369
33.26397066,14.05555761
33.31510894,14.02909483
33.3662393,13.99613301
33.4173715,13.9628104
33.46850929,13.93783374
33.51965382,13.91329942
33.57080121,13.88424057
33.62193833,13.86037033
33.6730795,13.84789833
33.72422602,13.84261488
33.77536999,13.8325645
33.82651385,13.80800381
33.87765475,13.77822336
33.9287913,13.74923282
33.97992937,13.71586679
34.03090245,13.6861387
34.08205599,13.66538392
34.133207,13.64805921
34.18434699,13.63685648
34.23549408,13.6348241
34.28665121,13.63353522
34.33780659,13.62633318
34.3889579,13.60728949
34.44010499,13.57763149
34.49125084,13.55068487
34.54239675,13.52524362
34.59354659,13.49699006
34.64469814,13.47447186
34.69584413,13.45887242
34.74698851,13.44899257
34.79813561,13.44552078
34.84929021,13.44027083
34.90044943,13.42712288
34.95159772,13.40442303


==> figs/data/taylorcouette_NS_p5_ke.csv <==
t,ke
0,0.106448298
0.006922455,0.106450712
0.018828053,0.106426732
0.03647685,0.106352081
0.06273929,0.106185256
0.099470495,0.105943734
0.145917605,0.105828782
0.197035668,0.106017362
0.247704388,0.106265846
0.297810426,0.106233151
0.350914306,0.105934894
0.40213634,0.105727791
0.453293433,0.105861075
0.504443038,0.106180043
0.555571012,0.106314015
0.606678038,0.106109618
0.657828662,0.105845901
0.709000629,0.105873505
0.760130962,0.106158708
0.811258815,0.106352531
0.862357103,0.106211853
0.913503947,0.10588847
0.964663815,0.1057773
1.015458607,0.10597585
1.066703367,0.10622454
1.117838925,0.106207502
1.168958687,0.105928566
1.22009352,0.105722679
1.271231612,0.105852638
1.32235151,0.106160948
1.37347308,0.106277626
1.424572942,0.106087378
1.475693491,0.105835172
1.526846608,0.105852857
1.577997736,0.106123493
1.62914427,0.106298525
1.680249941,0.106153969
1.731363675,0.105843166
1.782504603,0.105713173
1.833655242,0.10589769
1.884801245,0.106146352
1.935938465,0.106132171
1.987054867,0.105870742
2.038019746,0.105693863
2.089157003,0.105811908
2.140304472,0.106108324
2.191436207,0.106231929
2.242543228,0.106043197
2.293668177,0.10580613
2.344806755,0.105822318
2.395956693,0.106068162
2.447081757,0.106251072
2.498203455,0.106130212
2.549318444,0.105834053
2.600433828,0.105728284
2.651565301,0.105902015
2.702756633,0.106119472
2.753892309,0.106119874
2.805008168,0.105873223
2.856120273,0.105696321
2.907256856,0.105824835
2.958399299,0.106101227
3.009340187,0.106220976
3.060517946,0.106058148
3.111644594,0.105815885
3.162777593,0.105813429
3.213910185,0.106024679
3.265049818,0.106146371
3.316177706,0.106007959
3.367281915,0.105731383
3.418396232,0.105616576
3.469557095,0.105799047
3.52072484,0.10603595
3.571858111,0.106050924
3.622975255,0.105847617
3.6740996,0.105690308
3.725235561,0.105805666
3.7763718,0.106064349
3.827506034,0.106149891
3.878625994,0.105963741
3.929749849,0.105750141
3.980863452,0.105754039
4.031891974,0.105967479
4.083029061,0.106126757
4.134132575,0.106024763
4.185252987,0.105781288
4.236398105,0.105692388
4.2875561,0.105854249
4.338704458,0.106063866
4.389842333,0.106050745
4.440956857,0.105813082
4.492088096,0.105656311
4.543204408,0.105775676
4.594344015,0.106020765
4.645475454,0.106124351
4.696588172,0.105967855
4.747704707,0.105748578
4.798849569,0.105736533
4.849994882,0.105905147
4.901124434,0.106018592
4.952244307,0.105891106
5.002987647,0.105627865
5.054390803,0.105537235
5.105532745,0.105723029
5.156674917,0.10595341
5.207809539,0.105981302
5.25891986,0.105802772
5.31003271,0.105668068
5.361173427,0.105774098
5.412325234,0.10598945
5.463454342,0.106060494
5.514576053,0.105892404
5.565699267,0.105667981
5.616834959,0.105658382
5.66796896,0.105851088
5.71909797,0.106003458
5.77020173,0.105928856
5.821309142,0.105719976
5.872429355,0.105647404
5.923587219,0.105800454
5.974747697,0.105980345
6.025756827,0.105965499
6.076873903,0.105757675
6.127997734,0.105600914
6.179142657,0.105685418
6.230278792,0.1058992
6.281420093,0.105988526
6.332530229,0.105853859
6.383643224,0.105654614
6.434761756,0.105633345
6.48589997,0.105778814
6.537035632,0.105879322
6.58814893,0.105773722
6.639264009,0.105551433
6.69040798,0.105484297
6.741563474,0.105647039
6.792707912,0.105857072
6.843836598,0.105895016
6.89495445,0.105741718
6.946063237,0.10562673
6.997184611,0.105712262
7.048244913,0.105883578
7.09938605,0.105937541
7.150502886,0.105782022
7.201619759,0.105569837
7.252747977,0.105558132
7.303886038,0.105724881
7.355009783,0.105860052
7.406127836,0.105815951
7.457253986,0.105637827
7.508384481,0.10558545
7.559512321,0.105733437
7.610662067,0.105875871
7.661793187,0.105853202
7.712910977,0.105664679
7.764022773,0.105502836
7.815161676,0.105568558
7.866305727,0.105748236
7.917441907,0.105819371
7.968552946,0.105705431
8.019604594,0.105522595
8.070736489,0.105499598
8.121858147,0.105655884
8.172990591,0.105748756
8.224110631,0.105661642
8.275228858,0.105482256
8.326346002,0.105417184
8.377489761,0.105562254
8.42863118,0.105747219
8.479756794,0.105777298
8.530858575,0.105643906
8.581985866,0.105523023
8.633130169,0.105578589
8.684279981,0.105741848
8.73540282,0.105792868
8.786527167,0.105644713
8.837644681,0.105452366
8.888763285,0.105433806
8.939890031,0.105582652
8.991015094,0.10571418
9.042064729,0.105683012
9.093165742,0.105536363
9.144304743,0.10547475
9.195459309,0.105585882
9.246612594,0.105716831
9.297737554,0.105709239
9.348853574,0.105533195
9.399973602,0.105368221
9.451103644,0.105414199
9.502236206,0.105568818
9.553369163,0.105635989
9.604482937,0.105539723
9.655590292,0.105376441
9.706715755,0.105350246
9.757856819,0.105483136
9.808992284,0.105579947
9.860120356,0.10553232
9.91124174,0.105387948
9.962366169,0.105315961
10.01347036,0.105440101
10.0645733,0.105602862
10.11569708,0.105624113
10.16680297,0.105501965
10.21791296,0.105373437
10.26904359,0.105404254
10.3202005,0.105538584
10.37133928,0.105576233
10.42246197,0.105457424
10.47358239,0.105297421
10.52469942,0.105271677
10.57582439,0.105411658
10.6269505,0.105539792
10.67806856,0.105517227
10.7291812,0.105391905
10.78029817,0.105321365
10.83143002,0.105399133
10.88257884,0.105506851
10.93370884,0.105481628
10.98482618,0.105319836
11.03591705,0.105175748
11.08705749,0.105208915
11.13818473,0.105356656
11.1893146,0.1054255
11.24042678,0.105342114
11.29154887,0.105203057
11.34266238,0.105177923
11.39379195,0.105292683
11.44492574,0.105385568
11.49605708,0.105344044
11.54717035,0.105208057
11.59829633,0.105137456
11.64943188,0.105238173
11.7005608,0.105387162
11.75166829,0.105407053
11.80278927,0.105286371
11.85391092,0.105160831
11.9050403,0.105181017
11.95616949,0.105296728
12.00727671,0.105325061
12.05840609,0.105218452
12.10951902,0.105068117
12.1606386,0.105033731
12.21176596,0.105165387
12.26289237,0.10529627
12.3139921,0.105287381
12.36510989,0.105168272
12.41624111,0.105082109
12.46737344,0.105141352
12.51850291,0.105237866
12.56963278,0.105201561
12.62075082,0.105048593
12.67187215,0.104914226
12.72299771,0.104925616
12.77413371,0.105064517
12.82526047,0.105142547
12.87636358,0.105080366
12.92746742,0.104962991
12.97859612,0.104924466
13.02972061,0.10502658
13.08085185,0.105127326
13.13197535,0.105079437
13.18309481,0.104941704
13.23421075,0.104865981
13.28533403,0.104929122
13.33645613,0.105052948
13.38756889,0.105071417
13.43866759,0.104960757
13.48977466,0.104852355
13.54090607,0.104855685
13.59204341,0.104951894
13.64316994,0.104996713
13.69428505,0.10489628
13.74539855,0.104747278
13.79651236,0.104710658
13.84763378,0.104817068
13.89875096,0.104929594
13.94985911,0.104917553
14,0.104801787
14.04785571,0.104717793
14.09897008,0.104747832
14.15009254,0.104825356
14.2012157,0.104811631
14.25232955,0.104679306
14.30344502,0.104537567
14.35456277,0.104527976
14.40567752,0.104646112
14.45679223,0.104725927
14.50789026,0.104673452
14.55898573,0.104556992
14.61008157,0.104507286
14.66119402,0.104589392
14.7122968,0.104686006
14.76340655,0.104648699
14.8145074,0.10451213
14.86561193,0.104407327
14.91671738,0.104429694
14.96781874,0.104534535
15.01858398,0.104556413
15.0696924,0.10445
15.1207726,0.104333848
15.17186461,0.104317083
15.22296193,0.104401915
15.27405575,0.104462744
15.32514305,0.104378257
15.37623041,0.104224652
15.42732825,0.10415889
15.47841972,0.104223173
15.5295128,0.104322289
15.58059367,0.104309247
15.63167204,0.104178658
15.68275215,0.104073424
15.73382924,0.104080336
15.78492076,0.104146019
15.83601012,0.104150047
15.88708808,0.104031174
15.93817611,0.103885809
15.98927269,0.103856816
16.04006518,0.103940482
16.09115027,0.104006791
16.14222886,0.103950858
16.193302,0.103817115
16.24438533,0.103751594
16.29546886,0.103804618
16.34655415,0.103876933
16.39764725,0.103849336
16.44872711,0.103716715
16.49980234,0.103590525
16.55089324,0.103576305
16.60198031,0.103639451
16.65306177,0.103647303
16.70413529,0.10354003
16.75521138,0.10340679
16.80630006,0.103370394
16.8573879,0.103435304
16.90847386,0.103480094
16.95956383,0.103407706
17.01036181,0.103267429
17.06152692,0.103182642
17.11260869,0.10320449
17.16370118,0.103255969
17.21478309,0.103218761
17.26585415,0.103075699
17.3169354,0.10294538
17.36802688,0.102922545
17.41912047,0.102970492
17.47021626,0.102970927
17.52131117,0.102862053
17.57240014,0.102727125
17.62348954,0.102682863
17.67457774,0.102721304
17.72566363,0.102740608
17.7767457,0.102653892
17.82782847,0.10249571
17.87891675,0.10239575
17.93001178,0.10240424
17.98111027,0.102438628
18.03187526,0.102396856
18.08296598,0.102255469
18.13405642,0.102121142
18.18514957,0.102090786
18.23624133,0.102114456
18.28732795,0.102086464
18.33841463,0.101961407
18.38950421,0.101806627
18.44060323,0.101742804
18.49171029,0.10177228
18.54280926,0.101785121
18.59390283,0.101706812
18.64500051,0.101562467
18.69610209,0.101463
18.74720504,0.101463659
18.79830808,0.101474392
18.84940222,0.101397538
18.90049396,0.101236258
18.95159736,0.101081955
19.00122664,0.101032141
19.05318328,0.1010509
19.10429456,0.101025814
19.15539935,0.100912853
19.20650511,0.10077659
19.25762102,0.100712771
19.30873944,0.10072845
19.3598494,0.100715463
19.41095091,0.100598642
19.46205351,0.100423991
19.51317076,0.100299016
19.56429591,0.100272079
19.61541288,0.100273178
19.6665236,0.100203371
19.71763171,0.100052514
19.76874314,0.099915732
19.81986632,0.099873698
19.87099211,0.099883388
19.92211217,0.099837938
19.97322928,0.099694838
20.0228916,0.099531734
20.0740071,0.099445717
20.12513554,0.099440968
20.17626303,0.09941953
20.22738427,0.099314477
20.27850029,0.099150462
20.32962346,0.09903014
20.38075838,0.099007217
20.43189374,0.098998205
20.48301282,0.098906617
20.53412494,0.098730802
20.58525157,0.098561051
20.63639874,0.098492402
20.68754243,0.0984873
20.73867339,0.098432422
20.7897955,0.098299136
20.84090863,0.098144481
20.89204145,0.098055284
20.94319968,0.098047139
20.9943401,0.0980154
21.04521297,0.097885481
21.09633534,0.097697804
21.14746775,0.097548696
21.19860144,0.097496298
21.24973385,0.097473163
21.30086964,0.097375158
21.35199971,0.097207882
21.40312341,0.097058868
21.4542652,0.096992578
21.50541939,0.096985599
21.55656451,0.096931721
21.60768828,0.096785558
21.65881047,0.096615557
21.70995381,0.096510776
21.76111907,0.096481524
21.81228827,0.096442653
21.86344219,0.096319199
21.91460019,0.096148284
21.96575596,0.096026449
22.0165409,0.095985728
22.06771582,0.095963881
22.11886283,0.09587315
22.16998439,0.095707341
22.22111153,0.095553953
22.272255,0.095487395
22.32342018,0.095473339
22.37457485,0.095421164
22.42570779,0.09529188
22.47684226,0.095143031
22.52799212,0.09505989
22.57914809,0.095042234
22.63029534,0.095002693
22.6814354,0.094883115
22.73255292,0.09471622
22.78367432,0.094592574
22.83482758,0.094556195
22.8859845,0.094541373
22.93713124,0.09446141
22.98826543,0.094320084
23.03904155,0.094194893
23.09019529,0.094147155
23.14136627,0.09414586
23.19252102,0.094096446
23.24365517,0.093969551
23.29477627,0.09382687
23.34591013,0.093743932
23.39706399,0.093729704
23.44821668,0.09370518
23.49936701,0.093600715
23.55050989,0.093454222
23.60165712,0.09335131
23.65282103,0.093320832
23.7039827,0.093306054
23.75512481,0.093225653
23.80626239,0.093081987
23.85739651,0.092958322
23.90852325,0.092908219
23.95967138,0.092903542
24.0103367,0.092865966
24.06146546,0.092749142
24.11260784,0.092609024
24.16376814,0.092528991
24.21494164,0.092504359
24.26610298,0.092464168
24.31725888,0.092352378
24.3684165,0.092197269
24.41957493,0.092087476
24.47074149,0.092052047
24.52192157,0.092032492
24.57309578,0.091963165
24.62424671,0.091830397
24.67538926,0.0917014
24.72654863,0.091645071
24.77771739,0.091627715
24.82887156,0.091569488
24.88002268,0.09144284
24.93117074,0.09129481
24.98233036,0.091204934
25.03246601,0.091177708
25.08365179,0.091136806
25.13481974,0.09103436
25.18597463,0.090891892
25.23711145,0.090774199
25.28826955,0.090725238
25.33943498,0.090696188
25.39057584,0.090610209
25.44172333,0.090468032
25.49287855,0.090335461
25.5440541,0.090268849
25.59521845,0.090248593
25.64637777,0.090193425
25.69752571,0.090070013
25.74866398,0.089929356
25.79981126,0.089829697
25.85097096,0.089781501
25.90213313,0.089729883
25.95328253,0.089614625
26.00422139,0.089460565
26.05544689,0.089343004
26.10661177,0.089290268
26.15777051,0.089259923
26.20891963,0.089181557
26.26005953,0.089042934
26.31120405,0.088912317
26.36235369,0.088838538
26.41350529,0.088796213
26.46465259,0.088726927
26.51579077,0.088593701
26.5669286,0.088438519
26.61806498,0.088336294
26.66922221,0.088290772
26.72039015,0.088242542
26.77154438,0.088141439
26.82269873,0.087997819
26.87385147,0.087881351
26.92500702,0.087825719
26.97616285,0.087782432
27.0264566,0.087696833
27.07761387,0.087557316
27.12876374,0.087417479
27.17991634,0.087339732
27.23107383,0.087308222
27.28222568,0.087251843
27.33336896,0.087137761
27.38451275,0.086997437
27.43566222,0.086892377
27.48682388,0.086839357
27.53798502,0.086781513
27.58913232,0.086669338
27.64027399,0.0865212
27.69141807,0.086394759
27.74256516,0.086331304
27.79371077,0.086298813
27.84485146,0.086226762
27.8959862,0.086100247
27.9471272,0.085971626
27.99828087,0.085887498
28.04930359,0.085839408
28.10044988,0.085767337
28.15158538,0.085635585
28.20273004,0.085484028
28.25388149,0.085373676
28.30503609,0.085318166
28.35619105,0.085275169
28.40733717,0.085187054
28.45847463,0.085055604
28.509624,0.084943394
28.56078311,0.084882123
28.61193571,0.084837203
28.66308532,0.084754594
28.71422953,0.084618253
28.7653785,0.084481154
28.81654177,0.084400438
28.86770461,0.084359395
28.91885961,0.084304615
28.9700049,0.08420181
29.02036455,0.084070533
29.07154831,0.083969198
29.12271032,0.083918152
29.17385944,0.083863966
29.22500472,0.083764406
29.27614718,0.083626143
29.32729095,0.0835047
29.37844793,0.083446595
29.42960294,0.083412924
29.48075035,0.083343254
29.53189305,0.083230164
29.58303336,0.083105782
29.6341799,0.08302189
29.68533391,0.082977725
29.73648095,0.082909654
29.78761101,0.082790191
29.83874288,0.08265125
29.88989432,0.082545504
29.94105573,0.082501025
29.99221915,0.082465768
30.04318732,0.082382119
30.0943356,0.082263934
30.14548191,0.082158076
30.19663,0.082096349
30.2477837,0.082058666
30.2989351,0.081981824
30.35007354,0.081855132
30.40120888,0.081729361
30.45236068,0.081648602
30.50351565,0.081612401
30.55466683,0.081565962
30.60581125,0.08146413
30.65695726,0.081337994
30.7081159,0.081243779
30.75927304,0.0811926
30.81042544,0.081147001
30.86157445,0.081056626
30.91271742,0.080926501
30.96385543,0.080816988
31.01431346,0.080761334
31.06545693,0.080728771
31.11660609,0.080668929
31.1677562,0.080558441
31.21890555,0.0804364
31.27006358,0.080356468
31.32121752,0.080311153
31.37236231,0.080249931
31.4235027,0.080143201
31.47464105,0.080012766
31.52577699,0.079918645
31.57691569,0.079880931
31.62806407,0.079849845
31.67920772,0.079778045
31.73034475,0.079669164
31.78149135,0.079565979
31.83264456,0.079507565
31.88379969,0.079469951
31.93494822,0.079398451
31.98608838,0.0792844
32.03704377,0.079167468
32.08818957,0.079093252
32.139334,0.079065283
32.19047571,0.07902613
32.24161103,0.078937166
32.29274588,0.078825928
32.34389406,0.078738862
32.39505132,0.078693044
32.4462136,0.078653729
32.49737013,0.07857164
32.54851401,0.07845639
32.59965942,0.078359181
32.65081078,0.078307225
32.70195844,0.078283018
32.75309986,0.078234214
32.80423708,0.078135867
32.85537606,0.078029398
32.90651785,0.077959146
32.95766327,0.077919208
33.0084049,0.077869705
33.05939186,0.077775566
33.11052879,0.077661785
33.16167229,0.077584405
33.21282316,0.077552624
33.26397066,0.077529353
33.31510894,0.077473639
33.3662393,0.07737762
33.4173715,0.077286422
33.46850929,0.077234753
33.51965382,0.077199419
33.57080121,0.077137959
33.62193833,0.077035852
33.6730795,0.076929129
33.72422602,0.076868553
33.77536999,0.076846791
33.82651385,0.076814157
33.87765475,0.076743033
33.9287913,0.076648553
33.97992937,0.076572984
34.03090245,0.076535879
34.08205599,0.076501767
34.133207,0.076430627
34.18434699,0.076328074
34.23549408,0.076236661
34.28665121,0.076191784
34.33780659,0.076174089
34.3889579,0.076129896
34.44010499,0.076044553
34.49125084,0.075952883
34.54239675,0.075889758
34.59354659,0.075856477
34.64469814,0.07581364
34.69584413,0.075729395
34.74698851,0.075627921
34.79813561,0.075555395
34.84929021,0.075525677
34.90044943,0.075509867
34.95159772,0.075459085


==> figs/data/taylorcouette_ref_enstrophy.csv <==
t,enst
0,0.461537132
0.002995031,0.461577555
0.008266321,0.461565542
0.015552117,0.461606725
0.025428661,0.461874912
0.038613568,0.462846347
0.055866094,0.466159811
0.077889856,0.475500637
0.098765091,0.491217108
0.119702025,0.514095292
0.140632225,0.542926135
0.161562739,0.575043599
0.182490359,0.606683964
0.203391082,0.633674916
0.224294161,0.652371846
0.245259708,0.660183479
0.266175656,0.656421093
0.28705984,0.641763234
0.307915698,0.618967846
0.328823946,0.593512508
0.349765058,0.569051939
0.37065085,0.549750542
0.391488322,0.537943148
0.412368086,0.534096975
0.4333066,0.537054097
0.454251006,0.544381534
0.475142312,0.553074418
0.496018492,0.560414074
0.516971202,0.564531825
0.53797091,0.564731998
0.558912686,0.561622275
0.579792091,0.556795475
0.600722679,0.552277152
0.621726149,0.551099573
0.642703391,0.555595764
0.663597291,0.567135371
0.684496894,0.585284946
0.705465428,0.608004494
0.726442288,0.631920345
0.747340698,0.653130509
0.768209317,0.668198483
0.789161118,0.674589296
0.810124043,0.671028118
0.830999872,0.658035869
0.851845166,0.637662046
0.872743428,0.613020876
0.89368541,0.587753282
0.914589035,0.566648002
0.935430775,0.551458835
0.956302085,0.543020584
0.977238533,0.540178157
0.998187058,0.540592616
1.018909035,0.541464893
1.039777501,0.540354473
1.060699879,0.535654743
1.081683711,0.527026375
1.102657786,0.515610016
1.123556362,0.50380728
1.144473323,0.494593059
1.165455798,0.490880238
1.186461231,0.494175111
1.207399067,0.505861035
1.228291513,0.523435094
1.249242602,0.544955415
1.270245068,0.567167516
1.291191561,0.586611421
1.312062689,0.600404753
1.332975309,0.606624218
1.353944497,0.604432023
1.374902271,0.594461373
1.395785575,0.578864026
1.416660325,0.560795708
1.437598455,0.543831702
1.458559229,0.531245459
1.47947135,0.52439339
1.50033367,0.524391924
1.52123837,0.528545205
1.542211097,0.534111847
1.563175189,0.538651636
1.584087416,0.539994627
1.604979611,0.536937049
1.625948493,0.529344287
1.646962672,0.518351568
1.667918419,0.506373103
1.688812543,0.496532713
1.709756153,0.491832884
1.730757998,0.494325613
1.751740907,0.504272024
1.772650448,0.519643686
1.793556661,0.538599377
1.814547085,0.558281714
1.835532779,0.575511134
1.856421185,0.588344873
1.877301057,0.59537968
1.898242037,0.596110879
1.919220066,0.591069313
1.940135909,0.581906996
1.960996226,0.571044157
1.981908919,0.561056303
2.00064232,0.554669739
2.021898304,0.551487277
2.042869489,0.552590302
2.063801826,0.556725468
2.084671999,0.562236619
2.105571484,0.567390685
2.126548262,0.570415728
2.147523939,0.570454011
2.168433048,0.56730806
2.189317988,0.56168782
2.21027608,0.555211026
2.231271879,0.550257651
2.252208201,0.549338179
2.273086761,0.554090099
2.294018305,0.564644969
2.315019839,0.579554528
2.335976597,0.596158309
2.356857754,0.611306083
2.37775052,0.622783487
2.398717204,0.629400609
2.419678586,0.629660168
2.44055363,0.623621628
2.461428907,0.61223349
2.482365653,0.59691234
2.503334689,0.57979982
2.524246509,0.56346168
2.545106773,0.550181089
2.566018278,0.541389341
2.58699343,0.537473288
2.607937808,0.53772427
2.628824213,0.540528366
2.649704205,0.543510669
2.670664941,0.545042864
2.691648772,0.544893831
2.712568866,0.541972799
2.733449322,0.535985453
2.7543806,0.528655294
2.775367415,0.521967485
2.79633124,0.518352521
2.817215281,0.520004439
2.83812489,0.528096749
2.859100576,0.5422613
2.880083101,0.560544827
2.900997814,0.580018335
2.921873825,0.597571451
2.94281902,0.610158603
2.963809046,0.616202712
2.98473942,0.616281818
3.005604197,0.610822751
3.026538547,0.6001404
3.047407056,0.586602171
3.068311868,0.572551204
3.089283657,0.560262223
3.110252784,0.551577269
3.131142256,0.547218223
3.15203364,0.546664506
3.172982412,0.548562523
3.193966455,0.551117679
3.214901691,0.552503648
3.235779833,0.551192521
3.256705598,0.546704983
3.277698577,0.540107814
3.298664623,0.532952143
3.31956485,0.526707175
3.340454039,0.523693195
3.36142332,0.526221734
3.382409273,0.535630101
3.403317608,0.551475727
3.424196095,0.571618741
3.445130479,0.592966301
3.466117618,0.612194597
3.487059171,0.62644544
3.507940284,0.633952907
3.528845444,0.634144522
3.549831939,0.627749
3.570801017,0.616910645
3.591685897,0.604367238
3.61257254,0.592762792
3.633527474,0.584373139
3.654510957,0.580588795
3.675431045,0.581505933
3.696308934,0.585907365
3.717242235,0.591859084
3.738234328,0.597258667
3.7591845,0.600307206
3.780075999,0.59989884
3.800972489,0.595753193
3.821952073,0.588476274
3.842928488,0.579644206
3.863817954,0.571469632
3.884698901,0.566162855
3.905640778,0.565971598
3.926619304,0.572103045
3.947545796,0.58402729
3.968413664,0.599761678
3.989331419,0.616456993
4.010094413,0.630957342
4.030997581,0.640984356
4.051963291,0.644804498
4.072935806,0.641804096
4.093835686,0.632603159
4.114723264,0.618858731
4.135680853,0.602985289
4.15667577,0.58795831
4.177609648,0.576281975
4.198493124,0.56880256
4.219414771,0.565437329
4.240405886,0.565417689
4.261367996,0.567334185
4.282246311,0.56964361
4.303143807,0.571109892
4.324100329,0.570949174
4.345075712,0.568940745
4.365984136,0.565522419
4.386857419,0.561758551
4.407785738,0.559172508
4.428763823,0.559470446
4.449698784,0.564143422
4.470577944,0.573694482
4.491463846,0.587382932
4.512429124,0.603792593
4.533394125,0.620737112
4.554288737,0.635877266
4.575161506,0.647227596
4.596096255,0.653369763
4.61708019,0.653556514
4.638023981,0.64796713
4.658901489,0.637784834
4.679821263,0.624943578
4.700803534,0.611815953
4.721781071,0.600626291
4.742690597,0.592893851
4.763581354,0.588901944
4.78454769,0.587781552
4.805539993,0.58841517
4.826466136,0.589408048
4.847341237,0.589636705
4.868260815,0.58838105
4.889238428,0.585440116
4.910190503,0.581217269
4.931060566,0.57671375
4.951953611,0.573383887
4.972904115,0.572930793
4.993870393,0.576847682
5.014686435,0.585865844
5.035612315,0.599743308
5.056586682,0.616571034
5.07752124,0.635079016
5.098388651,0.653552019
5.119293173,0.669180965
5.140259216,0.680114285
5.161237496,0.685207995
5.182149742,0.684247968
5.203046088,0.67793392
5.224013024,0.667747356
5.245024835,0.655855799
5.265978108,0.644627172
5.286873336,0.635852491
5.307807622,0.630385553
5.328805867,0.628044973
5.349776814,0.627532498
5.370660312,0.627915282
5.391566355,0.628355774
5.412532572,0.627441065
5.433509477,0.624611788
5.454419726,0.620043136
5.475290396,0.614579703
5.496226045,0.609565211
5.51720897,0.606628996
5.538139945,0.607210423
5.559010608,0.612061439
5.579902156,0.621072975
5.600867064,0.633247526
5.621833006,0.646672189
5.642723519,0.658814222
5.663606471,0.668381615
5.684550092,0.674307096
5.705538399,0.675185879
5.726488639,0.670960933
5.747376459,0.662509511
5.768309148,0.651386414
5.789312666,0.639662994
5.810297106,0.629564381
5.831214958,0.622744485
5.852111824,0.619815663
5.87309032,0.620349118
5.894083461,0.623112067
5.914993659,0.626534068
5.935870376,0.629242014
5.9567979,0.630311389
5.977768524,0.629283491
5.998701649,0.626400723
6.019208741,0.622793556
6.04006146,0.619930029
6.060954705,0.619671883
6.081900997,0.623469346
6.102845071,0.631906058
6.123726036,0.644480296
6.14459205,0.659842991
6.165518745,0.67610391
6.186486802,0.6911042
6.207416509,0.702812042
6.228297836,0.709683358
6.249203564,0.711336264
6.270188943,0.70795999
6.291171849,0.699889245
6.312085714,0.688673557
6.332979342,0.676365519
6.353939991,0.664964555
6.374938907,0.656027788
6.395883763,0.650265863
6.416766611,0.647444808
6.437695122,0.646698018
6.458684619,0.646912012
6.479643412,0.647071016
6.500537461,0.646532571
6.5214163,0.645056866
6.542372224,0.642931904
6.563337478,0.641182294
6.584234287,0.641008038
6.60509389,0.643746095
6.625996827,0.650530491
6.646959936,0.661538276
6.667897598,0.675835951
6.688768876,0.691860443
6.709652413,0.70793896
6.730602768,0.722441001
6.751586661,0.73391949
6.772515992,0.741345741
6.793405938,0.744213864
6.814346645,0.742387791
6.835343523,0.736541465
6.856327728,0.728337117
6.877240079,0.71914907
6.898161425,0.710221352
6.9191583,0.702652935
6.940167795,0.696916046
6.961102819,0.692872035
6.981995531,0.689959564
7.002929693,0.687445316
7.023939546,0.684637287
7.044857143,0.681098111
7.065733766,0.676723457
7.08667353,0.671777925
7.107656354,0.666920934
7.128580047,0.663229133
7.149440187,0.662134498
7.170329221,0.664947734
7.191279875,0.672207458
7.212235689,0.6832447
7.233121098,0.696471979
7.253998404,0.710197595
7.274931738,0.722891599
7.295912967,0.733229472
7.316866716,0.740210279
7.337753976,0.743317046
7.358677777,0.742522917
7.379669163,0.738213922
7.400659623,0.731238208
7.421586458,0.723018754
7.442479688,0.715257722
7.463448524,0.709044247
7.484452339,0.704995561
7.505383617,0.70328532
7.526258433,0.703495717
7.547182781,0.704927932
7.56816027,0.706796447
7.589108432,0.708404643
7.609983857,0.709326793
7.630864586,0.709504154
7.651817256,0.709269958
7.672766278,0.709357861
7.693646383,0.710828166
7.714492097,0.714911147
7.735389794,0.722561441
7.756341073,0.733682563
7.777259252,0.747049577
7.798126151,0.760867209
7.818998922,0.773369166
7.839949812,0.78316924
7.860930825,0.789277014
7.881851899,0.791210466
7.902735301,0.789023498
7.923668195,0.783221656
7.944655237,0.774779781
7.965626959,0.765095092
7.986519942,0.755681964
8.00673777,0.748020328
8.027728446,0.742446933
8.04861455,0.739340521
8.069513992,0.737871802
8.090470525,0.73725616
8.111450204,0.736892636
8.132366434,0.73634286
8.153236078,0.735428371
8.174158566,0.734273451
8.195131234,0.733339621
8.216061667,0.733418954
8.236935076,0.735542094
8.257805419,0.740793244
8.278746171,0.749972814
8.299697184,0.763051989
8.320598301,0.778939947
8.341465019,0.795772287
8.36237781,0.811350437
8.383361899,0.823674956
8.404331906,0.831463688
8.425243337,0.834300134
8.446146137,0.832410028
8.46712329,0.826452321
8.488134015,0.817529455
8.509080744,0.807166146
8.529977159,0.796982705
8.55092183,0.788279328
8.571921201,0.781731289
8.592894432,0.777252264
8.613798354,0.77428363
8.634702444,0.772098161
8.655685334,0.769900779
8.67666831,0.767323428
8.697570219,0.76446158
8.718442941,0.761599216
8.739372782,0.759219992
8.760342937,0.758037153
8.781268612,0.758931763
8.802127128,0.762782027
8.823020304,0.770207228
8.843964836,0.781183333
8.864916881,0.794806488
8.885806169,0.80948707
8.906681422,0.823610826
8.927612457,0.835717691
8.948592294,0.844546335
8.969540567,0.849564858
8.990432758,0.85097348
9.011324841,0.849312404
9.032323197,0.845381004
9.053230148,0.840303609
9.074118443,0.835309838
9.095062939,0.831475118
9.116052152,0.829329576
9.136989876,0.828683989
9.157864665,0.828861824
9.178772847,0.829121523
9.199753884,0.829062842
9.220702344,0.828607571
9.241564687,0.827680044
9.262433551,0.826530364
9.283365166,0.82585828
9.304317099,0.826339417
9.325203338,0.828605944
9.346053691,0.833274258
9.366950251,0.840795238
9.387893094,0.851104343
9.408822779,0.863407112
9.429684105,0.876351535
9.450559935,0.888454013
9.471492991,0.898344218
9.492456216,0.905085799
9.513377157,0.908232988
9.534248155,0.907709851
9.555166993,0.903876616
9.576153734,0.897498887
9.597119318,0.889650847
9.618022042,0.881607284
9.638908361,0.874599816
9.659871958,0.869464273
9.680859525,0.866363553
9.701774143,0.8648362
9.722646746,0.864202469
9.743568228,0.863897427
9.764536957,0.863601093
9.785481561,0.863300327
9.806351278,0.863232362
9.827237701,0.863754076
9.848185605,0.865342759
9.869142584,0.86848978
9.890043794,0.873676876
9.910902909,0.881299658
9.931817214,0.891410953
9.95278755,0.903428986
9.973727261,0.916175674
9.994616113,0.928290543
10.01557123,0.938557457
10.03649513,0.945909458
10.05737803,0.949762471
10.07829682,0.950045816
10.09928868,0.947099545
10.12025975,0.941604714
10.14115215,0.93454223
10.16205131,0.926958304
10.18301307,0.919933159
10.20400092,0.914436403
10.22492503,0.910855192
10.24580391,0.908823182
10.26673891,0.907619495
10.28773089,0.906609463
10.30867296,0.905460378
10.3295475,0.904185084
10.35043407,0.903089902
10.37139421,0.902727656
10.39235216,0.903808635
10.41322683,0.907000208
10.43409494,0.912875806
10.45501834,0.921836621
10.47598009,0.93385581
10.4969008,0.948198304
10.51775939,0.963535961
10.53865981,0.97844466
10.5596262,0.991614196
10.58057749,1.002010631
10.60146946,1.009054443
10.62233693,1.012625849
10.64328322,1.01300722
10.66426249,1.010885736
10.68517323,1.007310531
10.70603363,1.003353119
10.72694587,0.999950998
10.74791181,0.997918792
10.76885638,0.997591485
10.78972801,0.998626176
10.81061141,1.000222356
10.83157421,1.001547771
10.85253461,1.00206065
10.87341441,1.001654781
10.89426905,1.000628462
10.91518622,0.999581811
10.93614231,0.999304968
10.95705038,1.000623164
10.97789724,1.004247404
10.99878709,1.010674044
11.01966758,1.019923536
11.04062591,1.031294611
11.06157245,1.043418679
11.08244081,1.05481614
11.10330653,1.064276952
11.12423198,1.071034953
11.14519343,1.074767861
11.16610769,1.07554462
11.18696566,1.0737532
11.20786826,1.069996715
11.22883056,1.065083469
11.24977869,1.059987965
11.27066653,1.055627757
11.29153888,1.052614413
11.31249067,1.051200411
11.33346784,1.051123491
11.35437792,1.051672601
11.37524033,1.052241229
11.39615458,1.052491957
11.41712213,1.052376383
11.43806459,1.052141605
11.45892797,1.052286277
11.4798185,1.053481486
11.5007729,1.056459075
11.52173598,1.061834894
11.54263693,1.069906293
11.56350172,1.080499479
11.58443537,1.092956784
11.60541813,1.106163642
11.62634673,1.118488711
11.64720936,1.128442161
11.66810654,1.135311027
11.68906695,1.13892444
11.71002415,1.139568361
11.73090115,1.137847865
11.7517806,1.134473331
11.77272309,1.130194973
11.79370036,1.125837456
11.81461557,1.122246006
11.83548301,1.120078709
11.85639696,1.119601814
11.87737677,1.120608899
11.89831649,1.122597656
11.91917311,1.124993539
11.94006687,1.127379278
11.96102689,1.129679044
11.98198836,1.132076228
12.00188646,1.134752017
12.02306827,1.138491626
12.04404105,1.143683109
12.06495953,1.150939303
12.08581868,1.160690066
12.10673004,1.173105444
12.12771361,1.187807692
12.14865502,1.203660601
12.16950792,1.219219967
12.19038975,1.23333738
12.21133459,1.244984052
12.23228625,1.253477061
12.25316088,1.258844524
12.27402116,1.261532726
12.29495467,1.262139649
12.3159231,1.2613515
12.33682599,1.259900466
12.35767211,1.258504231
12.37857318,1.257795259
12.39952925,1.25818987
12.42045882,1.259677489
12.44130965,1.261799973
12.46219331,1.263960976
12.4831554,1.265737967
12.50411007,1.26698476
12.52498994,1.267832434
12.54584912,1.268694175
12.56678702,1.27014905
12.58775424,1.272793439
12.6086549,1.277177479
12.62951293,1.283766657
12.65042951,1.292828704
12.67140867,1.304179789
12.69233832,1.316974303
12.71320527,1.329880955
12.73408699,1.341449233
12.75504591,1.350564872
12.77599235,1.356767726
12.79685012,1.360139312
12.81771565,1.360991025
12.83864104,1.35993937
12.85959816,1.357861556
12.88049656,1.355701308
12.90134641,1.354296159
12.92225326,1.354273158
12.94322637,1.35597924
12.96415811,1.359346378
12.98501297,1.363886947
13.00585368,1.368892093
13.02683842,1.373706517
13.04774946,1.377872542
13.06861321,1.381442219
13.08952909,1.384841829
13.11051555,1.388601277
13.13146027,1.393278409
13.15232094,1.399496143
13.17322018,1.407799393
13.19418485,1.41843557
13.21515149,1.431226385
13.23604631,1.4454831
13.25691727,1.460122246
13.2778717,1.473859928
13.29884763,1.485424003
13.31973874,1.494029649
13.3405914,1.499639039
13.36150137,1.502824228
13.38246059,1.504430261
13.40338071,1.505239214
13.4242336,1.505992135
13.4451176,1.507478893
13.46608243,1.510398417
13.4870313,1.515128539
13.50789672,1.52160786
13.52876196,1.529439219
13.54969834,1.538056432
13.57066419,1.546898172
13.59156538,1.555574568
13.61242746,1.56399803
13.63335652,1.572394699
13.65434813,1.581237913
13.6752855,1.591097374
13.69614263,1.602474482
13.71704966,1.615782974
13.73801845,1.631167231
13.75897297,1.648310151
13.77985168,1.666465809
13.80073425,1.684725868
13.82170427,1.702054099
13.84266627,1.717335741
13.86352877,1.72982398
13.88439103,1.739387741
13.90531612,1.746303556
13.92627597,1.751162516
13.94716903,1.754807646
13.9680127,1.758162873
13.98891382,1.761939073
14.00974883,1.766552924
14.0306198,1.772415787
14.05158328,1.779789083
14.07252766,1.788459889
14.09338904,1.79787464
14.11425726,1.807498768
14.13519704,1.816976553
14.15616481,1.826168568
14.17706633,1.835136463
14.19793283,1.844167272
14.21886792,1.853753372
14.23986152,1.864492702
14.26079761,1.876900428
14.28165655,1.891235867
14.30256477,1.907453305
14.32353147,1.925075893
14.34448232,1.943257972
14.36535222,1.961030447
14.38623495,1.977677309
14.40719956,1.992692273
14.42815971,2.005752776
14.44903218,2.01689411
14.46988506,2.026513413
14.49080289,2.035144676
14.51175511,2.043312535
14.53265371,2.051553363
14.55349653,2.060500817
14.57438892,2.07077272
14.59534561,2.08260501
14.61627821,2.095858917
14.63715439,2.110324245
14.65802275,2.125673106
14.67897973,2.141489045
14.69995529,2.157320579
14.72085166,2.17291981
14.74172245,2.188376929
14.76265601,2.203981083
14.78364152,2.220095214
14.8045801,2.237109644
14.8254581,2.255450835
14.84637062,2.275428417
14.86736124,2.29687974
14.88831502,2.318978999
14.90917389,2.340726512
14.93006277,2.361464235
14.95101686,2.380764068
14.97197831,2.398455323
14.99286783,2.414653863
15.01311613,2.429346107
15.03402336,2.443947397
15.05499193,2.45850933
15.0759148,2.473394457
15.09677522,2.488913918
15.117643,2.505398249
15.13859283,2.523279902
15.1595472,2.542848239
15.18042091,2.563947247
15.20128833,2.586127448
15.22221914,2.608996775
15.24319718,2.632232673
15.26412734,2.655454332
15.28500245,2.678522812
15.30592585,2.701655
15.32692635,2.725166038
15.34788675,2.749296821
15.3687542,2.774342434
15.38965757,2.800669247
15.41062804,2.828242686
15.43160028,2.85654769
15.45249965,2.884772359
15.47337013,2.912171696
15.49432545,2.938217023
15.51530084,2.962477517
15.53619207,2.98488444
15.55704837,3.005847868
15.57796174,3.026011117
15.5989254,3.045994848
15.61984671,3.06627604
15.64070191,3.087217524
15.66158721,3.109083719
15.68254908,3.131924503
15.70349758,3.155597215
15.72437655,3.180110633
15.74524205,3.205736073
15.76618383,3.232626084
15.78716244,3.260388032
15.80808139,3.288580772
15.82895282,3.317266037
15.84987888,3.346753872
15.87087059,3.37724486
15.89182754,3.408802375
15.91272298,3.441518865
15.93361831,3.475452255
15.95459855,3.510514665
15.97557044,3.54614873
15.99644936,3.581708933
16.01710324,3.616537652
16.03806778,3.651220778
16.05896112,3.684818796
16.07982196,3.71707551
16.10075987,3.748031453
16.12173052,3.777906052
16.14263294,3.807132064
16.16348222,3.836359074
16.18437838,3.866250144
16.20533078,3.897116299
16.22626902,3.928837687
16.24712976,3.961029763
16.26800843,3.993458536
16.28894755,4.025912473
16.30991455,4.058349087
16.33082831,4.091000812
16.35169808,4.124304383
16.37262726,4.158505877
16.39362291,4.193522623
16.4145799,4.229373009
16.43546111,4.26635068
16.45636372,4.304854652
16.47733497,4.34496993
16.49831107,4.386292108
16.51920634,4.428166613
16.54009039,4.470260848
16.56104009,4.512388471
16.5820244,4.554199886
16.60294329,4.595216322
16.62381042,4.635267727
16.64471699,4.674422774
16.6656891,4.712653961
16.68662936,4.749881464
16.7074887,4.786483375
16.72837011,4.82330393
16.74931078,4.861017771
16.77027218,4.899956964
16.7911711,4.940037802
16.81203958,4.981051011
16.83296268,5.022711231
16.85393932,5.064618267
16.87488545,5.106436543
16.89577431,5.148255774
16.91667559,5.190684199
16.93765946,5.23446648
16.95864758,5.279754377
16.97955986,5.326311487
17.00039892,5.374091991
17.02142678,5.423737899
17.04241022,5.474547218
17.063301,5.525984941
17.08419465,5.577793365
17.10514874,5.629694333
17.12613297,5.681270297
17.14705471,5.731933606
17.16792452,5.781287426
17.18884945,5.829247474
17.20983306,5.875796734
17.23077326,5.921004118
17.25165024,5.965201155
17.27253083,6.008895179
17.29348978,6.052771986
17.31445858,6.097327199
17.33535405,6.142828175
17.35622683,6.189486415
17.3771545,6.237284494
17.39813135,6.285850291
17.41907921,6.334634387
17.43995566,6.383305975
17.46086546,6.432084645
17.48183709,6.481244434
17.50281574,6.53112637
17.52373184,6.582177891
17.54461514,6.63484164
17.56556966,6.689237307
17.58656827,6.744870648
17.60750683,6.801076318
17.62837875,6.857473755
17.64929275,6.913958658
17.6702638,6.970138103
17.69122312,7.0253427
17.71209972,7.078869482
17.73298612,7.130493298
17.75393285,7.180037064
17.77490062,7.227403485
17.79580946,7.272800102
17.81667011,7.316935969
17.83758308,7.360744437
17.85855546,7.40478377
17.87949528,7.449228146
17.90037957,7.494273192
17.92125735,7.54008284
17.94221436,7.58672824
17.96319553,7.633915945
17.98411312,7.681320598
18.00205786,7.722233791
18.02340115,7.771201035
18.04437186,7.819697809
18.06527538,7.868550079
18.08616595,7.918144921
18.10712433,7.969077383
18.12811716,8.021561581
18.14905258,8.075140586
18.16993756,8.129103133
18.19085448,8.182956273
18.21184092,8.23640966
18.23280497,8.289048455
18.25368493,8.340569699
18.27457836,8.391024966
18.29552917,8.44032996
18.31650439,8.488324761
18.33742036,8.534907607
18.35829412,8.580363989
18.37921705,8.625306464
18.40019139,8.670324823
18.42114302,8.715845446
18.44203289,8.762093045
18.46292817,8.809187421
18.4838933,8.857099299
18.50487925,8.905555894
18.52580954,8.954304314
18.54669868,9.003438264
18.56763194,9.053309574
18.58863275,9.104085811
18.60960193,9.155505717
18.63049367,9.207303095
18.6513998,9.259488954
18.67236937,9.312020625
18.69335844,9.364754981
18.71427952,9.417448494
18.73516762,9.469851745
18.75610881,9.521461128
18.77710113,9.571649351
18.79805235,9.620083833
18.81894376,9.666962088
18.83984651,9.712734218
18.86082732,9.757785038
18.88180252,9.80216371
18.90270479,9.845995572
18.92358366,9.889651184
18.94452374,9.933515743
18.96550851,9.977738488
18.9864456,10.022358
19.00702709,10.06696182
19.02799661,10.11330142
19.04898306,10.16048045
19.06989958,10.20808579
19.09077822,10.25605789
19.11170629,10.30462875
19.13268419,10.35397839
19.15364325,10.40415988
19.17452493,10.45508597
19.19542618,10.50675999
19.21639302,10.55880156
19.23736975,10.61047205
19.25828234,10.66110729
19.27915423,10.71056666
19.30008632,10.7591517
19.32107276,10.80689134
19.34200974,10.85333014
19.36287573,10.89822542
19.38377255,10.9420401
19.40473026,10.98540395
19.42569331,11.02877171
19.4465807,11.0724084
19.46745727,11.11672119
19.48838756,11.16194292
19.5093573,11.20794024
19.5302861,11.25429138
19.55115334,11.3007483
19.57205449,11.34752818
19.59302328,11.39490373
19.61398279,11.44290741
19.63488281,11.4914709
19.65575438,11.54062375
19.67669544,11.59066858
19.69768117,11.64175889
19.71861253,11.69384908
19.73948211,11.7469282
19.76038823,11.8009462
19.78135357,11.85535043
19.80231823,11.90925213
19.8232054,11.96187871
19.84409116,12.01316856
19.86503355,12.06335536
19.88601227,12.11277607
19.90694195,12.16168804
19.92781545,12.21028528
19.94873042,12.25881357
19.96971474,12.30757351
19.99067562,12.3568502
20.01142318,12.4066346
20.03237347,12.45818886
20.05326724,12.51094715
20.07415418,12.56483623
20.09511889,12.61962863
20.1160995,12.67458742
20.13701623,12.72905489
20.15789335,12.78298781
20.17881661,12.83685028
20.19979922,12.8910715
20.22075369,12.94570507
20.24162957,13.00070122
20.26252965,13.05635901
20.28348663,13.11279535
20.3044619,13.16982587
20.32537359,13.22696465
20.34624906,13.28386314
20.36718294,13.34027893
20.38816843,13.39576077
20.40910852,13.44985052
20.42999326,13.50261465
20.45088559,13.55459668
20.47185805,13.60665495
20.49283098,13.6593773
20.51372188,13.713003
20.53460165,13.76766055
20.55553889,13.82342497
20.57651512,13.88043738
20.59744824,13.9387382
20.61831684,13.99835516
20.63922787,14.05947362
20.66020523,14.12179497
20.68116197,14.1844405
20.70205725,14.24661522
20.72293086,14.30800997
20.74388414,14.36891786
20.7648663,14.42956215
20.78577974,14.49013931
20.80664806,14.55099845
20.82756815,14.61241133
20.84854115,14.67420855
20.86949733,14.73594637
20.8903779,14.7971018
20.91127962,14.85750688
20.93225402,14.91688521
20.95323876,14.97481486
20.97415823,15.03112099
20.99504253,15.08614192
21.01602905,15.14057259
21.0369759,15.19439038
21.05786977,15.24797376
21.07879932,15.3020497
21.09980638,15.3570701
21.12078848,15.41266633
21.14168778,15.46839877
21.16259245,15.5244933
21.18356519,15.58128174
21.20455922,15.6386501
21.22548352,15.69614866
21.24637241,15.75349798
21.26731466,15.81041319
21.28830804,15.86630884
21.30926328,15.92055961
21.33015654,15.97310577
21.35106578,16.02448726
21.37205251,16.07529658
21.39303661,16.12558197
21.41395145,16.17505231
21.43484034,16.2234108
21.45579364,16.27044478
21.47679416,16.31579805
21.49774509,16.3590952
21.51863277,16.40031609
21.53955829,16.43978728
21.56054132,16.47774655
21.58152754,16.51434531
21.60243931,16.54968588
21.62334407,16.58404835
21.64430546,16.61768194
21.66530376,16.65076035
21.68625364,16.68328334
21.70714483,16.71506828
21.72807108,16.74590609
21.74906473,16.7757437
21.77003827,16.80465337
21.79094742,16.83271769
21.81183358,16.85989631
21.8327894,16.88599728
21.85378115,16.91053561
21.87471593,16.93299103
21.89559702,16.95321775
21.91650948,16.97147873
21.93748537,16.98816567
21.95846017,17.00347688
21.97935869,17.01730014
22,17.02920964
22.02099935,17.03913455
22.0419095,17.04661576
22.06289243,17.05178065
22.08387963,17.05482864
22.1047894,17.05607631
22.12568824,17.05593738
22.14664283,17.05484486
22.16763913,17.05318654
22.18859618,17.05116508
22.20948603,17.04874945
22.23041487,17.04579454
22.2514134,17.04225978
22.27239188,17.03821766
22.29330107,17.03363034
22.31418842,17.02823884
22.33515241,17.02182754
22.35614246,17.01446979
22.37706099,17.00631673
22.39793585,16.99735839
22.41886075,16.98741169
22.43983588,16.97622414
22.46079182,16.96353304
22.48167427,16.94917298
22.50257533,16.9330171
22.52354434,16.91505255
22.54452708,16.89532599
22.5654506,16.87387169
22.58633502,16.85055853
22.6072789,16.82517454
22.62828266,16.79770596
22.64924462,16.76847039
22.67013727,16.7379511
22.69105187,16.70661056
22.71203477,16.6749864
22.73302671,16.64363036
22.75394221,16.61276479
22.77484135,16.58210292
22.79579414,16.55128345
22.81678962,16.52001468
22.83774304,16.48841911
22.85863133,16.45683849
22.879551,16.4254568
22.90054,16.39433634
22.92151322,16.36365433
22.94241727,16.33349656
22.96329379,16.30401981
22.98423752,16.27499504
23.00509303,16.24643169
23.02593114,16.21796407
23.04683967,16.18910193
23.0677964,16.1595981
23.08873818,16.12934845
23.10960457,16.09829585
23.13048423,16.06639303
23.15143287,16.0338521
23.17239125,16.00110254
23.19327667,15.9685481
23.21411817,15.93618626
23.23501422,15.90387981
23.25595742,15.87175826
23.27685795,15.84004959
23.29768763,15.80891695
23.31855629,15.77819489
23.33948136,15.7477837
23.36040503,15.71755561
23.38126661,15.6873636
23.40209998,15.65713704
23.42299578,15.62691631
23.44392503,15.59702224
23.46480479,15.56815569
23.48563686,15.54067038
23.50647606,15.51452875
23.52738969,15.48948698
23.54830672,15.46550406
23.56915313,15.44254363
23.58998251,15.42044699
23.61086866,15.39891704
23.63180216,15.37773678
23.65270924,15.35690224
23.67354999,15.33649559
23.69443045,15.31660112
23.7153897,15.29747914
23.73633823,15.27948183
23.7572143,15.26289145
23.7780752,15.24759816
23.79900934,15.23332817
23.81997243,15.21989551
23.8408742,15.20731298
23.86172884,15.19547244
23.8826329,15.18424868
23.90359373,15.1736352
23.92451907,15.16366712
23.9453847,15.15435934
23.96624116,15.14570547
23.98717492,15.1377247
24.00800205,15.13066743
24.02882072,15.12483345
24.04965344,15.12042426
24.07056316,15.11746008
24.09148341,15.11570131
24.11233937,15.11478065
24.13316049,15.11444867
24.15403034,15.11454662
24.17495831,15.11496991
24.19587162,15.11567601
24.21671556,15.11671061
24.23758852,15.1180927
24.25852512,15.11987109
24.2794859,15.12213566
24.30038918,15.12497774
24.3212487,15.12843992
24.34216494,15.13249315
24.36312746,15.13703364
24.38402805,15.1418867
24.40485006,15.14700021
24.42571339,15.15230662
24.44664638,15.15770571
24.4675512,15.16317152
24.48838871,15.16884838
24.50921935,15.17483704
24.53013406,15.18118907
24.55106086,15.1879664
24.57191359,15.19523497
24.59274928,15.20308658
24.61364137,15.21165968
24.63458075,15.22112865
24.65547697,15.23159247
24.67631877,15.24302617
24.69718095,15.25517117
24.71812061,15.26768329
24.73904899,15.28039908
24.75990447,15.29320294
24.78075149,15.30588684
24.80166436,15.31825378
24.82261707,15.33022844
24.84352465,15.34186709
24.86437495,15.35324661
24.88526976,15.36443904
24.90622588,15.37573091
24.92715977,15.38742995
24.94803217,15.39949443
24.96887869,15.41185619
24.98980463,15.42461245
25.01028342,15.43739837
25.03115401,15.45072581
25.05207808,15.46453642
25.07299379,15.47896778
25.09384329,15.49400197
25.11468403,15.50966948
25.13560053,15.52635026
25.15654075,15.54423364
25.17742033,15.56293029
25.19825663,15.58255387
25.21913719,15.60356132
25.24008079,15.62575029
25.26100579,15.64875703
25.28185451,15.67255825
25.30272749,15.69693694
25.3236618,15.72145928
25.34462422,15.7456127
25.36553104,15.7691703
25.38639737,15.79237808
25.40732748,15.81526592
25.42831977,15.83749279
25.44926619,15.85901744
25.47013639,15.88001437
25.49103975,15.90038358
25.51200591,15.92015119
25.53297425,15.93941459
25.55386311,15.95792893
25.57474558,15.97559263
25.5956966,15.99262122
25.61667784,16.0091924
25.63759305,16.02542029
25.65845756,16.04133461
25.67936822,16.05706919
25.70033882,16.07309206
25.72127659,16.08967637
25.74213327,16.10653073
25.7630211,16.1235724
25.78397033,16.14106597
25.80492874,16.15919027
25.82582234,16.17788009
25.84668486,16.19712547
25.86761889,16.21688339
25.8885983,16.23681562
25.90952259,16.25655885
25.93038435,16.27611551
25.95128573,16.29559609
25.97225023,16.31492865
25.99320587,16.33415378
26.01395442,16.35316087
26.03488676,16.37194867
26.05574956,16.38989419
26.07665668,16.40704966
26.09763089,16.42365647
26.11858443,16.43962648
26.13947462,16.45475529
26.16034322,16.46913237
26.1812928,16.48309539
26.20226367,16.49684854
26.22316079,16.51045159
26.24401633,16.52392729
26.26492148,16.53738503
26.28587659,16.55113447
26.30681004,16.56499284
26.32766702,16.57856165
26.34854781,16.59211242
26.36948773,16.60562114
26.39044542,16.61867487
26.4113466,16.63124486
26.43220681,16.64339343
26.45312815,16.65517645
26.47410876,16.66664414
26.49504706,16.67748765
26.51591357,16.68747077
26.53680318,16.69676539
26.55776002,16.70541309
26.57872172,16.7138651
26.59960518,16.72180791
26.62047809,16.72899469
26.64141245,16.73578231
26.66238643,16.74156581
26.6833003,16.74629328
26.70416305,16.75086404
26.72505821,16.75528324
26.74602459,16.75971613
26.76696315,16.76417452
26.7878191,16.76853004
26.80869182,16.77320242
26.82962439,16.77849543
26.8505809,16.78421925
26.87147696,16.79009532
26.89233681,16.79620719
26.91325049,16.80259227
26.93422025,16.80908553
26.95515882,16.81536357
26.97604234,16.82121467
26.99692979,16.82666393
27.01756455,16.83151959
27.03855606,16.83618898
27.05949102,16.84060584
27.08035911,16.84447884
27.10126969,16.84765112
27.12223685,16.85019839
27.14319873,16.85184191
27.16408454,16.85237786
27.18496448,16.85196849
27.20591322,16.85017985
27.2268845,16.8468348
27.24779033,16.84242439
27.26864946,16.83700789
27.28954968,16.83014814
27.31051254,16.82279016
27.33144244,16.81612375
27.35229373,16.80928825
27.37316385,16.80198676
27.39409074,16.79533612
27.41503798,16.78959177
27.43592347,16.7839921
27.4567739,16.77828062
27.47767275,16.77284181
27.4986211,16.7676335
27.51954279,16.762517
27.54040387,16.75695018
27.56126814,16.75055892
27.58220589,16.74381763
27.60315505,16.73709372
27.62404043,16.73014194
27.64488761,16.72271482
27.665783,16.71519098
27.68673358,16.70743561
27.70765444,16.69913195
27.72849903,16.69019814
27.74937407,16.68036785
27.77030711,16.66975315
27.79125488,16.65898224
27.81214312,16.64789378
27.8329948,16.63593068
27.85391113,16.62317773
27.87487814,16.61065863
27.8957959,16.59902093
27.91664703,16.58802757
27.93752015,16.57774313
27.95845978,16.56832856
27.97939872,16.55944026
28,16.5513546
28.02097309,16.5442531
28.04183274,16.53781897
28.06275926,16.53136249
28.08371332,16.52492067
28.10460707,16.51849947
28.12545848,16.51194081
28.14635729,16.5052648
28.16732144,16.49828003
28.18825177,16.49082944
28.20910459,16.48325045
28.22999517,16.4756923
28.2509532,16.46786748
28.27192545,16.45947431
28.29283629,16.4503626
28.31371618,16.44017477
28.33467476,16.42902375
28.35567092,16.41729829
28.37659048,16.405068
28.39744819,16.39226543
28.4183537,16.37905311
28.43930956,16.36591505
28.46022709,16.35301333
28.48107277,16.34022772
28.50192344,16.32767297
28.52285325,16.31574949
28.54377495,16.30453818
28.56461175,16.29381656
28.58543789,16.28352329
28.60632571,16.27371144
28.62725373,16.264269
28.64813844,16.25506327
28.66896635,16.24604167
28.68984408,16.2368214
28.71079571,16.22709423
28.73171062,16.21693399
28.75253416,16.20633916
28.77338281,16.19517405
28.79429215,16.18339448
28.81521833,16.17091908
28.83607908,16.15789122
28.85690871,16.14425372
28.87781652,16.1297079
28.89876394,16.11445859
28.91964043,16.09898011
28.9404685,16.08347709
28.96135373,16.06800208
28.98230943,16.05257005
29.00303069,16.03750948
29.02387933,16.02282658
29.04471984,16.00884883
29.06562141,15.99562617
29.08656391,15.98338404
29.10743534,15.97230513
29.12825126,15.96243588
29.1491167,15.95366374
29.17003055,15.9456897
29.19091016,15.93847524
29.21171534,15.93205225
29.23256298,15.9261099
29.25349347,15.92032918
29.27439049,15.91454657
29.29518837,15.90863578
29.31601972,15.9025291
29.33692972,15.89608152
29.35785178,15.88898989
29.37869461,15.8811491
29.39950759,15.87264542
29.42039797,15.86354749
29.4413241,15.85400366
29.46218842,15.84421976
29.48301015,15.8342015
29.50389723,15.82403579
29.52484346,15.81398104
29.54572813,15.80419748
29.56654379,15.79457464
29.5874136,15.78510449
29.60835501,15.77606347
29.62927247,15.76755644
29.65012938,15.75973317
29.67097527,15.75283236
29.69190877,15.74683426
29.71284547,15.74166454
29.7336989,15.73715803
29.75454298,15.73311825
29.77545005,15.72956956
29.79640347,15.72654178
29.81729533,15.72375955
29.8381361,15.72083082
29.85901564,15.71737239
29.87996209,15.71320767
29.90087926,15.70825264
29.92171493,15.70261867
29.94258256,15.69610398
29.96351739,15.68872534
29.98446266,15.68073602
30.004653,15.67282151
30.02562744,15.66449151
30.04656778,15.65610659
30.06744474,15.64784892
30.0882946,15.64000154
30.10922299,15.6326223
30.13017942,15.62551138
30.15106184,15.61871847
30.17189089,15.61233739
30.19276693,15.60661549
30.21368763,15.60166072
30.23458781,15.59733613
30.2554093,15.59361722
30.27624782,15.59043658
30.29715376,15.58732887
30.31807195,15.5845287
30.33892941,15.58244486
30.35975186,15.5802379
30.38063141,15.57746607
30.40156756,15.57438093
30.42246688,15.57092024
30.44329484,15.56688609
30.46416309,15.56219945
30.48509455,15.55667061
30.50603041,15.55008926
30.52690573,15.5427128
30.54775223,15.53492671
30.56867442,15.52693309
30.5896357,15.5189477
30.6105359,15.51125225
30.63137704,15.50407631
30.65226425,15.49733154
30.67320654,15.49084129
30.69413933,15.48467198
30.71499296,15.47891387
30.73585725,15.47337113
30.75679047,15.46797444
30.77773968,15.46278216
30.79861946,15.45772755
30.81945487,15.45278578
30.84034364,15.4479258
30.86128061,15.4428783
30.88217639,15.43745278
30.90299685,15.43171778
30.92385493,15.42562842
30.94477717,15.41899266
30.96569263,15.41166027
30.98654766,15.4034492
31.00691239,15.39442524
31.02786332,15.3841199
31.04874084,15.37285354
31.06956524,15.36075183
31.0904415,15.34801242
31.11138926,15.33480115
31.13230461,15.32140561
31.15314044,15.30838338
31.17399532,15.29604712
31.19491513,15.28431551
31.21585257,15.27313107
31.23672012,15.2625101
31.25755836,15.25247349
31.27846023,15.24307227
31.29940722,15.23424442
31.32029493,15.22599956
31.34111006,15.2183205
31.3619635,15.21091299
31.38287117,15.20362724
31.40376862,15.19665658
31.42458539,15.19011845
31.44541103,15.18379949
31.46630508,15.17747015
31.48721676,15.17104211
31.50806325,15.16440137
31.52886766,15.15736819
31.54972126,15.14984037
31.57062912,15.14174835
31.59150501,15.13307249
31.61230525,15.12383106
31.63313776,15.11397567
31.65402753,15.10358473
31.67492807,15.09290361
31.69577111,15.08217317
31.71657731,15.07154121
31.7374479,15.06111208
31.75836874,15.05097347
31.77924417,15.04118503
31.80005687,15.03176325
31.82089018,15.02272737
31.84179086,15.01414634
31.86269958,15.00602306
31.8835367,14.99816175
31.90436104,14.9903605
31.92523657,14.98267376
31.94615881,14.97527409
31.96704949,14.9681576
31.98788307,14.96118818
32.00873042,14.95431942
32.02966267,14.94758007
32.05058705,14.94090697
32.07144137,14.93413422
32.09229677,14.92706849
32.1132211,14.91960021
32.13417601,14.91171162
32.15507247,14.90335067
32.17592331,14.89452644
32.19681485,14.88542325
32.21777169,14.87612346
32.23870201,14.8665123
32.25955032,14.85666696
32.2804246,14.84677466
32.30135801,14.83702558
32.32230916,14.82761884
32.34319773,14.8186592
32.36404627,14.81006813
32.38495924,14.80184375
32.40592376,14.79403967
32.42683618,14.78664296
32.44767774,14.77965901
32.46854935,14.77300653
32.4894811,14.76665398
32.51041173,14.76049123
32.53126309,14.75442054
32.55210816,14.74832552
32.5730064,14.74209362
32.59393951,14.73588204
32.61482247,14.72967923
32.63564938,14.72314631
32.65650644,14.71610893
32.67743369,14.70856791
32.6983417,14.70050518
32.71917646,14.69186407
32.73999567,14.68262928
32.76087404,14.67293639
32.78178028,14.66296244
32.80262993,14.65293885
32.82341904,14.64303635
32.84424676,14.63310743
32.86512632,14.62303136
32.88598482,14.61301194
32.90678915,14.60316262
32.9275679,14.59359949
32.94842218,14.58447902
32.96930438,14.57575635
32.99012338,14.56733204
33.01088491,14.55928132
33.03176773,14.55166304


==> figs/data/taylorcouette_ref_ke.csv <==
t,ke
0,0.106448327
0.002995031,0.106449727
0.008266321,0.106444682
0.015552117,0.106430241
0.025428661,0.106397892
0.038613568,0.10633465
0.055866094,0.106226802
0.077889856,0.106073249
0.098765091,0.105942789
0.119702025,0.10585432
0.140632225,0.105824602
0.161562739,0.105856474
0.182490359,0.105939788
0.203391082,0.10605333
0.224294161,0.106169206
0.245259708,0.106258435
0.266175656,0.106296466
0.28705984,0.106270835
0.307915698,0.106186601
0.328823946,0.106064577
0.349765058,0.105927693
0.37065085,0.105807658
0.391488322,0.105730834
0.412368086,0.105713274
0.4333066,0.105758326
0.454251006,0.105855626
0.475142312,0.105983931
0.496018492,0.106116479
0.516971202,0.10622578
0.53797091,0.106287954
0.558912686,0.106289452
0.579792091,0.106231284
0.600722679,0.106127697
0.621726149,0.106005299
0.642703391,0.10589533
0.663597291,0.105825453
0.684496894,0.105811981
0.705465428,0.105857893
0.726442288,0.105951968
0.747340698,0.106071702
0.768209317,0.106190729
0.789161118,0.106283721
0.810124043,0.106329466
0.830999872,0.106316826
0.851845166,0.106247062
0.872743428,0.106132778
0.89368541,0.105997752
0.914589035,0.105876345
0.935430775,0.105792405
0.956302085,0.105761975
0.977238533,0.105789991
0.998187058,0.105867573
1.018909035,0.105973305
1.039777501,0.106083206
1.060699879,0.1061713
1.081683711,0.106217131
1.102657786,0.10620911
1.123556362,0.106147937
1.144473323,0.106045968
1.165455798,0.10592522
1.186461231,0.105813583
1.207399067,0.105738344
1.228291513,0.105717075
1.249242602,0.105754556
1.270245068,0.105842225
1.291191561,0.105959446
1.312062689,0.106079625
1.332975309,0.106177221
1.353944497,0.106232076
1.374902271,0.106234074
1.395785575,0.106185144
1.416660325,0.106097843
1.437598455,0.10599233
1.458559229,0.105892959
1.47947135,0.105822949
1.50033367,0.105800751
1.52123837,0.105832089
1.542211097,0.105907849
1.563175189,0.106010088
1.584087416,0.106114677
1.604979611,0.106197083
1.625948493,0.106237438
1.646962672,0.106224731
1.667918419,0.106160655
1.688812543,0.1060583
1.709756153,0.105938221
1.730757998,0.105825353
1.751740907,0.105743653
1.772650448,0.105709603
1.793556661,0.105728676
1.814547085,0.105795022
1.835532779,0.105891149
1.856421185,0.105992855
1.877301057,0.106076026
1.898242037,0.106120484
1.919220066,0.106114551
1.940135909,0.106059616
1.960996226,0.105969662
1.981908919,0.105865902
2.00064232,0.105781243
2.021898304,0.105714617
2.042869489,0.10569296
2.063801826,0.105719156
2.084671999,0.105788131
2.105571484,0.105887031
2.126548262,0.10599451
2.147523939,0.10608667
2.168433048,0.10614385
2.189317988,0.106154164
2.21027608,0.106115677
2.231271879,0.106038359
2.252208201,0.105942805
2.273086761,0.105853048
2.294018305,0.105790056
2.315019839,0.105768381
2.335976597,0.105792875
2.356857754,0.105857737
2.37775052,0.105949022
2.398717204,0.106047139
2.419678586,0.106129514
2.44055363,0.106176565
2.461428907,0.10617661
2.482365653,0.106127399
2.503334689,0.106038258
2.524246509,0.1059298
2.545106773,0.105827556
2.566018278,0.105753947
2.58699343,0.105723506
2.607937808,0.105739638
2.628824213,0.105794671
2.649704205,0.105873547
2.670664941,0.10595812
2.691648772,0.106029599
2.712568866,0.106071229
2.733449322,0.106072069
2.7543806,0.106030088
2.775367415,0.105953015
2.79633124,0.105858236
2.817215281,0.105769104
2.83812489,0.105707535
2.859100576,0.105688604
2.880083101,0.105716569
2.900997814,0.105784596
2.921873825,0.105878133
2.94281902,0.105978828
2.963809046,0.106066732
2.98473942,0.106124234
3.005604197,0.106140285
3.026538547,0.10611194
3.047407056,0.106045946
3.068311868,0.105957477
3.089283657,0.105867909
3.110252784,0.105800187
3.131142256,0.105770784
3.15203364,0.10578458
3.172982412,0.105835306
3.193966455,0.105907937
3.214901691,0.10598257
3.235779833,0.106039768
3.256705598,0.106064813
3.277698577,0.106049819
3.298664623,0.105995429
3.31956485,0.105910095
3.340454039,0.105808683
3.36142332,0.105710671
3.382409273,0.10563719
3.403317608,0.105604315
3.424196095,0.105617639
3.445130479,0.10567218
3.466117618,0.105754074
3.487059171,0.105843984
3.507940284,0.105922443
3.528845444,0.105973722
3.549831939,0.105987871
3.570801017,0.10596296
3.591685897,0.105906166
3.61257254,0.105831261
3.633527474,0.105756223
3.654510957,0.105700485
3.675431045,0.105679675
3.696308934,0.105700361
3.717242235,0.105758862
3.738234328,0.105842391
3.7591845,0.105931793
3.780075999,0.10600716
3.800972489,0.106052198
3.821952073,0.106056944
3.842928488,0.106020456
3.863817954,0.105952201
3.884698901,0.105868479
3.905640778,0.105787548
3.926619304,0.105726449
3.947545796,0.10569864
3.968413664,0.105709903
3.989331419,0.105757138
4.010094413,0.105828296
4.030997581,0.105907688
4.051963291,0.10597672
4.072935806,0.106019076
4.093835686,0.106024693
4.114723264,0.105992118
4.135680853,0.105928317
4.15667577,0.105847794
4.177609648,0.105769158
4.198493124,0.105709425
4.219414771,0.105680653
4.240405886,0.10568883
4.261367996,0.105731632
4.282246311,0.105798421
4.303143807,0.105873697
4.324100329,0.105939918
4.345075712,0.105980833
4.365984136,0.105985667
4.386857419,0.105952258
4.407785738,0.105887312
4.428763823,0.105805691
4.449698784,0.105727287
4.470577944,0.105670794
4.491463846,0.105648334
4.512429124,0.105663409
4.533394125,0.105712561
4.554288737,0.105785499
4.575161506,0.105867502
4.596096255,0.105942188
4.61708019,0.105993979
4.638023981,0.106011688
4.658901489,0.105991804
4.679821263,0.105939272
4.700803534,0.105866838
4.721781071,0.105792454
4.742690597,0.105733697
4.763581354,0.105702401
4.78454769,0.105703027
4.805539993,0.105732441
4.826466136,0.105781317
4.847341237,0.105836397
4.868260815,0.105883169
4.889238428,0.105907994
4.910190503,0.105901302
4.931060566,0.105860627
4.951953611,0.105791252
4.972904115,0.105706088
4.993870393,0.105623277
5.014686435,0.105561142
5.035612315,0.105531637
5.056586682,0.105540389
5.07752124,0.105584073
5.098388651,0.105651088
5.119293173,0.105727418
5.140259216,0.105798378
5.161237496,0.1058503
5.182149742,0.105873483
5.203046088,0.105864572
5.224013024,0.10582712
5.245024835,0.105771761
5.265978108,0.105714457
5.286873336,0.105671567
5.307807622,0.105655299
5.328805867,0.105670755
5.349776814,0.10571451
5.370660312,0.105776596
5.391566355,0.105843786
5.412532572,0.105902129
5.433509477,0.105938955
5.454419726,0.105945645
5.475290396,0.105919665
5.496226045,0.105865061
5.51720897,0.10579282
5.538139945,0.105719063
5.559010608,0.105660171
5.579902156,0.105628456
5.600867064,0.105629424
5.621833006,0.105660371
5.642723519,0.105712124
5.663606471,0.105772589
5.684550092,0.105827464
5.705538399,0.105863932
5.726488639,0.105873834
5.747376459,0.105855018
5.768309148,0.105811494
5.789312666,0.105753085
5.810297106,0.105693946
5.831214958,0.105648422
5.852111824,0.105627261
5.87309032,0.105635605
5.894083461,0.105671492
5.914993659,0.105725896
5.935870376,0.105786134
5.9567979,0.105839085
5.977768524,0.105872683
5.998701649,0.10587867
6.019208741,0.105855447
6.04006146,0.105806348
6.060954705,0.105741633
6.081900997,0.10567557
6.102845071,0.105623287
6.123726036,0.105596402
6.14459205,0.105600146
6.165518745,0.105633014
6.186486802,0.105686827
6.207416509,0.105748574
6.228297836,0.105804602
6.249203564,0.10584375
6.270188943,0.105857261
6.291171849,0.105840953
6.312085714,0.105798433
6.332979342,0.105739715
6.353939991,0.105678209
6.374938907,0.105627543
6.395883763,0.105597861
6.416766611,0.105593413
6.437695122,0.105612664
6.458684619,0.10564915
6.479643412,0.10569233
6.500537461,0.10573022
6.5214163,0.105752124
6.542372224,0.105750531
6.563337478,0.105722615
6.584234287,0.105671898
6.60509389,0.10560813
6.625996827,0.105545002
6.646959936,0.105496653
6.667897598,0.105473657
6.688768876,0.105480341
6.709652413,0.105514922
6.730602768,0.105570516
6.751586661,0.105636187
6.772515992,0.105698821
6.793405938,0.105746314
6.814346645,0.105770013
6.835343523,0.105766516
6.856327728,0.105738464
6.877240079,0.105694208
6.898161425,0.10564691
6.9191583,0.105610625
6.940167795,0.105595428
6.961102819,0.105604638
6.981995531,0.105635508
7.002929693,0.105681192
7.023939546,0.105732005
7.044857143,0.10577674
7.065733766,0.105805629
7.08667353,0.105811364
7.107656354,0.105790497
7.128580047,0.105745375
7.149440187,0.105684369
7.170329221,0.105619998
7.191279875,0.10556645
7.212235689,0.105534962
7.233121098,0.105530179
7.253998404,0.105550252
7.274931738,0.105588966
7.295912967,0.105637159
7.316866716,0.105684092
7.337753976,0.105719666
7.358677777,0.105736126
7.379669163,0.105728966
7.400659623,0.105698955
7.421586458,0.105653446
7.442479688,0.105604845
7.463448524,0.105566409
7.484452339,0.10554871
7.505383617,0.105555908
7.526258433,0.105585006
7.547182781,0.105628523
7.56816027,0.105676648
7.589108432,0.105719006
7.609983857,0.10574659
7.630864586,0.10575319
7.651817256,0.105735981
7.672766278,0.105696678
7.693646383,0.105642202
7.714492097,0.105583491
7.735389794,0.105533398
7.756341073,0.105503241
7.777259252,0.10549868
7.798126151,0.105518228
7.818998922,0.105555193
7.839949812,0.105600267
7.860930825,0.105643206
7.881851899,0.105674675
7.902735301,0.105687833
7.923668195,0.105679019
7.944655237,0.105648518
7.965626959,0.105601443
7.986519942,0.105547467
8.00673777,0.105500038
8.027728446,0.105467403
8.04861455,0.105458415
8.069513992,0.105472104
8.090470525,0.10550215
8.111450204,0.105539243
8.132366434,0.105573407
8.153236078,0.105596305
8.174158566,0.105602213
8.195131234,0.1055885
8.216061667,0.105556711
8.236935076,0.105512741
8.257805419,0.1054658
8.278746171,0.105426707
8.299697184,0.105405487
8.320598301,0.105407972
8.341465019,0.105433937
8.36237781,0.105477687
8.383361899,0.105530196
8.404331906,0.105581161
8.425243337,0.105621451
8.446146137,0.105644613
8.46712329,0.105647336
8.488134015,0.105630023
8.509080744,0.105597518
8.529977159,0.105558299
8.55092183,0.105522387
8.571921201,0.10549912
8.592894432,0.105494568
8.613798354,0.105509776
8.634702444,0.105540631
8.655685334,0.1055788
8.67666831,0.105614056
8.697570219,0.105637488
8.718442941,0.10564315
8.739372782,0.105628358
8.760342937,0.105594311
8.781268612,0.105546641
8.802127128,0.105494528
8.823020304,0.105448464
8.843964836,0.105417823
8.864916881,0.105408149
8.885806169,0.105419921
8.906681422,0.105449058
8.927612457,0.105488333
8.948592294,0.105528718
8.969540567,0.105561435
8.990432758,0.105580024
9.011324841,0.105581134
9.032323197,0.105564779
9.053230148,0.105535133
9.074118443,0.105499786
9.095062939,0.105468182
9.116052152,0.105449041
9.136989876,0.105447196
9.157864665,0.10546234
9.178772847,0.105490306
9.199753884,0.105524478
9.220702344,0.105556842
9.241564687,0.105579508
9.262433551,0.105586167
9.283365166,0.105573477
9.304317099,0.105542082
9.325203338,0.105496907
9.346053691,0.105446274
9.366950251,0.105400441
9.387893094,0.105369075
9.408822779,0.10535779
9.429684105,0.105366538
9.450559935,0.105390908
9.471492991,0.10542403
9.492456216,0.105457809
9.513377157,0.105484314
9.534248155,0.10549734
9.555166993,0.105493292
9.576153734,0.105471843
9.597119318,0.105436512
9.618022042,0.105394334
9.638908361,0.1053545
9.659871958,0.105326149
9.680859525,0.105315478
9.701774143,0.105323211
9.722646746,0.105345214
9.743568228,0.10537477
9.764536957,0.105404272
9.785481561,0.105426742
9.806351278,0.105437222
9.827237701,0.105433202
9.848185605,0.10541442
9.869142584,0.105383917
9.890043794,0.105348402
9.910902909,0.105316785
9.931817214,0.105297947
9.95278755,0.105298012
9.973727261,0.105317614
9.994616113,0.10535208
10.01557123,0.105394074
10.03649513,0.105435177
10.05737803,0.105468092
10.07829682,0.105487509
10.09928868,0.105490336
10.12025975,0.105476378
10.14115215,0.105448723
10.16205131,0.10541328
10.18301307,0.10537806
10.20400092,0.105351633
10.22492503,0.105340319
10.24580391,0.10534573
10.26673891,0.105364757
10.28773089,0.105390901
10.30867296,0.105416208
10.3295475,0.10543354
10.35043407,0.105437801
10.37139421,0.10542642
10.39235216,0.105400029
10.41322683,0.105362596
10.43409494,0.105320131
10.45501834,0.105280234
10.47598009,0.105251343
10.4969008,0.105240052
10.51775939,0.105248374
10.53865981,0.105273474
10.5596262,0.1053089
10.58057749,0.105346346
10.60146946,0.105378061
10.62233693,0.105398419
10.64328322,0.105404384
10.66426249,0.105395598
10.68517323,0.105374697
10.70603363,0.105346811
10.72694587,0.105318592
10.74791181,0.105297192
10.76885638,0.105288122
10.78972801,0.1052931
10.81061141,0.105309801
10.83157421,0.10533291
10.85253461,0.105355401
10.87341441,0.105370434
10.89426905,0.105372969
10.91518622,0.10536034
10.93614231,0.105332708
10.95705038,0.105293435
10.97789724,0.105248586
10.99878709,0.105205865
11.01966758,0.105173375
11.04062591,0.105156763
11.06157245,0.105158219
11.08244081,0.105175542
11.10330653,0.105203204
11.12423198,0.105233984
11.14519343,0.105260399
11.16610769,0.105276274
11.18696566,0.105278118
11.20786826,0.105265418
11.22883056,0.10524057
11.24977869,0.105208767
11.27066653,0.105176993
11.29153888,0.105152394
11.31249067,0.105140437
11.33346784,0.105143239
11.35437792,0.105158868
11.37524033,0.105182491
11.39615458,0.105208112
11.41712213,0.10522963
11.43806459,0.105241959
11.45892797,0.105242107
11.4798185,0.10522959
11.5007729,0.105206468
11.52173598,0.105177363
11.54263693,0.105148791
11.56350172,0.105127739
11.58443537,0.105120027
11.60541813,0.105128302
11.62634673,0.105150496
11.64720936,0.105181203
11.66810654,0.105213935
11.68906695,0.105242157
11.71002415,0.105260292
11.73090115,0.105264877
11.7517806,0.105255093
11.77272309,0.105232716
11.79370036,0.105202199
11.81461557,0.105170098
11.83548301,0.1051434
11.85639696,0.105127727
11.87737677,0.105125639
11.89831649,0.105135497
11.91917311,0.105152331
11.94006687,0.105170122
11.96102689,0.105183121
11.98198836,0.105186837
12.00188646,0.105179493
12.02306827,0.10515977
12.04404105,0.105130212
12.06495953,0.105095089
12.08581868,0.105060429
12.10673004,0.105032706
12.12771361,0.105017748
12.14865502,0.105018727
12.16950792,0.105034755
12.19038975,0.105061683
12.21133459,0.105093267
12.23228625,0.105122712
12.25316088,0.105144442
12.27402116,0.105155065
12.29495467,0.105153242
12.3159231,0.105139851
12.33682599,0.105118179
12.35767211,0.105093264
12.37857318,0.1050709
12.39952925,0.105056558
12.42045882,0.105053404
12.44130965,0.105060736
12.46219331,0.105074441
12.4831554,0.105088658
12.50411007,0.105097486
12.52498994,0.105096607
12.54584912,0.105083953
12.56678702,0.10505958
12.58775424,0.10502579
12.6086549,0.104986949
12.62951293,0.104948568
12.65042951,0.104916541
12.67140867,0.104896326
12.69233832,0.104891144
12.71320527,0.104900447
12.73408699,0.104920306
12.75504591,0.104944866
12.77599235,0.104967887
12.79685012,0.104984214
12.81771565,0.104990592
12.83864104,0.104985851
12.85959816,0.104971121
12.88049656,0.104949659
12.90134641,0.104926123
12.92225326,0.10490577
12.94322637,0.104893666
12.96415811,0.104893107
12.98501297,0.104904122
13.00585368,0.104923462
13.02683842,0.104945798
13.04774946,0.104964868
13.06861321,0.104975848
13.08952909,0.104975963
13.11051555,0.104964645
13.13146027,0.104943743
13.15232094,0.104917019
13.17322018,0.104889188
13.19418485,0.10486554
13.21515149,0.104850958
13.23604631,0.104848378
13.25691727,0.104857737
13.2778717,0.104876061
13.29884763,0.104898019
13.31973874,0.104917499
13.3405914,0.104929598
13.36150137,0.104931448
13.38246059,0.104922359
13.40338071,0.104903754
13.4242336,0.104878804
13.4451176,0.104851787
13.46608243,0.1048276
13.4870313,0.104810907
13.50789672,0.104804605
13.52876196,0.104808852
13.54969834,0.104821048
13.57066419,0.104836371
13.59156538,0.104849125
13.61242746,0.104854475
13.63335652,0.104849405
13.65434813,0.104833181
13.6752855,0.104807654
13.69614263,0.10477664
13.71704966,0.104744926
13.73801845,0.104717888
13.75897297,0.104700414
13.77985168,0.104695486
13.80073425,0.10470329
13.82170427,0.104721261
13.84266627,0.104744494
13.86352877,0.104767131
13.88439103,0.104784035
13.90531612,0.104791481
13.92627597,0.104787832
13.94716903,0.104773987
13.9680127,0.104752936
13.98891382,0.104728732
14.00974883,0.104706003
14.0306198,0.104688701
14.05158328,0.104679618
14.07252766,0.104679367
14.09338904,0.104685766
14.11425726,0.104694685
14.13519704,0.104701244
14.15616481,0.104700986
14.17706633,0.104691034
14.19793283,0.104670665
14.21886792,0.104641224
14.23986152,0.104606097
14.26079761,0.104570273
14.28165655,0.104538999
14.30256477,0.104516706
14.32353147,0.104506477
14.34448232,0.104508862
14.36535222,0.104521382
14.38623495,0.104539478
14.40719956,0.104557819
14.42815971,0.104571411
14.44903218,0.104576806
14.46988506,0.104572627
14.49080289,0.10455943
14.51175511,0.104539665
14.53265371,0.104517361
14.55349653,0.104497203
14.57438892,0.104483439
14.59534561,0.104478968
14.61627821,0.104484352
14.63715439,0.104497505
14.65802275,0.10451436
14.67897973,0.104529973
14.69995529,0.1045396
14.72085166,0.104539958
14.74172245,0.10452981
14.76265601,0.104509869
14.78364152,0.104482763
14.8045801,0.104452704
14.8254581,0.10442442
14.84637062,0.104402201
14.86736124,0.104389247
14.88831502,0.10438667
14.90917389,0.104392753
14.93006277,0.104403619
14.95101686,0.104414334
14.97197831,0.104420231
14.99286783,0.104418178
15.01311613,0.104407552
15.03402336,0.104388476
15.05499193,0.104363552
15.0759148,0.104336496
15.09677522,0.104311357
15.117643,0.104291806
15.13859283,0.104280655
15.1595472,0.104279093
15.18042091,0.104285711
15.20128833,0.104296805
15.22221914,0.104307546
15.24319718,0.104313242
15.26412734,0.104310541
15.28500245,0.104298163
15.30592585,0.104276817
15.32692635,0.104249015
15.34788675,0.104218805
15.3687542,0.104190679
15.38965757,0.104168537
15.41062804,0.104155368
15.43160028,0.104152386
15.45249965,0.104158359
15.47337013,0.104169842
15.49432545,0.104182118
15.51530084,0.104190242
15.53619207,0.104190468
15.55704837,0.104181127
15.57796174,0.104162616
15.5989254,0.104137217
15.61984671,0.104108609
15.64070191,0.104080798
15.66158721,0.104057207
15.68254908,0.104040324
15.70349758,0.104031201
15.72437655,0.104028954
15.74524205,0.10403097
15.76618383,0.10403346
15.78716244,0.104032209
15.80808139,0.104023852
15.82895282,0.104006889
15.84987888,0.103981825
15.87087059,0.103951067
15.89182754,0.103918518
15.91272298,0.10388842
15.93361831,0.103864423
15.95459855,0.103849051
15.97557044,0.103843282
15.99644936,0.103845937
16.01710324,0.103853904
16.03806778,0.103863298
16.05896112,0.103869625
16.07982196,0.103869373
16.10075987,0.103860579
16.12173052,0.103843306
16.14263294,0.103819741
16.16348222,0.103793394
16.18437838,0.103768163
16.20533078,0.103747719
16.22626902,0.103734653
16.24712976,0.103729755
16.26800843,0.103731865
16.28894755,0.103738209
16.30991455,0.103744932
16.33082831,0.103748058
16.35169808,0.10374441
16.37262726,0.103732036
16.39362291,0.103710663
16.4145799,0.103682143
16.43546111,0.1036499
16.45636372,0.103617821
16.47733497,0.103589646
16.49831107,0.103568234
16.51920634,0.103554733
16.54009039,0.103548284
16.56104009,0.10354644
16.5820244,0.103545677
16.60294329,0.103542261
16.62381042,0.103533212
16.64471699,0.10351685
16.6656891,0.103493119
16.68662936,0.103463826
16.7074887,0.103432142
16.72837011,0.103401654
16.74931078,0.103375889
16.77027218,0.103357498
16.7911711,0.1033475
16.81203958,0.103344933
16.83296268,0.103347189
16.85393932,0.103350545
16.87488545,0.10335101
16.89577431,0.103345406
16.91667559,0.10333202
16.93765946,0.103310805
16.95864758,0.103283457
16.97955986,0.103252972
17.00039892,0.103222878
17.02142678,0.103196275
17.04241022,0.103176069
17.063301,0.103163278
17.08419465,0.103157046
17.10514874,0.103154977
17.12613297,0.103153557
17.14705471,0.103149009
17.16792452,0.103138276
17.18884945,0.103119594
17.20983306,0.103092876
17.23077326,0.103059855
17.25165024,0.103023447
17.27253083,0.102987011
17.29348978,0.102953842
17.31445858,0.102926745
17.33535405,0.102907123
17.35622683,0.10289455
17.3771545,0.102887044
17.39813135,0.102881492
17.41907921,0.102874353
17.43995566,0.102862605
17.46086546,0.102844397
17.48183709,0.102819503
17.50281574,0.102789474
17.52373184,0.102757196
17.54461514,0.102725898
17.56556966,0.10269837
17.58656827,0.102676722
17.60750683,0.102661816
17.62837875,0.102652884
17.64929275,0.102647742
17.6702638,0.10264327
17.69122312,0.10263603
17.71209972,0.102623146
17.73298612,0.102602901
17.75393285,0.102575133
17.77490062,0.102541393
17.79580946,0.102504588
17.81667011,0.102468035
17.83758308,0.102434696
17.85855546,0.102406897
17.87949528,0.102385819
17.90037957,0.102371039
17.92125735,0.102360703
17.94221436,0.10235192
17.96319553,0.102341402
17.98411312,0.102326232
18.00205786,0.102308004
18.02340115,0.102279592
18.04437186,0.102245594
18.06527538,0.102208107
18.08616595,0.102170199
18.10712433,0.102134855
18.12811716,0.102104512
18.14905258,0.102080317
18.16993756,0.102061783
18.19085448,0.102047166
18.21184092,0.102033924
18.23280497,0.102019209
18.25368493,0.102000466
18.27457836,0.101975923
18.29552917,0.101945111
18.31650439,0.101909139
18.33742036,0.101870525
18.35829412,0.101832324
18.37921705,0.101797401
18.40019139,0.101768053
18.42114302,0.101745406
18.44203289,0.101729049
18.46292817,0.101717224
18.4838933,0.101707328
18.50487925,0.101696416
18.52580954,0.101681795
18.54669868,0.101661606
18.56763194,0.101635159
18.58863275,0.101603199
18.60960193,0.101567953
18.63049367,0.101532341
18.6513998,0.101499029
18.67236937,0.101470048
18.69335844,0.101446351
18.71427952,0.101427506
18.73516762,0.101411714
18.75610881,0.10139635
18.77710113,0.101378604
18.79805235,0.101356117
18.81894376,0.101327407
18.83984651,0.101292087
18.86082732,0.101251032
18.88180252,0.101206601
18.90270479,0.101161913
18.92358366,0.101119894
18.94452374,0.1010828
18.96550851,0.101051957
18.9864456,0.101027352
19.00702709,0.101007791
19.02799661,0.100990283
19.04898306,0.100972527
19.06989958,0.100952154
19.09077822,0.100927488
19.11170629,0.10089786
19.13268419,0.10086391
19.15364325,0.100827523
19.17452493,0.100791271
19.19542618,0.100757489
19.21639302,0.100728007
19.23736975,0.10070367
19.25828234,0.100683958
19.27915423,0.100667092
19.30008632,0.100650551
19.32107276,0.100631693
19.34200974,0.100608304
19.36287573,0.100578995
19.38377255,0.100543361
19.40473026,0.10050228
19.42569331,0.100457869
19.4465807,0.100412988
19.46745727,0.100370226
19.48838756,0.100331633
19.5093573,0.100298418
19.5302861,0.1002706
19.55115334,0.100246875
19.57205449,0.100224951
19.59302328,0.100202248
19.61398279,0.1001765
19.63488281,0.100146202
19.65575438,0.100110867
19.67669544,0.100071054
19.69768117,0.100028564
19.71861253,0.099986036
19.73948211,0.099945983
19.76038823,0.099910173
19.78135357,0.099879536
19.80231823,0.099853858
19.8232054,0.099831727
19.84409116,0.099810779
19.86503355,0.099788436
19.88601227,0.099762494
19.90694195,0.099731668
19.92781545,0.099695701
19.94873042,0.099655263
19.96971474,0.099612085
19.99067562,0.099568759
20.01142318,0.09952806
20.03237347,0.099491021
20.05326724,0.099459021
20.07415418,0.099431705
20.09511889,0.099407694
20.1160995,0.099385042
20.13701623,0.099361488
20.15789335,0.09933486
20.17881661,0.09930356
20.19979922,0.099267061
20.22075369,0.099226178
20.24162957,0.09918271
20.26252965,0.099138738
20.28348663,0.099096548
20.3044619,0.099058058
20.32537359,0.099024247
20.34624906,0.098994715
20.36718294,0.098967953
20.38816843,0.09894187
20.40910852,0.098914206
20.42999326,0.098882881
20.45088559,0.098846444
20.47185805,0.098804443
20.49283098,0.098757896
20.51372188,0.098708884
20.53460165,0.09865968
20.55553889,0.098612567
20.57651512,0.098569515
20.59744824,0.098531622
20.61831684,0.098498686
20.63922787,0.098469339
20.66020523,0.09844172
20.68116197,0.098413847
20.70205725,0.098383871
20.72293086,0.098350405
20.74388414,0.098312771
20.7648663,0.098271511
20.78577974,0.098228221
20.80664806,0.098184858
20.82756815,0.098143314
20.84854115,0.09810525
20.86949733,0.098071528
20.8903779,0.09804182
20.91127962,0.098014579
20.93225402,0.097987703
20.95323876,0.097959022
20.97415823,0.097926675
20.99504253,0.097889359
21.01602905,0.097846476
21.0369759,0.097799026
21.05786977,0.097748745
21.07879932,0.097697712
21.09980638,0.097648211
21.12078848,0.097602369
21.14168778,0.09756118
21.16259245,0.097524216
21.18356519,0.097490181
21.20455922,0.097457341
21.22548352,0.097423856
21.24637241,0.09738798
21.26731466,0.097348454
21.28830804,0.097304977
21.30926328,0.097258347
21.33015654,0.097210056
21.35106578,0.097161875
21.37205251,0.097115737
21.39303661,0.097073514
21.41395145,0.097036152
21.43484034,0.097003315
21.45579364,0.09697364
21.47679416,0.096945242
21.49774509,0.096916083
21.51863277,0.096884278
21.53955829,0.096848406
21.56054132,0.096808026
21.58152754,0.096763818
21.60243931,0.096717405
21.62334407,0.09667061
21.64430546,0.096625336
21.66530376,0.09658329
21.68625364,0.096545462
21.70714483,0.096511621
21.72807108,0.096480432
21.74906473,0.096450056
21.77003827,0.096418654
21.79094742,0.096384627
21.81183358,0.096346891
21.8327894,0.096305068
21.85378115,0.096259867
21.87471593,0.096212895
21.89559702,0.096165988
21.91650948,0.096120827
21.93748537,0.096078851
21.95846017,0.096040955
21.97935869,0.096007051
22,0.095976275
22.02099935,0.095946022
22.0419095,0.095915026
22.06289243,0.095881313
22.08387963,0.095843842
22.1047894,0.095802499
22.12568824,0.095757834
22.14664283,0.09571115
22.16763913,0.09566442
22.18859618,0.09561983
22.20948603,0.095579012
22.23041487,0.095542569
22.2514134,0.095510366
22.27239188,0.095481548
22.29330107,0.095454517
22.31418842,0.095427304
22.33515241,0.095398046
22.35614246,0.095365623
22.37706099,0.09532982
22.39793585,0.095291096
22.41886075,0.09525048
22.43983588,0.095209597
22.46079182,0.095170261
22.48167427,0.095133854
22.50257533,0.095100787
22.52354434,0.09507074
22.54452708,0.095042764
22.5654506,0.095015383
22.58633502,0.094986831
22.6072789,0.09495544
22.62828266,0.094920186
22.64924462,0.094881011
22.67013727,0.094838631
22.69105187,0.094794252
22.71203477,0.094749629
22.73302671,0.094706812
22.75394221,0.094667493
22.77484135,0.09463231
22.79579414,0.094601027
22.81678962,0.094572723
22.83774304,0.09454599
22.85863133,0.094519143
22.879551,0.094490528
22.90054,0.094459024
22.92151322,0.094424399
22.94241727,0.094387219
22.96329379,0.094348591
22.98423752,0.094309946
23.00509303,0.094273224
23.02593114,0.09423958
23.04683967,0.094209488
23.0677964,0.094182772
23.08873818,0.094158511
23.10960457,0.094135251
23.13048423,0.094111239
23.15143287,0.09408494
23.17239125,0.094055433
23.19327667,0.094022541
23.21411817,0.093986685
23.23501422,0.093948799
23.25595742,0.093910437
23.27685795,0.093873422
23.29768763,0.093839155
23.31855629,0.09380818
23.33948136,0.093780409
23.36040503,0.093755053
23.38126661,0.09373076
23.40209998,0.093705897
23.42299578,0.093678947
23.44392503,0.093648994
23.46480479,0.093615869
23.48563686,0.093579987
23.50647606,0.093542266
23.52738969,0.093503998
23.54830672,0.093466851
23.56915313,0.093432228
23.58998251,0.093400723
23.61086866,0.093372173
23.63180216,0.093345809
23.65270924,0.093320404
23.67354999,0.093294503
23.69443045,0.09326665
23.7153897,0.093235907
23.73633823,0.093202157
23.7572143,0.093165963
23.7780752,0.093128278
23.79900934,0.093090361
23.81997243,0.093053816
23.8408742,0.093020082
23.86172884,0.092989868
23.8826329,0.09296307
23.90359373,0.092938987
23.92451907,0.092916417
23.9453847,0.092893792
23.96624116,0.092869573
23.98717492,0.092842565
24.00800205,0.092812545
24.02882072,0.09277961
24.04965344,0.092744544
24.07056316,0.092708451
24.09148341,0.092672775
24.11233937,0.092638766
24.13316049,0.092607028
24.15403034,0.092577479
24.17495831,0.092549521
24.19587162,0.092522148
24.21671556,0.092494095
24.23758852,0.092464002
24.25852512,0.092430976
24.2794859,0.092394831
24.30038918,0.092356152
24.3212487,0.092315944
24.34216494,0.092275389
24.36312746,0.092235964
24.38402805,0.092199094
24.40485006,0.092165519
24.42571339,0.09213514
24.44664638,0.092107392
24.4675512,0.092081324
24.48838871,0.092055596
24.50921935,0.092028773
24.53013406,0.091999683
24.55106086,0.09196791
24.57191359,0.091933747
24.59274928,0.091897865
24.61364137,0.091861299
24.63458075,0.091825359
24.65547697,0.091791308
24.67631877,0.091759796
24.69718095,0.091730738
24.71812061,0.09170349
24.73904899,0.091677111
24.75990447,0.091650372
24.78075149,0.091621939
24.80166436,0.091590764
24.82261707,0.091556458
24.84352465,0.091519393
24.86437495,0.091480427
24.88526976,0.0914406
24.90622588,0.091401236
24.92715977,0.091363681
24.94803217,0.091328734
24.96887869,0.091296465
24.98980463,0.091266259
25.01028342,0.091237909
25.03115401,0.091209071
25.05207808,0.091179024
25.07299379,0.091146909
25.09384329,0.091112348
25.11468403,0.091075352
25.13560053,0.091036411
25.15654075,0.090996682
25.17742033,0.090957568
25.19825663,0.09092014
25.21913719,0.090884951
25.24008079,0.090852137
25.26100579,0.090821382
25.28185451,0.090791827
25.30272749,0.09076214
25.3236618,0.090731108
25.34462422,0.090697896
25.36553104,0.090662242
25.38639737,0.090624294
25.40732748,0.090584545
25.42831977,0.090544083
25.44926619,0.090504381
25.47013639,0.090466625
25.49103975,0.09043136
25.51200591,0.090398732
25.53297425,0.090368408
25.55386311,0.090339547
25.57474558,0.090310818
25.5956966,0.090280892
25.61667784,0.090248844
25.63759305,0.090214296
25.65845756,0.09017724
25.67936822,0.090138007
25.70033882,0.090097461
25.72127659,0.090056879
25.74213327,0.090017396
25.7630211,0.089979531
25.78397033,0.089943491
25.80492874,0.089909069
25.82582234,0.089875605
25.84668486,0.089842
25.86761889,0.089807045
25.8885983,0.08976999
25.90952259,0.089730681
25.93038435,0.089689333
25.95128573,0.089646401
25.97225023,0.089602829
25.99320587,0.089559916
26.01395442,0.089519099
26.03488676,0.089480338
26.05574956,0.089444368
26.07665668,0.089410684
26.09763089,0.089378462
26.11858443,0.089346738
26.13947462,0.089314438
26.16034322,0.089280599
26.1812928,0.089244548
26.20226367,0.08920636
26.22316079,0.089166663
26.24401633,0.08912619
26.26492148,0.089085711
26.28587659,0.089046132
26.30681004,0.089008239
26.32766702,0.088972343
26.34854781,0.08893799
26.36948773,0.088904397
26.39044542,0.088870609
26.4113466,0.088835689
26.43220681,0.088798782
26.45312815,0.088759288
26.47410876,0.088717276
26.49504706,0.088673513
26.51591357,0.088628994
26.53680318,0.088584591
26.55776002,0.088541225
26.57872172,0.088499774
26.59960518,0.088460713
26.62047809,0.088423744
26.64141245,0.088388145
26.66238643,0.088353053
26.6833003,0.088317646
26.70416305,0.088281078
26.72505821,0.08824271
26.74602459,0.088202417
26.76696315,0.088160792
26.7878191,0.088118691
26.80869182,0.088076811
26.82962439,0.088035916
26.8505809,0.087996703
26.87147696,0.087959566
26.89233681,0.087924246
26.91325049,0.087889974
26.93422025,0.087855851
26.95515882,0.087821039
26.97604234,0.087784763
26.99692979,0.087746457
27.01756455,0.087706617
27.03855606,0.087664507
27.05949102,0.087621737
27.08035911,0.08757933
27.10126969,0.087538015
27.12223685,0.087498483
27.14319873,0.087461162
27.16408454,0.087426001
27.18496448,0.087392273
27.20591322,0.087358965
27.2268845,0.087325149
27.24779033,0.087290082
27.26864946,0.08725316
27.28954968,0.087214063
27.31051254,0.087173018
27.33144244,0.087130851
27.35229373,0.087088517
27.37316385,0.08704669
27.39409074,0.087005981
27.41503798,0.086966799
27.43592347,0.08692921
27.4567739,0.086892683
27.47767275,0.086856321
27.4986211,0.086819276
27.51954279,0.086780948
27.54040387,0.086740968
27.56126814,0.086699184
27.58220589,0.086655832
27.60315505,0.086611778
27.62404043,0.086568132
27.64488761,0.086525791
27.665783,0.086485321
27.68673358,0.086447085
27.70765444,0.086411148
27.72849903,0.086377045
27.74937407,0.086343758
27.77030711,0.086310285
27.79125488,0.086275808
27.81214312,0.08623984
27.8329948,0.086202123
27.85391113,0.086162648
27.87487814,0.086121953
27.8957959,0.086080971
27.91664703,0.086040514
27.93752015,0.086001041
27.95845978,0.0859628
27.97939872,0.08592585
28,0.08589031
28.02097309,0.085854223
28.04183274,0.085817591
28.06275926,0.085779362
28.08371332,0.08573914
28.10460707,0.085697021
28.12545848,0.085653316
28.14635729,0.085608512
28.16732144,0.085563471
28.18825177,0.085519361
28.20910459,0.085477073
28.22999517,0.085436853
28.2509532,0.085398723
28.27192545,0.085362416
28.29283629,0.085327338
28.31371618,0.085292554
28.33467476,0.085257048
28.35567092,0.085220283
28.37659048,0.085182218
28.39744819,0.085142988
28.4183537,0.085102865
28.43930956,0.085062523
28.46022709,0.085022857
28.48107277,0.084984523
28.50192344,0.084947699
28.52285325,0.084912228
28.54377495,0.084877858
28.56461175,0.084844023
28.58543789,0.084809792
28.60632571,0.084774301
28.62725373,0.084737076
28.64813844,0.08469813
28.66896635,0.084657759
28.68984408,0.084616347
28.71079571,0.08457464
28.73171062,0.084533698
28.75253416,0.084494321
28.77338281,0.084456714
28.79429215,0.08442089
28.81521833,0.084386609
28.83607908,0.084353347
28.85690871,0.084320198
28.87781652,0.084286146
28.89876394,0.084250603
28.91964043,0.084213461
28.9404685,0.084174791
28.96135373,0.084134844
28.98230943,0.084094278
29.00303069,0.084054437
29.02387933,0.08401527
29.04471984,0.083977441
29.06562141,0.083940903
29.08656391,0.083905428
29.10743534,0.083870644
29.12825126,0.083835814
29.1491167,0.083800072
29.17003055,0.083762918
29.19091016,0.083724324
29.21171534,0.08368458
29.23256298,0.083644003
29.25349347,0.083603263
29.27439049,0.083563391
29.29518837,0.083525173
29.31601972,0.083488755
29.33692972,0.083454124
29.35785178,0.083421101
29.37869461,0.083389224
29.39950759,0.083357637
29.42039797,0.083325372
29.4413241,0.083291816
29.46218842,0.083256735
29.48301015,0.083220085
29.50389723,0.083182007
29.52484346,0.083143107
29.54572813,0.083104319
29.56654379,0.083066296
29.5874136,0.08302923
29.60835501,0.082993202
29.62927247,0.082958149
29.65012938,0.082923626
29.67097527,0.082888897
29.69190877,0.082853144
29.71284547,0.08281601
29.7336989,0.082777457
29.75454298,0.082737519
29.77545005,0.082696559
29.79640347,0.082655361
29.81729533,0.08261498
29.8381361,0.082576131
29.85901564,0.08253913
29.87996209,0.082504073
29.90087926,0.082470891
29.92171493,0.082439117
29.94258256,0.082407861
29.96351739,0.082376332
29.98446266,0.082343992
30.004653,0.082311705
30.02562744,0.082276933
30.04656778,0.082241205
30.06744474,0.082205077
30.0882946,0.082169119
30.10922299,0.082133761
30.13017942,0.082099525
30.15106184,0.08206671
30.17189089,0.082035076
30.19276693,0.082003988
30.21368763,0.081972796
30.23458781,0.081940925
30.2554093,0.081907938
30.27624782,0.081873416
30.29715376,0.081837322
30.31807195,0.081800124
30.33892941,0.081762587
30.35975186,0.081725414
30.38063141,0.081689151
30.40156756,0.08165431
30.42246688,0.08162123
30.44329484,0.081589773
30.46416309,0.081559272
30.48509455,0.081529005
30.50603041,0.081498325
30.52690573,0.081466722
30.54775223,0.081433796
30.56867442,0.081399326
30.5896357,0.081363618
30.6105359,0.081327342
30.63137704,0.081291124
30.65226425,0.081255401
30.67320654,0.081220642
30.69413933,0.081187184
30.71499296,0.081155048
30.73585725,0.081123716
30.75679047,0.081092533
30.77773968,0.081060946
30.79861946,0.081028557
30.81945487,0.080995038
30.84034364,0.080960237
30.86128061,0.080924462
30.88217639,0.080888415
30.90299685,0.080852823
30.92385493,0.080818129
30.94477717,0.080784765
30.96569263,0.080753044
30.98654766,0.080722896
31.00691239,0.080694458
31.02786332,0.080665583
31.04874084,0.080636467
31.06956524,0.080606444
31.0904415,0.080574942
31.11138926,0.080541801
31.13230461,0.080507375
31.15314044,0.080472198
31.17399532,0.080436686
31.19491513,0.080401348
31.21585257,0.080366731
31.23672012,0.080333213
31.25755836,0.080300691
31.27846023,0.080268729
31.29940722,0.080236877
31.32029493,0.080204742
31.34111006,0.080171868
31.3619635,0.080137804
31.38287117,0.08010252
31.40376862,0.080066426
31.42458539,0.08003019
31.44541103,0.07999432
31.46630508,0.07995937
31.48721676,0.079925933
31.50806325,0.079894384
31.52886766,0.079864613
31.54972126,0.079836134
31.57062912,0.079808366
31.59150501,0.079780743
31.61230525,0.079752683
31.63313776,0.079723581
31.65402753,0.079693199
31.67492807,0.079661696
31.69577111,0.079629523
31.71657731,0.079597152
31.7374479,0.079564945
31.75836874,0.079533343
31.77924417,0.079502701
31.80005687,0.079472995
31.82089018,0.079443815
31.84179086,0.079414636
31.86269958,0.079385003
31.8835367,0.079354556
31.90436104,0.079322915
31.92523657,0.079289935
31.94615881,0.07925585
31.96704949,0.079221265
31.98788307,0.079186845
32.00873042,0.079153102
32.02966267,0.079120434
32.05058705,0.079089263
32.07144137,0.079059655
32.09229677,0.079031203
32.1132211,0.079003313
32.13417601,0.078975427
32.15507247,0.078947082
32.17592331,0.078917837
32.19681485,0.07888738
32.21777169,0.078855748
32.23870201,0.078823409
32.25955032,0.078790948
32.2804246,0.07875873
32.30135801,0.07872715
32.32230916,0.078696525
32.34319773,0.078666966
32.36404627,0.078638191
32.38495924,0.078609631
32.40592376,0.078580795
32.42683618,0.078551359
32.44767774,0.078521043
32.46854935,0.078489618
32.4894811,0.078457204
32.51041173,0.078424292
32.53126309,0.078391547
32.55210816,0.078359419
32.5730064,0.078328288
32.59393951,0.078298446
32.61482247,0.078270002
32.63564938,0.078242673
32.65650644,0.078215855
32.67743369,0.078188909
32.6983417,0.078161381
32.71917646,0.078132919
32.73999567,0.078103249
32.76087404,0.078072311
32.78178028,0.078040426
32.80262993,0.078008172
32.82341904,0.077976061
32.84424676,0.077944383
32.86512632,0.077913405
32.88598482,0.077883293
32.90678915,0.077853912
32.9275679,0.077824864
32.94842218,0.077795571
32.96930438,0.077765687
32.99012338,0.077735073
33.01088491,0.077703663
33.03176773,0.077671354


==> figs/data/tjBGK_Re10_wall2.csv <==
x,us,p,tw
0.00000000,0.27470002,0.81954682,-0.79927480
0.01002506,0.14887628,0.78866124,-0.07183378
0.02005013,0.06252241,0.78893369,0.21854955
0.03007519,0.00744320,0.79080266,0.38599306
0.04010025,0.01308117,0.79577333,0.31470525
0.05012531,0.01871910,0.80074394,0.24341792
0.06015038,0.01902679,0.80375057,0.22938034
0.07017544,0.01682611,0.80583286,0.24228415
0.08020050,0.02136310,0.80822051,0.22502469
0.09022556,0.02424944,0.81000555,0.20863830
0.10025063,0.02713534,0.81179053,0.19225360
0.11027569,0.02925862,0.81330955,0.18178907
0.12030075,0.02977076,0.81426692,0.18381494
0.13032581,0.03028289,0.81522429,0.18584082
0.14035088,0.03079181,0.81601149,0.18837605
0.15037594,0.03129878,0.81669605,0.19121860
0.16040100,0.03180575,0.81738067,0.19406113
0.17042607,0.03229635,0.81781840,0.20027336
0.18045113,0.03285452,0.81828398,0.20500727
0.19047619,0.03343674,0.81873053,0.20973738
0.20050125,0.03414698,0.81906766,0.21441928
0.21052632,0.03485721,0.81940478,0.21910119
0.22055138,0.03558333,0.81970477,0.22382489
0.23057644,0.03633587,0.81994283,0.22861810
0.24060150,0.03708841,0.82018095,0.23341124
0.25062657,0.03788037,0.82037055,0.23810223
0.26065163,0.03866538,0.82052976,0.24282807
0.27067669,0.03945040,0.82068902,0.24755387
0.28070175,0.04023349,0.82080263,0.25222734
0.29072682,0.04101579,0.82089764,0.25687936
0.30075188,0.04179809,0.82099259,0.26153135
0.31077694,0.04256729,0.82104576,0.26608172
0.32080201,0.04333297,0.82108939,0.27060336
0.33082707,0.04409880,0.82113296,0.27512664
0.34085213,0.04484907,0.82113516,0.27954260
0.35087719,0.04559419,0.82113463,0.28393659
0.36090226,0.04633930,0.82113421,0.28833055
0.37092732,0.04706127,0.82110053,0.29258198
0.38095238,0.04777997,0.82106221,0.29681319
0.39097744,0.04849866,0.82102388,0.30104440
0.40100251,0.04919342,0.82095921,0.30513707
0.41102757,0.04988281,0.82088906,0.30919632
0.42105263,0.05057228,0.82081878,0.31325647
0.43107769,0.05124072,0.82072634,0.31718406
0.44110276,0.05190101,0.82062781,0.32107127
0.45112782,0.05256129,0.82052922,0.32495847
0.46115288,0.05320539,0.82041734,0.32874718
0.47117794,0.05383487,0.82029349,0.33244693
0.48120301,0.05446435,0.82016963,0.33614668
0.49122807,0.05508544,0.82003981,0.33979613
0.50125313,0.05568432,0.81989402,0.34331238
0.51127820,0.05628284,0.81974822,0.34682304
0.52130326,0.05688157,0.81960189,0.35033205
0.53132832,0.05744972,0.81943619,0.35366011
0.54135338,0.05801787,0.81927049,0.35698819
0.55137845,0.05858603,0.81910485,0.36031631
0.56140351,0.05913781,0.81892961,0.36354199
0.57142857,0.05967466,0.81874573,0.36667427
0.58145363,0.06021152,0.81856191,0.36980656
0.59147870,0.06074767,0.81837767,0.37293452
0.60150376,0.06125401,0.81817794,0.37587929
0.61152882,0.06176035,0.81797820,0.37882408
0.62155388,0.06226669,0.81777847,0.38176885
0.63157895,0.06275734,0.81757104,0.38461354
0.64160401,0.06323272,0.81735671,0.38736236
0.65162907,0.06370797,0.81714225,0.39010882
0.66165414,0.06418353,0.81692791,0.39286155
0.67167920,0.06463652,0.81670380,0.39547145
0.68170426,0.06508093,0.81647605,0.39802706
0.69172932,0.06552532,0.81624830,0.40058267
0.70175439,0.06596972,0.81602061,0.40313825
0.71177945,0.06638629,0.81578201,0.40552065
0.72180451,0.06680063,0.81554258,0.40788916
0.73182957,0.06721497,0.81530321,0.41025767
0.74185464,0.06762534,0.81506234,0.41259518
0.75187970,0.06800943,0.81481224,0.41477358
0.76190476,0.06839352,0.81456208,0.41695201
0.77192982,0.06877761,0.81431204,0.41913050
0.78195489,0.06916171,0.81406194,0.42130896
0.79197995,0.06951624,0.81380242,0.42330086
0.80200501,0.06987006,0.81354260,0.42528820
0.81203008,0.07022387,0.81328285,0.42727557
0.82205514,0.07057769,0.81302303,0.42926291
0.83208020,0.07090773,0.81275642,0.43110186
0.84210526,0.07123271,0.81248832,0.43290922
0.85213033,0.07155757,0.81222022,0.43471402
0.86215539,0.07188249,0.81195205,0.43652019
0.87218045,0.07218854,0.81167889,0.43820813
0.88220551,0.07248495,0.81140333,0.43983635
0.89223058,0.07278136,0.81112772,0.44146463
0.90225564,0.07307778,0.81085211,0.44309285
0.91228070,0.07337113,0.81057578,0.44470197
0.92230576,0.07363950,0.81029361,0.44615459
0.93233083,0.07390787,0.81001145,0.44760725
0.94235589,0.07417624,0.80972928,0.44905984
0.95238095,0.07444461,0.80944705,0.45051247
0.96240602,0.07469877,0.80916190,0.45187649
0.97243108,0.07494105,0.80887419,0.45316657
0.98245614,0.07518329,0.80858642,0.45445594
0.99248120,0.07542556,0.80829877,0.45574561
1.00250627,0.07566781,0.80801105,0.45703527
1.01253133,0.07588584,0.80771863,0.45817223
1.02255639,0.07610288,0.80742621,0.45930532
1.03258145,0.07631992,0.80713373,0.46043843
1.04260652,0.07653696,0.80684119,0.46157157
1.05263158,0.07675400,0.80654877,0.46270469
1.06265664,0.07694853,0.80625242,0.46369758
1.07268170,0.07714158,0.80595589,0.46468127
1.08270677,0.07733463,0.80565935,0.46566501
1.09273183,0.07752768,0.80536276,0.46664876
1.10275689,0.07772072,0.80506623,0.46763244
1.11278195,0.07789434,0.80476683,0.46849623
1.12280702,0.07806572,0.80446708,0.46934611
1.13283208,0.07823709,0.80416733,0.47019586
1.14285714,0.07840846,0.80386752,0.47104570
1.15288221,0.07857984,0.80356777,0.47189549
1.16290727,0.07873436,0.80326581,0.47263968
1.17293233,0.07888554,0.80296338,0.47336474
1.18295739,0.07903673,0.80266094,0.47408974
1.19298246,0.07918791,0.80235857,0.47481480
1.20300752,0.07933909,0.80205613,0.47553986
1.21303258,0.07948545,0.80175316,0.47623512
1.22305764,0.07961819,0.80144870,0.47684619
1.23308271,0.07975091,0.80114424,0.47745731
1.24310777,0.07988365,0.80083972,0.47806844
1.25313283,0.08001639,0.80053526,0.47867957
1.26315789,0.08014912,0.80023080,0.47929069
1.27318296,0.08027121,0.79992521,0.47983643
1.28320802,0.08038805,0.79961926,0.48034987
1.29323308,0.08050489,0.79931319,0.48086333
1.30325815,0.08062172,0.79900718,0.48137665
1.31328321,0.08073854,0.79870111,0.48189008
1.32330827,0.08085467,0.79839510,0.48239750
1.33333333,0.08095735,0.79808789,0.48282400
1.34335840,0.08106004,0.79778075,0.48325053
1.35338346,0.08116271,0.79747355,0.48367706
1.36340852,0.08126540,0.79716641,0.48410356
1.37343358,0.08136808,0.79685915,0.48453009
1.38345865,0.08147076,0.79655200,0.48495662
1.39348371,0.08156305,0.79624420,0.48531923
1.40350877,0.08165355,0.79593623,0.48567083
1.41353383,0.08174405,0.79562825,0.48602250
1.42355890,0.08183456,0.79532027,0.48637411
1.43358396,0.08192506,0.79501230,0.48672578
1.44360902,0.08201557,0.79470432,0.48707739
1.45363409,0.08209988,0.79439604,0.48739097
1.46365915,0.08218054,0.79408747,0.48768231
1.47368421,0.08226122,0.79377902,0.48797360
1.48370927,0.08234189,0.79347050,0.48826486
1.49373434,0.08242255,0.79316205,0.48855615
1.50375940,0.08250323,0.79285353,0.48884746
1.51378446,0.08258090,0.79254502,0.48911908
1.52380952,0.08265345,0.79223621,0.48936030
1.53383459,0.08272599,0.79192734,0.48960155
1.54385965,0.08279854,0.79161853,0.48984277
1.55388471,0.08287109,0.79130971,0.49008399
1.56390977,0.08294363,0.79100090,0.49032521
1.57393484,0.08301618,0.79069209,0.49056646
1.58395990,0.08308579,0.79038316,0.49078929
1.59398496,0.08315203,0.79007417,0.49099106
1.60401003,0.08321826,0.78976518,0.49119282
1.61403509,0.08328450,0.78945613,0.49139455
1.62406015,0.08335074,0.78914714,0.49159631
1.63408521,0.08341698,0.78883815,0.49179801
1.64411028,0.08348321,0.78852916,0.49199978
1.65413534,0.08354708,0.78822005,0.49218670
1.66416040,0.08360878,0.78791088,0.49236000
1.67418546,0.08367047,0.78760177,0.49253339
1.68421053,0.08373217,0.78729260,0.49270669
1.69423559,0.08379386,0.78698349,0.49288002
1.70426065,0.08385555,0.78667438,0.49305338
1.71428571,0.08391725,0.78636521,0.49322671
1.72431078,0.08397725,0.78605610,0.49338806
1.73433584,0.08403573,0.78574681,0.49354047
1.74436090,0.08409422,0.78543758,0.49369290
1.75438596,0.08415270,0.78512836,0.49384528
1.76441103,0.08421119,0.78481907,0.49399775
1.77443609,0.08426967,0.78450984,0.49415013
1.78446115,0.08432815,0.78420061,0.49430254
1.79448622,0.08438662,0.78389138,0.49445498
1.80451128,0.08444355,0.78358203,0.49459651
1.81453634,0.08450011,0.78327268,0.49473563
1.82456140,0.08455668,0.78296334,0.49487475
1.83458647,0.08461325,0.78265399,0.49501389
1.84461153,0.08466982,0.78234464,0.49515304
1.85463659,0.08472639,0.78203523,0.49529216
1.86466165,0.08478295,0.78172588,0.49543127
1.87468672,0.08483947,0.78141654,0.49557003
1.88471178,0.08489523,0.78110695,0.49570221
1.89473684,0.08495099,0.78079736,0.49583438
1.90476190,0.08500675,0.78048784,0.49596649
1.91478697,0.08506251,0.78017825,0.49609867
1.92481203,0.08511827,0.77986872,0.49623084
1.93483709,0.08517403,0.77955914,0.49636301
1.94486216,0.08522979,0.77924949,0.49649519
1.95488722,0.08528554,0.77893996,0.49662632
1.96491228,0.08534124,0.77863008,0.49675587
1.97493734,0.08539695,0.77832025,0.49688542
1.98496241,0.08545265,0.77801037,0.49701500
1.99498747,0.08550836,0.77770054,0.49714455
2.00501253,0.08556407,0.77739066,0.49727404
2.01503759,0.08561978,0.77708083,0.49740362
2.02506266,0.08567549,0.77677095,0.49753317
2.03508772,0.08573119,0.77646106,0.49766272
2.04511278,0.08578730,0.77615100,0.49779302
2.05513784,0.08584367,0.77584076,0.49792382
2.06516291,0.08590005,0.77553058,0.49805459
2.07518797,0.08595642,0.77522027,0.49818540
2.08521303,0.08601280,0.77491003,0.49831620
2.09523810,0.08606917,0.77459985,0.49844697
2.10526316,0.08612555,0.77428955,0.49857777
2.11528822,0.08618192,0.77397931,0.49870861
2.12531328,0.08623829,0.77366912,0.49883941
2.13533835,0.08629568,0.77335835,0.49897355
2.14536341,0.08635315,0.77304763,0.49910808
2.15538847,0.08641063,0.77273685,0.49924260
2.16541353,0.08646812,0.77242607,0.49937713
2.17543860,0.08652559,0.77211535,0.49951163
2.18546366,0.08658307,0.77180457,0.49964616
2.19548872,0.08664054,0.77149379,0.49978071
2.20551378,0.08669803,0.77118301,0.49991518
2.21553885,0.08675571,0.77087218,0.50005043
2.22556391,0.08681461,0.77056080,0.50019008
2.23558897,0.08687352,0.77024937,0.50032973
2.24561404,0.08693241,0.76993805,0.50046939
2.25563910,0.08699132,0.76962662,0.50060904
2.26566416,0.08705022,0.76931518,0.50074869
2.27568922,0.08710913,0.76900381,0.50088835
2.28571429,0.08716802,0.76869237,0.50102800
2.29573935,0.08722693,0.76838100,0.50116765
2.30576441,0.08728583,0.76806957,0.50130725
2.31578947,0.08734551,0.76775777,0.50144982
2.32581454,0.08740608,0.76744562,0.50159562
2.33583960,0.08746664,0.76713347,0.50174135
2.34586466,0.08752722,0.76682121,0.50188720
2.35588972,0.08758778,0.76650906,0.50203294
2.36591479,0.08764835,0.76619691,0.50217879
2.37593985,0.08770891,0.76588470,0.50232458
2.38596491,0.08776948,0.76557249,0.50247037
2.39598997,0.08783004,0.76526034,0.50261617
2.40601504,0.08789060,0.76494813,0.50276190
2.41604010,0.08795239,0.76463532,0.50291228
2.42606516,0.08801465,0.76432222,0.50306433
2.43609023,0.08807692,0.76400918,0.50321639
2.44611529,0.08813918,0.76369607,0.50336844
2.45614035,0.08820143,0.76338303,0.50352055
2.46616541,0.08826370,0.76306999,0.50367260
2.47619048,0.08832595,0.76275694,0.50382465
2.48621554,0.08838822,0.76244384,0.50397670
2.49624060,0.08845048,0.76213080,0.50412881
2.50626566,0.08851274,0.76181775,0.50428087
2.51629073,0.08857653,0.76150364,0.50443822
2.52631579,0.08864052,0.76118958,0.50459629
2.53634085,0.08870452,0.76087552,0.50475436
2.54636591,0.08876850,0.76056141,0.50491250
2.55639098,0.08883251,0.76024741,0.50507051
2.56641604,0.08889649,0.75993335,0.50522858
2.57644110,0.08896049,0.75961930,0.50538671
2.58646617,0.08902448,0.75930518,0.50554478
2.59649123,0.08908848,0.75899112,0.50570285
2.60651629,0.08915248,0.75867707,0.50586098
2.61654135,0.08921652,0.75836295,0.50601923
2.62656642,0.08928224,0.75804776,0.50618303
2.63659148,0.08934798,0.75773251,0.50634682
2.64661654,0.08941371,0.75741732,0.50651062
2.65664160,0.08947945,0.75710207,0.50667447
2.66666667,0.08954517,0.75678688,0.50683832
2.67669173,0.08961090,0.75647163,0.50700212
2.68671679,0.08967663,0.75615638,0.50716591
2.69674185,0.08974237,0.75584120,0.50732970
2.70676692,0.08980809,0.75552601,0.50749356
2.71679198,0.08987383,0.75521082,0.50765735
2.72681704,0.08993971,0.75489545,0.50782156
2.73684211,0.09000708,0.75457901,0.50799036
2.74686717,0.09007446,0.75426269,0.50815916
2.75689223,0.09014183,0.75394624,0.50832790
2.76691729,0.09020921,0.75362980,0.50849670
2.77694236,0.09027658,0.75331342,0.50866544
2.78696742,0.09034397,0.75299704,0.50883418
2.79699248,0.09041134,0.75268060,0.50900298
2.80701754,0.09047871,0.75236416,0.50917172
2.81704261,0.09054609,0.75204778,0.50934052
2.82706767,0.09061346,0.75173134,0.50950927
2.83709273,0.09068101,0.75141472,0.50967836
2.84711779,0.09075002,0.75109702,0.50985157
2.85714286,0.09081902,0.75077927,0.51002485
2.86716792,0.09088803,0.75046158,0.51019806
2.87719298,0.09095704,0.75014389,0.51037127
2.88721805,0.09102604,0.74982619,0.51054448
2.89724311,0.09109505,0.74950844,0.51071769
2.90726817,0.09116405,0.74919069,0.51089090
2.91729323,0.09123305,0.74887300,0.51106411
2.92731830,0.09130206,0.74855524,0.51123738
2.93734336,0.09137107,0.74823755,0.51141059
2.94736842,0.09144007,0.74791986,0.51158381
2.95739348,0.09150907,0.74760211,0.51175702
2.96741855,0.09157945,0.74728316,0.51193357
2.97744361,0.09165008,0.74696404,0.51211071
2.98746867,0.09172069,0.74664485,0.51228786
2.99749373,0.09179131,0.74632567,0.51246500
3.00751880,0.09186193,0.74600661,0.51264215
3.01754386,0.09193255,0.74568743,0.51281929
3.02756892,0.09200317,0.74536824,0.51299644
3.03759398,0.09207378,0.74504912,0.51317358
3.04761905,0.09214441,0.74472994,0.51335073
3.05764411,0.09221502,0.74441075,0.51352787
3.06766917,0.09228564,0.74409163,0.51370496
3.07769424,0.09235626,0.74377251,0.51388216
3.08771930,0.09242775,0.74345249,0.51406115
3.09774436,0.09249993,0.74313188,0.51424176
3.10776942,0.09257210,0.74281132,0.51442224
3.11779449,0.09264427,0.74249071,0.51460284
3.12781955,0.09271645,0.74217010,0.51478332
3.13784461,0.09278863,0.74184954,0.51496392
3.14786967,0.09286080,0.74152887,0.51514441
3.15789474,0.09293298,0.74120826,0.51532495
3.16791980,0.09300516,0.74088764,0.51550549
3.17794486,0.09307733,0.74056709,0.51568604
3.18796992,0.09314951,0.74024647,0.51586664
3.19799499,0.09322169,0.73992580,0.51604712
3.20802005,0.09329426,0.73960483,0.51622832
3.21804511,0.09336804,0.73928267,0.51641208
3.22807018,0.09344181,0.73896044,0.51659578
3.23809524,0.09351559,0.73863828,0.51677942
3.24812030,0.09358937,0.73831612,0.51696312
3.25814536,0.09366315,0.73799396,0.51714683
3.26817043,0.09373692,0.73767179,0.51733053
3.27819549,0.09381070,0.73734957,0.51751423
3.28822055,0.09388448,0.73702741,0.51769793
3.29824561,0.09395825,0.73670518,0.51788163
3.30827068,0.09403203,0.73638308,0.51806533
3.31829574,0.09410581,0.73606086,0.51824903
3.32832080,0.09417958,0.73573869,0.51843274
3.33834586,0.09425336,0.73541653,0.51861644
3.34837093,0.09432787,0.73509353,0.51880145
3.35839599,0.09440334,0.73476970,0.51898825
3.36842105,0.09447881,0.73444581,0.51917493
3.37844612,0.09455427,0.73412198,0.51936173
3.38847118,0.09462973,0.73379809,0.51954848
3.39849624,0.09470519,0.73347420,0.51973522
3.40852130,0.09478066,0.73315036,0.51992196
3.41854637,0.09485613,0.73282647,0.52010870
3.42857143,0.09493159,0.73250264,0.52029550
3.43859649,0.09500705,0.73217875,0.52048224
3.44862155,0.09508251,0.73185486,0.52066898
3.45864662,0.09515798,0.73153102,0.52085572
3.46867168,0.09523344,0.73120719,0.52104247
3.47869674,0.09530891,0.73088330,0.52122921
3.48872180,0.09538541,0.73055840,0.52141774
3.49874687,0.09546257,0.73023283,0.52160734
3.50877193,0.09553973,0.72990721,0.52179694
3.51879699,0.09561688,0.72958165,0.52198660
3.52882206,0.09569404,0.72925603,0.52217621
3.53884712,0.09577119,0.72893047,0.52236581
3.54887218,0.09584835,0.72860491,0.52255541
3.55889724,0.09592550,0.72827929,0.52274501
3.56892231,0.09600267,0.72795373,0.52293468
3.57894737,0.09607982,0.72762811,0.52312428
3.58897243,0.09615698,0.72730255,0.52331388
3.59899749,0.09623413,0.72697699,0.52350348
3.60902256,0.09631129,0.72665137,0.52369308
3.61904762,0.09638844,0.72632581,0.52388269
3.62907268,0.09646707,0.72599876,0.52407491
3.63909774,0.09654608,0.72567135,0.52426755
3.64912281,0.09662507,0.72534388,0.52446026
3.65914787,0.09670408,0.72501647,0.52465284
3.66917293,0.09678308,0.72468907,0.52484554
3.67919799,0.09686209,0.72436160,0.52503818
3.68922306,0.09694109,0.72403419,0.52523088
3.69924812,0.09702009,0.72370678,0.52542353
3.70927318,0.09709910,0.72337937,0.52561623
3.71929825,0.09717809,0.72305197,0.52580881
3.72932331,0.09725710,0.72272456,0.52600151
3.73934837,0.09733610,0.72239709,0.52619416
3.74937343,0.09741510,0.72206968,0.52638680
3.75939850,0.09749410,0.72174227,0.52657950
3.76942356,0.09757311,0.72141480,0.52677214
3.77944862,0.09765260,0.72108686,0.52696562
3.78947368,0.09773361,0.72075748,0.52716154
3.79949875,0.09781463,0.72042811,0.52735740
3.80952381,0.09789564,0.72009867,0.52755338
3.81954887,0.09797665,0.71976924,0.52774930
3.82957393,0.09805766,0.71943980,0.52794522
3.83959900,0.09813868,0.71911043,0.52814120
3.84962406,0.09821969,0.71878093,0.52833706
3.85964912,0.09830070,0.71845156,0.52853298
3.86967419,0.09838171,0.71812218,0.52872896
3.87969925,0.09846273,0.71779275,0.52892482
3.88972431,0.09854374,0.71746331,0.52912080
3.89974937,0.09862475,0.71713388,0.52931672
3.90977444,0.09870576,0.71680450,0.52951264
3.91979950,0.09878678,0.71647513,0.52970856
3.92982456,0.09886779,0.71614563,0.52990448
3.93984962,0.09895026,0.71581483,0.53010273
3.94987469,0.09903336,0.71548343,0.53030199
3.95989975,0.09911647,0.71515197,0.53050125
3.96992481,0.09919956,0.71482056,0.53070056
3.97994987,0.09928267,0.71448910,0.53089982
3.98997494,0.09936577,0.71415770,0.53109908
4.00000000,0.09944887,0.71382624,0.53129834


==> figs/data/tjBGK_Re10_wall3.csv <==
x,us,p,tw
0.00000000,0.00000124,0.86616296,0.00003386
0.01253133,0.00276674,0.86613458,0.01778626
0.02506266,0.00553225,0.86610627,0.03553865
0.03759398,0.00828835,0.86603385,0.05323946
0.05012531,0.01104185,0.86594927,0.07092600
0.06265664,0.01378032,0.86583304,0.08849744
0.07518797,0.01650729,0.86569268,0.10598087
0.08771930,0.01922341,0.86553347,0.12343878
0.10025063,0.02191216,0.86533844,0.14065495
0.11278195,0.02459430,0.86513633,0.15782756
0.12531328,0.02723342,0.86488831,0.17471677
0.13784461,0.02987254,0.86464030,0.19160597
0.15037594,0.03245365,0.86434525,0.20807706
0.16290727,0.03503181,0.86404628,0.22456299
0.17543860,0.03755441,0.86371231,0.24060676
0.18796992,0.04005817,0.86336440,0.25656632
0.20050125,0.04252046,0.86299390,0.27223137
0.21303258,0.04493844,0.86259931,0.28758165
0.22556391,0.04733148,0.86219317,0.30276459
0.23809524,0.04965463,0.86175507,0.31745738
0.25062657,0.05197212,0.86131477,0.33210698
0.26315789,0.05419314,0.86083686,0.34612459
0.27568922,0.05641416,0.86035889,0.36014223
0.28822055,0.05854075,0.85984987,0.37350160
0.30075188,0.06064844,0.85933465,0.38672930
0.31328321,0.06268319,0.85879904,0.39947227
0.32581454,0.06467072,0.85825038,0.41187245
0.33834586,0.06660883,0.85768986,0.42395195
0.35087719,0.06847315,0.85711211,0.43555287
0.36340852,0.07031333,0.85652953,0.44698864
0.37593985,0.07204599,0.85592550,0.45768893
0.38847118,0.07377866,0.85532153,0.46838924
0.40100251,0.07538258,0.85469639,0.47824645
0.41353383,0.07698207,0.85407066,0.48807463
0.42606516,0.07847652,0.85343021,0.49716210
0.43859649,0.07993995,0.85278624,0.50609440
0.45112782,0.08132865,0.85213405,0.51451319
0.46365915,0.08265363,0.85147518,0.52252173
0.47619048,0.08393472,0.85081279,0.53023803
0.48872180,0.08512105,0.85014260,0.53732359
0.50125313,0.08629746,0.84947264,0.54439282
0.51378446,0.08734892,0.84879428,0.55057526
0.52631579,0.08840381,0.84811711,0.55683357
0.53884712,0.08933274,0.84743524,0.56225699
0.55137845,0.09025806,0.84675324,0.56765640
0.56390977,0.09107886,0.84607029,0.57239974
0.57644110,0.09188035,0.84538716,0.57702184
0.58897243,0.09259205,0.84470361,0.58101970
0.60150376,0.09327263,0.84402150,0.58487505
0.61403509,0.09388728,0.84334099,0.58829939
0.62656642,0.09444958,0.84266186,0.59138149
0.63909774,0.09496811,0.84198499,0.59419525
0.65162907,0.09541883,0.84131116,0.59656572
0.66416040,0.09584466,0.84063900,0.59877902
0.67669173,0.09619208,0.83997333,0.60053486
0.68922306,0.09653744,0.83930784,0.60227728
0.70175439,0.09678408,0.83865094,0.60338312
0.71428571,0.09703071,0.83799404,0.60448903
0.72681704,0.09720504,0.83734608,0.60516363
0.73934837,0.09735895,0.83669955,0.60567987
0.75187970,0.09746540,0.83606046,0.60592383
0.76441103,0.09753719,0.83542693,0.60597616
0.77694236,0.09758795,0.83479679,0.60589498
0.78947368,0.09758109,0.83417606,0.60544801
0.80200501,0.09757423,0.83355534,0.60500103
0.81453634,0.09750307,0.83294833,0.60418206
0.82706767,0.09742882,0.83234197,0.60334522
0.83959900,0.09731276,0.83174413,0.60221112
0.85213033,0.09717769,0.83115268,0.60101283
0.86466165,0.09703176,0.83056426,0.59974688
0.87719298,0.09684262,0.82998788,0.59821248
0.88972431,0.09665349,0.82941163,0.59667808
0.90225564,0.09643156,0.82884723,0.59496224
0.91478697,0.09619783,0.82828617,0.59315681
0.92731830,0.09595328,0.82773042,0.59129769
0.93984962,0.09568474,0.82718569,0.58931810
0.95238095,0.09541621,0.82664090,0.58733851
0.96491228,0.09512661,0.82610744,0.58523166
0.97744361,0.09482883,0.82557839,0.58307540
0.98997494,0.09452871,0.82505113,0.58090770
1.00250627,0.09421124,0.82453758,0.57865512
1.01503759,0.09389234,0.82402354,0.57637244
1.02756892,0.09356759,0.82351780,0.57407457
1.04010025,0.09323676,0.82301939,0.57175630
1.05263158,0.09290592,0.82252109,0.56943798
1.06516291,0.09257014,0.82203323,0.56709337
1.07769424,0.09223242,0.82154959,0.56473827
1.09022556,0.09189469,0.82106590,0.56238323
1.10275689,0.09155747,0.82059509,0.56005013
1.11528822,0.09122027,0.82012540,0.55771899
1.12781955,0.09088393,0.81965733,0.55539608
1.14035088,0.09055180,0.81920075,0.55309838
1.15288221,0.09021939,0.81874406,0.55079502
1.16541353,0.08988883,0.81828874,0.54851872
1.17794486,0.08956824,0.81784493,0.54630744
1.19047619,0.08924765,0.81740105,0.54409623
1.20300752,0.08892771,0.81695771,0.54188955
1.21553885,0.08862294,0.81652540,0.53979069
1.22807018,0.08831815,0.81609309,0.53769177
1.24060150,0.08801197,0.81566036,0.53556168
1.25313283,0.08772656,0.81523865,0.53359127
1.26566416,0.08744117,0.81481701,0.53162086
1.27819549,0.08715577,0.81439525,0.52965045
1.29072682,0.08688571,0.81398022,0.52777499
1.30325815,0.08662283,0.81356817,0.52594393
1.31578947,0.08635996,0.81315619,0.52411294
1.32832080,0.08610608,0.81274718,0.52234060
1.34085213,0.08586821,0.81234366,0.52067262
1.35338346,0.08563034,0.81194013,0.51900470
1.36591479,0.08539207,0.81153661,0.51731479
1.37844612,0.08518082,0.81114066,0.51581520
1.39097744,0.08497000,0.81074482,0.51432568
1.40350877,0.08475830,0.81034863,0.51281536
1.41604010,0.08455763,0.80995518,0.51137578
1.42857143,0.08437440,0.80956578,0.51004809
1.44110276,0.08419117,0.80917639,0.50872040
1.45363409,0.08400793,0.80878705,0.50739276
1.46616541,0.08384497,0.80840153,0.50618744
1.47869674,0.08368930,0.80801743,0.50502604
1.49122807,0.08353363,0.80763334,0.50386465
1.50375940,0.08338089,0.80724996,0.50273806
1.51629073,0.08325315,0.80687040,0.50174856
1.52882206,0.08312542,0.80649090,0.50075907
1.54135338,0.08299769,0.80611134,0.49976951
1.55388471,0.08287136,0.80573195,0.49878877
1.56641604,0.08277145,0.80535614,0.49797180
1.57894737,0.08267154,0.80498028,0.49715489
1.59147870,0.08257163,0.80460441,0.49633792
1.60401003,0.08247215,0.80422860,0.49552357
1.61654135,0.08239777,0.80385536,0.49485937
1.62907268,0.08232358,0.80348217,0.49419963
1.64160401,0.08224936,0.80310899,0.49353901
1.65413534,0.08217514,0.80273575,0.49287829
1.66666667,0.08212457,0.80236447,0.49235731
1.67919799,0.08207473,0.80199313,0.49184114
1.69172932,0.08202490,0.80162179,0.49132496
1.70426065,0.08197507,0.80125052,0.49080876
1.71679198,0.08193696,0.80087978,0.49036327
1.72932331,0.08191012,0.80050969,0.48998576
1.74185464,0.08188329,0.80013961,0.48960829
1.75438596,0.08185645,0.79976952,0.48923075
1.76691729,0.08183034,0.79939944,0.48885751
1.77944862,0.08182362,0.79902977,0.48859853
1.79197995,0.08181689,0.79866022,0.48833957
1.80451128,0.08181029,0.79829061,0.48808336
1.81704261,0.08180363,0.79792106,0.48782566
1.82957393,0.08180670,0.79755133,0.48762336
1.84210526,0.08181830,0.79718173,0.48747283
1.85463659,0.08182991,0.79681212,0.48732233
1.86716792,0.08184151,0.79644245,0.48717177
1.87969925,0.08185312,0.79607290,0.48702121
1.89223058,0.08187409,0.79570293,0.48692521
1.90476190,0.08190175,0.79533279,0.48686826
1.91729323,0.08192942,0.79496258,0.48681122
1.92982456,0.08195707,0.79459244,0.48675421
1.94235589,0.08198474,0.79422218,0.48669720
1.95488722,0.08202046,0.79385149,0.48668665
1.96741855,0.08206145,0.79348046,0.48670641
1.97994987,0.08210243,0.79310936,0.48672622
1.99248120,0.08214342,0.79273826,0.48674598
2.00501253,0.08218441,0.79236722,0.48676580
2.01754386,0.08223226,0.79199529,0.48682374
2.03007519,0.08228460,0.79162306,0.48690796
2.04260652,0.08233695,0.79125082,0.48699218
2.05513784,0.08238931,0.79087847,0.48707667
2.06766917,0.08244164,0.79050624,0.48716068
2.08020050,0.08249465,0.79013383,0.48724839
2.09273183,0.08255625,0.78975999,0.48738411
2.10526316,0.08261786,0.78938621,0.48751983
2.11779449,0.08267947,0.78901249,0.48765561
2.13032581,0.08274106,0.78863865,0.48779133
2.14285714,0.08280267,0.78826487,0.48792705
2.15538847,0.08286792,0.78789026,0.48808256
2.16791980,0.08293656,0.78751481,0.48825648
2.18045113,0.08300520,0.78713948,0.48843038
2.19298246,0.08307385,0.78676409,0.48860431
2.20551378,0.08314249,0.78638870,0.48877820
2.21804511,0.08321113,0.78601336,0.48895213
2.23057644,0.08328501,0.78563619,0.48915386
2.24310777,0.08335922,0.78525913,0.48935688
2.25563910,0.08343342,0.78488201,0.48955986
2.26817043,0.08350763,0.78450489,0.48976293
2.28070175,0.08358184,0.78412783,0.48996586
2.29323308,0.08365604,0.78375071,0.49016875
2.30576441,0.08373328,0.78337216,0.49038658
2.31829574,0.08381149,0.78299326,0.49060923
2.33082707,0.08388972,0.78261429,0.49083188
2.34335840,0.08396794,0.78223532,0.49105453
2.35588972,0.08404617,0.78185642,0.49127722
2.36842105,0.08412439,0.78147739,0.49149987
2.38095238,0.08420408,0.78109753,0.49172896
2.39348371,0.08428498,0.78071684,0.49196351
2.40601504,0.08436589,0.78033614,0.49219799
2.41854637,0.08444680,0.77995545,0.49243259
2.43107769,0.08452771,0.77957469,0.49266717
2.44360902,0.08460861,0.77919406,0.49290171
2.45614035,0.08469021,0.77881265,0.49313799
2.46867168,0.08477297,0.77843016,0.49337909
2.48120301,0.08485573,0.77804768,0.49362016
2.49373434,0.08493849,0.77766526,0.49386129
2.50626566,0.08502125,0.77728277,0.49410236
2.51879699,0.08510401,0.77690029,0.49434346
2.53132832,0.08518677,0.77651781,0.49458453
2.54385965,0.08526994,0.77613461,0.49482635
2.55639098,0.08535378,0.77575034,0.49506944
2.56892231,0.08543763,0.77536607,0.49531251
2.58145363,0.08552147,0.77498174,0.49555555
2.59398496,0.08560532,0.77459747,0.49579865
2.60651629,0.08568916,0.77421319,0.49604169
2.61904762,0.08577301,0.77382892,0.49628481
2.63157895,0.08585708,0.77344394,0.49652731
2.64411028,0.08594149,0.77305800,0.49676919
2.65664160,0.08602590,0.77267200,0.49701104
2.66917293,0.08611030,0.77228612,0.49725291
2.68170426,0.08619471,0.77190012,0.49749479
2.69423559,0.08627911,0.77151418,0.49773666
2.70676692,0.08636352,0.77112830,0.49797851
2.71929825,0.08644809,0.77074152,0.49821994
2.73182957,0.08653284,0.77035391,0.49845925
2.74436090,0.08661758,0.76996624,0.49869859
2.75689223,0.08670233,0.76957870,0.49893790
2.76942356,0.08678707,0.76919103,0.49917728
2.78195489,0.08687183,0.76880348,0.49941662
2.79448622,0.08695657,0.76841581,0.49965593
2.80701754,0.08704132,0.76802820,0.49989522
2.81954887,0.08712620,0.76763946,0.50013208
2.83208020,0.08721112,0.76725018,0.50036770
2.84461153,0.08729607,0.76686096,0.50060332
2.85714286,0.08738101,0.76647168,0.50083888
2.86967419,0.08746594,0.76608241,0.50107449
2.88220551,0.08755087,0.76569313,0.50131011
2.89473684,0.08763582,0.76530385,0.50154573
2.90726817,0.08772075,0.76491457,0.50178134
2.91979950,0.08780584,0.76452392,0.50201368
2.93233083,0.08789096,0.76413316,0.50224566
2.94486216,0.08797608,0.76374227,0.50247759
2.95739348,0.08806120,0.76335144,0.50270951
2.96992481,0.08814631,0.76296061,0.50294143
2.98245614,0.08823143,0.76256973,0.50317341
2.99498747,0.08831654,0.76217896,0.50340533
3.00751880,0.08840182,0.76178801,0.50363725
3.02005013,0.08848730,0.76139551,0.50386608
3.03258145,0.08857279,0.76100314,0.50409484
3.04511278,0.08865826,0.76061064,0.50432366
3.05764411,0.08874374,0.76021826,0.50455248
3.07017544,0.08882922,0.75982577,0.50478131
3.08270677,0.08891470,0.75943339,0.50501007
3.09523810,0.08900018,0.75904089,0.50523895
3.10776942,0.08908565,0.75864851,0.50546777
3.12030075,0.08917131,0.75825554,0.50569576
3.13283208,0.08925733,0.75786144,0.50592220
3.14536341,0.08934335,0.75746739,0.50614858
3.15789474,0.08942937,0.75707334,0.50637496
3.17042607,0.08951539,0.75667924,0.50660133
3.18295739,0.08960140,0.75628513,0.50682777
3.19548872,0.08968742,0.75589108,0.50705415
3.20802005,0.08977344,0.75549704,0.50728053
3.22055138,0.08985946,0.75510299,0.50750691
3.23308271,0.08994590,0.75470799,0.50773257
3.24561404,0.09003266,0.75431234,0.50795764
3.25814536,0.09011941,0.75391668,0.50818264
3.27067669,0.09020618,0.75352103,0.50840771
3.28320802,0.09029294,0.75312537,0.50863278
3.29573935,0.09037970,0.75272965,0.50885785
3.30827068,0.09046645,0.75233400,0.50908291
3.32080201,0.09055322,0.75193840,0.50930798
3.33333333,0.09063998,0.75154275,0.50953299
3.34586466,0.09072763,0.75114566,0.50975829
3.35839599,0.09081540,0.75074834,0.50998306
3.37092732,0.09090316,0.75035095,0.51020783
3.38345865,0.09099092,0.74995363,0.51043260
3.39598997,0.09107868,0.74955630,0.51065743
3.40852130,0.09116645,0.74915892,0.51088220
3.42105263,0.09125421,0.74876153,0.51110697
3.43358396,0.09134198,0.74836421,0.51133174
3.44611529,0.09142974,0.74796689,0.51155657
3.45864662,0.09151750,0.74756950,0.51178133
3.47117794,0.09160652,0.74717045,0.51200682
3.48370927,0.09169556,0.74677128,0.51223236
3.49624060,0.09178461,0.74637216,0.51245797
3.50877193,0.09187365,0.74597299,0.51268351
3.52130326,0.09196269,0.74557394,0.51290905
3.53383459,0.09205173,0.74517477,0.51313454
3.54636591,0.09214078,0.74477565,0.51336014
3.55889724,0.09222981,0.74437648,0.51358569
3.57142857,0.09231886,0.74397743,0.51381123
3.58395990,0.09240811,0.74357802,0.51403695
3.59649123,0.09249862,0.74317712,0.51426411
3.60902256,0.09258913,0.74277616,0.51449126
3.62155388,0.09267963,0.74237525,0.51471835
3.63408521,0.09277013,0.74197429,0.51494551
3.64661654,0.09286063,0.74157339,0.51517260
3.65914787,0.09295114,0.74117243,0.51539975
3.67167920,0.09304164,0.74077147,0.51562685
3.68421053,0.09313215,0.74037057,0.51585400
3.69674185,0.09322266,0.73996961,0.51608115
3.70927318,0.09331370,0.73956811,0.51630902
3.72180451,0.09340592,0.73916531,0.51653850
3.73433584,0.09349814,0.73876244,0.51676804
3.74686717,0.09359036,0.73835957,0.51699758
3.75939850,0.09368258,0.73795676,0.51722705
3.77192982,0.09377480,0.73755383,0.51745659
3.78446115,0.09386702,0.73715103,0.51768607
3.79699248,0.09395924,0.73674810,0.51791567
3.80952381,0.09405147,0.73634529,0.51814514
3.82205514,0.09414368,0.73594248,0.51837468
3.83458647,0.09423590,0.73553956,0.51860422
3.84711779,0.09432862,0.73513621,0.51883447
3.85964912,0.09442279,0.73473132,0.51906705
3.87218045,0.09451698,0.73432636,0.51929957
3.88471178,0.09461116,0.73392141,0.51953220
3.89724311,0.09470534,0.73351651,0.51976472
3.90977444,0.09479953,0.73311156,0.51999730
3.92230576,0.09489371,0.73270667,0.52022988
3.93483709,0.09498790,0.73230171,0.52046245
3.94736842,0.09508207,0.73189676,0.52069503
3.95989975,0.09517626,0.73149186,0.52092755
3.97243108,0.09527045,0.73108691,0.52116013
3.98496241,0.09536503,0.73068160,0.52139336
3.99749373,0.09546129,0.73027456,0.52162933
4.01002506,0.09555754,0.72986758,0.52186525
4.02255639,0.09565380,0.72946054,0.52210128
4.03508772,0.09575006,0.72905350,0.52233726
4.04761905,0.09584633,0.72864640,0.52257323
4.06015038,0.09594258,0.72823936,0.52280921
4.07268170,0.09603884,0.72783238,0.52304518
4.08521303,0.09613510,0.72742534,0.52328116
4.09774436,0.09623136,0.72701830,0.52351707
4.11027569,0.09632762,0.72661126,0.52375311
4.12280702,0.09642421,0.72620398,0.52398944
4.13533835,0.09652277,0.72579467,0.52422929
4.14786967,0.09662134,0.72538537,0.52446914
4.16040100,0.09671992,0.72497600,0.52470899
4.17293233,0.09681849,0.72456670,0.52494884
4.18546366,0.09691706,0.72415733,0.52518868
4.19799499,0.09701563,0.72374803,0.52542853
4.21052632,0.09711421,0.72333872,0.52566838
4.22305764,0.09721278,0.72292936,0.52590823
4.23558897,0.09731135,0.72252005,0.52614808
4.24812030,0.09740993,0.72211075,0.52638793
4.26065163,0.09750849,0.72170144,0.52662778
4.27318296,0.09760706,0.72129214,0.52686769
4.28571429,0.09770741,0.72088110,0.52711046
4.29824561,0.09780853,0.72046930,0.52735460
4.31077694,0.09790966,0.72005755,0.52759868
4.32330827,0.09801079,0.71964574,0.52784282
4.33583960,0.09811191,0.71923393,0.52808696
4.34837093,0.09821304,0.71882218,0.52833110
4.36090226,0.09831417,0.71841037,0.52857518
4.37343358,0.09841529,0.71799862,0.52881932
4.38596491,0.09851642,0.71758682,0.52906346
4.39849624,0.09861754,0.71717507,0.52930760
4.41102757,0.09871867,0.71676332,0.52955168
4.42355890,0.09881978,0.71635151,0.52979583
4.43609023,0.09892159,0.71593910,0.53004110
4.44862155,0.09902538,0.71552473,0.53028965
4.46115288,0.09912917,0.71511048,0.53053820
4.47368421,0.09923295,0.71469617,0.53078681
4.48621554,0.09933673,0.71428192,0.53103536
4.49874687,0.09944052,0.71386755,0.53128392
4.51127820,0.09954430,0.71345329,0.53153253
4.52380952,0.09964809,0.71303904,0.53178108
4.53634085,0.09975187,0.71262467,0.53202963
4.54887218,0.09985565,0.71221042,0.53227824
4.56140351,0.09995944,0.71179610,0.53252679
4.57393484,0.10006323,0.71138179,0.53277534
4.58646617,0.10016701,0.71096748,0.53302395
4.59899749,0.10027318,0.71055102,0.53327638
4.61152882,0.10037989,0.71013397,0.53352976
4.62406015,0.10048661,0.70971692,0.53378308
4.63659148,0.10059332,0.70929992,0.53403652
4.64912281,0.10070003,0.70888293,0.53428984
4.66165414,0.10080675,0.70846587,0.53454322
4.67418546,0.10091346,0.70804888,0.53479660
4.68671679,0.10102016,0.70763183,0.53504997
4.69924812,0.10112689,0.70721477,0.53530329
4.71177945,0.10123360,0.70679778,0.53555667
4.72431078,0.10134031,0.70638072,0.53581005
4.73684211,0.10144702,0.70596373,0.53606337
4.74937343,0.10155374,0.70554668,0.53631681
4.76190476,0.10166045,0.70512968,0.53657013
4.77443609,0.10176981,0.70471025,0.53682780
4.78696742,0.10187975,0.70429027,0.53708637
4.79949875,0.10198970,0.70387024,0.53734499
4.81203008,0.10209966,0.70345032,0.53760356
4.82456140,0.10220961,0.70303035,0.53786218
4.83709273,0.10231955,0.70261031,0.53812075
4.84962406,0.10242950,0.70219040,0.53837937
4.86215539,0.10253945,0.70177042,0.53863794
4.87468672,0.10264940,0.70135045,0.53889650
4.88721805,0.10275934,0.70093048,0.53915513
4.89974937,0.10286929,0.70051044,0.53941375
4.91228070,0.10297924,0.70009053,0.53967237
4.92481203,0.10308919,0.69967055,0.53993094
4.93734336,0.10319913,0.69925058,0.54018950
4.94987469,0.10331185,0.69882810,0.54045248
4.96240602,0.10342517,0.69840515,0.54071653
4.97493734,0.10353850,0.69798213,0.54098046
4.98746867,0.10365183,0.69755918,0.54124445
5.00000000,0.10376514,0.69713616,0.54150838


==> figs/data/tjBGK_Re10_yslices.csv <==
y,u1,u2,u3,u4,u5
0.00000000,0.12324043,0.12925665,0.13797699,0.09699298
0.01010101,0.22071260,0.22889981,0.24139781,0.49967602
0.02020202,0.31818449,0.32854265,0.34481829,0.64123261
0.03030303,0.41101414,0.42343664,0.44325924,0.76227272
0.04040404,0.48991615,0.50408298,0.52676052,0.83694345
0.05050505,0.56881791,0.58472908,0.61026150,0.91161412
0.06060606,0.64352190,0.66107208,0.68916291,0.98316139
0.07070707,0.71402776,0.73311180,0.76346463,1.05114686
0.08080808,0.78453344,0.80515122,0.83776605,1.11927831
0.09090909,0.84891742,0.87106800,0.90564162,1.17103803
0.10101010,0.91216969,0.93585217,0.97229582,1.22511458
0.11111111,0.97542179,1.00063610,1.03894961,1.27764642
0.12121212,1.03241932,1.05924535,1.09910583,1.32467496
0.13131313,1.08941698,1.11785471,1.15926218,1.37170351
0.14141414,1.14492917,1.17501557,1.21790195,1.41706657
0.15151515,1.19598663,1.22783124,1.27199209,1.45743310
0.16161616,1.24704409,1.28064692,1.32608247,1.49779975
0.17171717,1.29527688,1.33072650,1.37731802,1.53596592
0.18181818,1.34068918,1.37807643,1.42570794,1.57130277
0.19191919,1.38610125,1.42542589,1.47409749,1.60663950
0.20202020,1.42749739,1.46890450,1.51846778,1.63847852
0.21212121,1.46755481,1.51109290,1.56149840,1.66915131
0.22222222,1.50761211,1.55328107,1.60452867,1.69982421
0.23232323,1.54260588,1.59058368,1.64250934,1.72647643
0.24242424,1.57759964,1.62788641,1.68048990,1.75312769
0.25252525,1.61140180,1.66402984,1.71727717,1.77885127
0.26262626,1.64162958,1.69669759,1.75048721,1.80186319
0.27272727,1.67185736,1.72936547,1.78369713,1.82487690
0.28282828,1.69985104,1.75983119,1.81464994,1.84624159
0.29292929,1.72561061,1.78809512,1.84334588,1.86596286
0.30303030,1.75137031,1.81635880,1.87204170,1.88568401
0.31313131,1.77400219,1.84147358,1.89752138,1.90312147
0.32323232,1.79559159,1.86553919,1.92192924,1.91979754
0.33333333,1.81718135,1.88960457,1.94633675,1.93647361
0.34343434,1.83488309,1.90965092,1.96665156,1.95029998
0.35353535,1.85258472,1.92969739,1.98696613,1.96412706
0.36363636,1.86938095,1.94877839,2.00629997,1.97727978
0.37373737,1.88345957,1.96496296,2.02269197,1.98840904
0.38383838,1.89753830,1.98114765,2.03908348,1.99953830
0.39393939,1.90992248,1.99546635,2.05358267,2.00937700
0.40404040,1.92061257,2.00791907,2.06618881,2.01792359
0.41414141,1.93130255,2.02037144,2.07879519,2.02646995
0.42424242,1.93959212,2.03009939,2.08864188,2.03314209
0.43434343,1.94708109,2.03891921,2.09756827,2.03918958
0.44444444,1.95456994,2.04773927,2.10649467,2.04523706
0.45454545,1.95900464,2.05300212,2.11182022,2.04884291
0.46464646,1.96343923,2.05826473,2.11714578,2.05244923
0.47474747,1.96713269,2.06264925,2.12158275,2.05545354
0.48484848,1.96860242,2.06439900,2.12335324,2.05665278
0.49494949,1.97007215,2.06614900,2.12512398,2.05785179
0.50505051,1.97007203,2.06614900,2.12512422,2.05785155
0.51515152,1.96860170,2.06439853,2.12335324,2.05665278
0.52525253,1.96713150,2.06264853,2.12158251,2.05545402
0.53535354,1.96343744,2.05826378,2.11714554,2.05244970
0.54545455,1.95900226,2.05300069,2.11181998,2.04884362
0.55555556,1.95456707,2.04773784,2.10649443,2.04523754
0.56565657,1.94707763,2.03891754,2.09756780,2.03919077
0.57575758,1.93958819,2.03009748,2.08864141,2.03314352
0.58585859,1.93129814,2.02036905,2.07879496,2.02647114
0.59595960,1.92060745,2.00791621,2.06618857,2.01792431
0.60606061,1.90991700,1.99546361,2.05358219,2.00937772
0.61616162,1.89753222,1.98114479,2.03908300,1.99953949
0.62626263,1.88345301,1.96495986,2.02269125,1.98840964
0.63636364,1.86937404,1.94877493,2.00629950,1.97727990
0.64646465,1.85257745,1.92969382,1.98696554,1.96412802
0.65656566,1.83487535,1.90964735,1.96665072,1.95030165
0.66666667,1.81717300,1.88960063,1.94633615,1.93647540
0.67676768,1.79558313,1.86553526,1.92192841,1.91980004
0.68686869,1.77399337,1.84146965,1.89752066,1.90312243
0.69696970,1.75136101,1.81635439,1.87204087,1.88568401
0.70707071,1.72560120,1.78809071,1.84334505,1.86596406
0.71717172,1.69984138,1.75982678,1.81464934,1.84624374
0.72727273,1.67184734,1.72936106,1.78369653,1.82487524
0.73737374,1.64161921,1.69669330,1.75048661,1.80186343
0.74747475,1.61139107,1.66402555,1.71727681,1.77885139
0.75757576,1.57758904,1.62788200,1.68048930,1.75312889
0.76767677,1.54259491,1.59057915,1.64250863,1.72647667
0.77777778,1.50760102,1.55327642,1.60452795,1.69982445
0.78787879,1.46754372,1.51108837,1.56149757,1.66915166
0.79797980,1.42748630,1.46890020,1.51846707,1.63847864
0.80808081,1.38609016,1.42542160,1.47409678,1.60663974
0.81818182,1.34067822,1.37807202,1.42570722,1.57130313
0.82828283,1.29526603,1.33072233,1.37731743,1.53596616
0.83838384,1.24703336,1.28064287,1.32608223,1.49780011
0.84848485,1.19597614,1.22782743,1.27199185,1.45743513
0.85858586,1.14491892,1.17501163,1.21790135,1.41706622
0.86868687,1.08940685,1.11785114,1.15926182,1.37170327
0.87878788,1.03240955,1.05924201,1.09910560,1.32467532
0.88888889,0.97541231,1.00063300,1.03894925,1.27764750
0.89898990,0.91216081,0.93584913,0.97229534,1.22511375
0.90909091,0.84890914,0.87106514,0.90564132,1.17258000
0.91919192,0.78452563,0.80514866,0.83776587,1.11927855
0.92929293,0.71402049,0.73310935,0.76346439,1.05114710
0.93939394,0.64351523,0.66106993,0.68916279,0.98301530
0.94949495,0.56881201,0.58472711,0.61026132,0.91161656
0.95959596,0.48991096,0.50408137,0.52676034,0.83694357
0.96969697,0.41100973,0.42343536,0.44325918,0.76227289
0.97979798,0.31818107,0.32854155,0.34481817,0.64123273
0.98989899,0.22071025,0.22889885,0.24139759,0.50473642
1.00000000,0.12323912,0.12925583,0.13797669,0.36823976


==> figs/data/tjNS_Re10_wall2.csv <==
x,us,p,tw
0.00000000,0.15397297,0.82736111,2.00000000
0.01002506,0.05125958,0.80993766,2.00000000
0.02005013,0.01608148,0.80493480,2.00000000
0.03007519,-0.00744671,0.80379528,-2.00000000
0.04010025,-0.00836406,0.81015623,-2.00000000
0.05012531,-0.00928140,0.81651711,-2.00000000
0.06015038,-0.00500092,0.81831205,-2.00000000
0.07017544,0.00172720,0.81795776,2.00000000
0.08020050,-0.00426929,0.81971371,-2.00000000
0.09022556,-0.00254741,0.82222456,-2.00000000
0.10025063,-0.00082554,0.82473534,-0.48292905
0.11027569,0.00034824,0.82660252,0.67198062
0.12030075,0.00036717,0.82711345,0.68500888
0.13032581,0.00038611,0.82762444,0.69803697
0.14035088,0.00024972,0.82822108,0.55879503
0.15037594,0.00001963,0.82886946,0.32769024
0.16040100,-0.00021046,0.82951772,0.09658687
0.17042607,0.00031049,0.82970035,0.61780781
0.18045113,0.00021633,0.82994324,0.52557743
0.19047619,0.00012930,0.83018416,0.44063306
0.20050125,0.00010181,0.83041608,0.41602680
0.21052632,0.00007433,0.83064812,0.39142069
0.22055138,0.00005872,0.83084190,0.37897933
0.23057644,0.00006285,0.83097231,0.38675642
0.24060150,0.00006773,0.83110255,0.39527485
0.25062657,0.00003220,0.83120793,0.36366543
0.26065163,0.00002826,0.83128744,0.36374816
0.27067669,0.00002431,0.83136696,0.36383089
0.28070175,0.00002193,0.83140439,0.36561435
0.29072682,0.00002018,0.83142447,0.36809549
0.30075188,0.00001843,0.83144450,0.37057659
0.31077694,0.00001490,0.83143014,0.37131724
0.32080201,0.00000985,0.83140814,0.37054446
0.33082707,0.00000671,0.83138597,0.37168357
0.34085213,0.00000997,0.83132929,0.37917453
0.35087719,0.00000790,0.83127004,0.38133541
0.36090226,0.00000582,0.83121073,0.38349628
0.37092732,0.00000559,0.83112425,0.38740876
0.38095238,0.00000562,0.83103389,0.39156842
0.39097744,0.00000565,0.83094347,0.39572811
0.40100251,0.00000497,0.83083057,0.39906773
0.41102757,0.00000264,0.83071303,0.40073615
0.42105263,0.00000242,0.83059537,0.40451074
0.43107769,0.00000474,0.83045959,0.41068444
0.44110276,0.00000348,0.83031851,0.41324854
0.45112782,0.00000221,0.83017737,0.41581258
0.46115288,0.00000175,0.83002537,0.41908437
0.47117794,0.00000201,0.82986355,0.42299491
0.48120301,0.00000228,0.82970172,0.42690548
0.49122807,0.00000224,0.82953477,0.43046480
0.50125313,0.00000141,0.82935417,0.43309411
0.51127820,0.00000044,0.82917255,0.43558475
0.52130326,0.00000009,0.82899249,0.43869725
0.53132832,0.00000020,0.82879674,0.44206405
0.54135338,0.00000032,0.82860100,0.44543082
0.55137845,0.00000044,0.82840526,0.44879767
0.56140351,0.00000072,0.82820117,0.45222375
0.57142857,0.00000114,0.82798952,0.45570388
0.58145363,0.00000157,0.82777780,0.45918414
0.59147870,0.00000196,0.82756585,0.46262488
0.60150376,0.00000087,0.82734179,0.46438405
0.61152882,-0.00000115,0.82711756,0.46521655
0.62155388,-0.00000158,0.82689321,0.46763656
0.63157895,0.00000170,0.82666320,0.47364411
0.64160401,0.00000112,0.82642692,0.47570887
0.65162907,0.00000055,0.82619071,0.47777364
0.66165414,-0.00000003,0.82595444,0.47983828
0.67167920,-0.00000001,0.82571107,0.48234019
0.68170426,0.00000022,0.82546496,0.48500830
0.69172932,0.00000046,0.82521880,0.48767638
0.70175439,0.00000070,0.82497269,0.49034443
0.71177945,0.00000041,0.82471782,0.49229762
0.72180451,-0.00000067,0.82446223,0.49346134
0.73182957,-0.00000019,0.82420695,0.49616766
0.74185464,0.00000038,0.82395041,0.49894390
0.75187970,0.00000035,0.82368684,0.50094545
0.76190476,0.00000032,0.82342339,0.50294703
0.77192982,0.00000029,0.82315987,0.50494862
0.78195489,0.00000026,0.82289636,0.50695008
0.79197995,0.00000028,0.82262576,0.50880909
0.80200501,0.00000030,0.82235497,0.51066458
0.81203008,0.00000032,0.82208419,0.51252002
0.82205514,0.00000034,0.82181334,0.51437557
0.83208020,-0.00000026,0.82153827,0.51546061
0.84210526,-0.00000099,0.82126236,0.51638168
0.85213033,-0.00000156,0.82098556,0.51747185
0.86215539,-0.00000161,0.82070911,0.51907301
0.87218045,0.00000246,0.82042915,0.52466094
0.88220551,0.00000192,0.82014674,0.52559435
0.89223058,0.00000139,0.81986439,0.52652782
0.90225564,0.00000086,0.81958205,0.52746117
0.91228070,0.00000039,0.81929916,0.52843839
0.92230576,0.00000042,0.81901282,0.52977365
0.93233083,0.00000046,0.81872642,0.53110880
0.94235589,0.00000050,0.81844008,0.53244406
0.95238095,0.00000053,0.81815362,0.53377932
0.96240602,0.00000023,0.81786537,0.53469032
0.97243108,-0.00000036,0.81757545,0.53524703
0.98245614,-0.00000092,0.81728524,0.53584445
0.99248120,-0.00000080,0.81699532,0.53711236
1.00250627,-0.00000068,0.81670541,0.53838021
1.01253133,0.00000243,0.81641138,0.54248661
1.02255639,0.00000213,0.81611699,0.54317343
1.03258145,0.00000182,0.81582248,0.54386026
1.04260652,0.00000152,0.81552804,0.54454708
1.05263158,0.00000121,0.81523359,0.54523391
1.06265664,0.00000100,0.81493741,0.54588908
1.07268170,0.00000080,0.81464112,0.54654211
1.08270677,0.00000060,0.81434476,0.54719514
1.09273183,0.00000039,0.81404853,0.54784817
1.10275689,0.00000019,0.81375223,0.54850119
1.11278195,-0.00000006,0.81345463,0.54899663
1.12280702,-0.00000033,0.81315684,0.54947382
1.13283208,-0.00000123,0.81285971,0.54931265
1.14285714,-0.00000112,0.81256205,0.55015635
1.15288221,-0.00000102,0.81226438,0.55100006
1.16290727,0.00000309,0.81196433,0.55573601
1.17293233,0.00000229,0.81166440,0.55556101
1.18295739,0.00000149,0.81136435,0.55538595
1.19298246,0.00000069,0.81106442,0.55521089
1.20300752,-0.00000011,0.81076437,0.55503577
1.21303258,-0.00000069,0.81046426,0.55506432
1.22305764,-0.00000061,0.81016380,0.55566692
1.23308271,-0.00000054,0.80986333,0.55626953
1.24310777,-0.00000047,0.80956286,0.55687207
1.25313283,-0.00000039,0.80926239,0.55747461
1.26315789,-0.00000032,0.80896193,0.55807722
1.27318296,-0.00000002,0.80866057,0.55885124
1.28320802,0.00000039,0.80835879,0.55971003
1.29323308,0.00000080,0.80805695,0.56056875
1.30325815,0.00000011,0.80775470,0.56033838
1.31328321,0.00000047,0.80745304,0.56115228
1.32330827,-0.00000211,0.80715114,0.55904895
1.33333333,-0.00000167,0.80684853,0.55987215
1.34335840,-0.00000123,0.80654585,0.56069547
1.35338346,-0.00000078,0.80624312,0.56151867
1.36340852,-0.00000034,0.80594051,0.56234187
1.37343358,0.00000010,0.80563778,0.56316519
1.38345865,0.00000054,0.80533516,0.56398839
1.39348371,0.00000048,0.80503219,0.56426448
1.40350877,0.00000034,0.80472928,0.56444705
1.41353383,0.00000020,0.80442631,0.56462950
1.42355890,0.00000005,0.80412334,0.56481206
1.43358396,-0.00000009,0.80382043,0.56499451
1.44360902,-0.00000023,0.80351746,0.56517708
1.45363409,-0.00000040,0.80321443,0.56530756
1.46365915,-0.00000059,0.80291140,0.56540751
1.47368421,-0.00000077,0.80260837,0.56550753
1.48370927,-0.00000095,0.80230534,0.56560749
1.49373434,-0.00000114,0.80200225,0.56570745
1.50375940,-0.00000132,0.80169928,0.56580752
1.51378446,0.00000111,0.80139679,0.56851786
1.52380952,0.00000087,0.80109292,0.56852007
1.53383459,0.00000063,0.80078900,0.56852227
1.54385965,0.00000039,0.80048507,0.56852454
1.55388471,-0.00000066,0.80018145,0.56771392
1.56390977,-0.00000086,0.79987752,0.56776190
1.57393484,-0.00000105,0.79957366,0.56780982
1.58395990,-0.00000120,0.79926997,0.56790036
1.59398496,-0.00000128,0.79896665,0.56804007
1.60401003,-0.00000136,0.79866332,0.56817961
1.61403509,-0.00000145,0.79835999,0.56831926
1.62406015,-0.00000153,0.79805666,0.56845886
1.63408521,-0.00000161,0.79775333,0.56859845
1.64411028,-0.00000170,0.79745001,0.56873804
1.65413534,-0.00000149,0.79714644,0.56916201
1.66416040,-0.00000102,0.79684252,0.56984586
1.67418546,-0.00000055,0.79653865,0.57052964
1.68421053,-0.00000008,0.79623479,0.57121342
1.69423559,0.00000039,0.79593086,0.57189721
1.70426065,0.00000086,0.79562700,0.57258099
1.71428571,0.00000133,0.79532313,0.57326478
1.72431078,0.00000187,0.79501742,0.57401687
1.73433584,0.00000150,0.79471272,0.57384461
1.74436090,0.00000113,0.79440802,0.57367241
1.75438596,0.00000075,0.79410332,0.57350010
1.76441103,0.00000038,0.79379857,0.57332796
1.77443609,0.00000001,0.79349393,0.57315576
1.78446115,-0.00000036,0.79318917,0.57298350
1.79448622,-0.00000074,0.79288447,0.57281125
1.80451128,-0.00000081,0.79257971,0.57293576
1.81453634,-0.00000082,0.79227501,0.57312626
1.82456140,-0.00000082,0.79197019,0.57331681
1.83458647,-0.00000083,0.79166543,0.57350737
1.84461153,-0.00000083,0.79136068,0.57369787
1.85463659,-0.00000084,0.79105592,0.57388848
1.86466165,-0.00000084,0.79075122,0.57407898
1.87468672,-0.00000083,0.79044640,0.57428879
1.88471178,-0.00000049,0.79014069,0.57482249
1.89473684,-0.00000014,0.78983486,0.57535619
1.90476190,0.00000020,0.78952909,0.57588995
1.91478697,0.00000054,0.78922337,0.57642370
1.92481203,0.00000089,0.78891760,0.57695740
1.93483709,0.00000123,0.78861183,0.57749122
1.94486216,0.00000157,0.78830612,0.57802492
1.95488722,-0.00000165,0.78799993,0.57500297
1.96491228,-0.00000147,0.78769428,0.57538009
1.97493734,-0.00000129,0.78738868,0.57575721
1.98496241,-0.00000111,0.78708303,0.57613426
1.99498747,-0.00000093,0.78677750,0.57651138
2.00501253,-0.00000075,0.78647190,0.57688850
2.01503759,-0.00000057,0.78616625,0.57726562
2.02506266,-0.00000039,0.78586066,0.57764274
2.03508772,-0.00000021,0.78555506,0.57801992
2.04511278,-0.00000014,0.78524864,0.57829821
2.05513784,-0.00000013,0.78494167,0.57851106
2.06516291,-0.00000012,0.78463477,0.57872391
2.07518797,-0.00000011,0.78432781,0.57893676
2.08521303,-0.00000010,0.78402084,0.57914966
2.09523810,-0.00000009,0.78371394,0.57936257
2.10526316,-0.00000009,0.78340697,0.57957542
2.11528822,-0.00000008,0.78310007,0.57978827
2.12531328,-0.00000007,0.78279310,0.58000112
2.13533835,-0.00000020,0.78248566,0.58007652
2.14536341,-0.00000034,0.78217816,0.58013797
2.15538847,-0.00000049,0.78187066,0.58019948
2.16541353,-0.00000063,0.78156310,0.58026099
2.17543860,-0.00000095,0.78125626,0.58015037
2.18546366,-0.00000096,0.78094882,0.58035189
2.19548872,-0.00000096,0.78064144,0.58055347
2.20551378,-0.00000096,0.78033406,0.58075494
2.21553885,-0.00000017,0.78002447,0.58176702
2.22556391,-0.00000022,0.77971607,0.58192456
2.23558897,-0.00000028,0.77940762,0.58208209
2.24561404,-0.00000034,0.77909929,0.58223957
2.25563910,-0.00000040,0.77879083,0.58239716
2.26566416,-0.00000046,0.77848250,0.58255464
2.27568922,-0.00000052,0.77817410,0.58271211
2.28571429,-0.00000057,0.77786571,0.58286971
2.29573935,-0.00000063,0.77755731,0.58302718
2.30576441,-0.00000069,0.77724898,0.58318472
2.31578947,-0.00000068,0.77693993,0.58341497
2.32581454,-0.00000059,0.77663004,0.58372802
2.33583960,-0.00000050,0.77632022,0.58404082
2.34586466,-0.00000041,0.77601039,0.58435369
2.35588972,-0.00000033,0.77570057,0.58466667
2.36591479,-0.00000024,0.77539074,0.58497953
2.37593985,-0.00000015,0.77508092,0.58529252
2.38596491,-0.00000006,0.77477109,0.58560538
2.39598997,0.00000003,0.77446133,0.58591831
2.40601504,0.00000012,0.77415150,0.58623123
2.41604010,-0.00000000,0.77384073,0.58633673
2.42606516,-0.00000021,0.77352965,0.58636189
2.43609023,-0.00000041,0.77321851,0.58638698
2.44611529,-0.00000062,0.77290744,0.58641213
2.45614035,-0.00000082,0.77259636,0.58643728
2.46616541,-0.00000111,0.77228504,0.58637851
2.47619048,-0.00000116,0.77197397,0.58655363
2.48621554,-0.00000122,0.77166289,0.58672875
2.49624060,-0.00000127,0.77135181,0.58690393
2.50626566,-0.00000133,0.77104080,0.58707905
2.51629073,0.00000046,0.77072978,0.58910984
2.52631579,0.00000033,0.77041739,0.58920330
2.53634085,0.00000019,0.77010506,0.58929682
2.54636591,0.00000006,0.76979268,0.58939028
2.55639098,-0.00000008,0.76948035,0.58948380
2.56641604,-0.00000021,0.76916796,0.58957738
2.57644110,-0.00000035,0.76885563,0.58967084
2.58646617,-0.00000048,0.76854324,0.58976436
2.59649123,-0.00000062,0.76823086,0.58985782
2.60651629,-0.00000075,0.76791853,0.58995140
2.61654135,-0.00000088,0.76760614,0.59005088
2.62656642,-0.00000083,0.76729286,0.59034353
2.63659148,-0.00000078,0.76697958,0.59063613
2.64661654,-0.00000073,0.76666635,0.59092879
2.65664160,-0.00000067,0.76635307,0.59122151
2.66666667,-0.00000062,0.76603985,0.59151405
2.67669173,-0.00000057,0.76572663,0.59180671
2.68671679,-0.00000052,0.76541334,0.59209931
2.69674185,-0.00000047,0.76510012,0.59239197
2.70676692,-0.00000042,0.76478684,0.59268457
2.71679198,-0.00000037,0.76447362,0.59297723
2.72681704,-0.00000031,0.76416010,0.59327191
2.73684211,-0.00000025,0.76384461,0.59358853
2.74686717,-0.00000018,0.76352912,0.59390503
2.75689223,-0.00000011,0.76321369,0.59422153
2.76691729,-0.00000004,0.76289821,0.59453803
2.77694236,0.00000002,0.76258266,0.59485453
2.78696742,0.00000014,0.76226699,0.59521693
2.79699248,0.00000035,0.76195157,0.59567750
2.80701754,0.00000056,0.76163608,0.59613812
2.81704261,0.00000077,0.76132065,0.59659863
2.82706767,0.00000098,0.76100516,0.59705919
2.83709273,-0.00000382,0.76069009,0.59252495
2.84711779,-0.00000354,0.76037383,0.59304923
2.85714286,-0.00000326,0.76005745,0.59357351
2.86716792,-0.00000299,0.75974113,0.59409773
2.87719298,-0.00000271,0.75942487,0.59462208
2.88721805,-0.00000243,0.75910848,0.59514636
2.89724311,-0.00000216,0.75879216,0.59567064
2.90726817,-0.00000188,0.75847584,0.59619504
2.91729323,-0.00000161,0.75815952,0.59671926
2.92731830,-0.00000133,0.75784314,0.59724367
2.93734336,-0.00000105,0.75752681,0.59776789
2.94736842,-0.00000078,0.75721055,0.59829217
2.95739348,-0.00000050,0.75689417,0.59881645
2.96741855,-0.00000043,0.75657594,0.59914660
2.97744361,-0.00000039,0.75625741,0.59944254
2.98746867,-0.00000035,0.75593883,0.59973842
2.99749373,-0.00000031,0.75562030,0.60003430
3.00751880,-0.00000027,0.75530177,0.60033017
3.01754386,-0.00000023,0.75498319,0.60062611
3.02756892,-0.00000019,0.75466466,0.60092193
3.03759398,-0.00000015,0.75434613,0.60121781
3.04761905,-0.00000011,0.75402755,0.60151374
3.05764411,-0.00000007,0.75370902,0.60180962
3.06766917,-0.00000003,0.75339049,0.60210556
3.07769424,0.00000000,0.75307190,0.60240144
3.08771930,-0.00000009,0.75275254,0.60256207
3.09774436,-0.00000030,0.75243258,0.60261458
3.10776942,-0.00000051,0.75211251,0.60266703
3.11779449,-0.00000072,0.75179255,0.60271949
3.12781955,-0.00000092,0.75147247,0.60277194
3.13784461,-0.00000113,0.75115246,0.60282439
3.14786967,-0.00000163,0.75083262,0.60258687
3.15789474,-0.00000177,0.75051248,0.60271293
3.16791980,-0.00000190,0.75019240,0.60283905
3.17794486,-0.00000203,0.74987233,0.60296524
3.18796992,-0.00000217,0.74955219,0.60309136
3.19799499,-0.00000230,0.74923211,0.60321742
3.20802005,0.00000072,0.74891210,0.60649836
3.21804511,0.00000059,0.74859005,0.60663950
3.22807018,0.00000047,0.74826789,0.60678071
3.23809524,0.00000035,0.74794573,0.60692185
3.24812030,0.00000023,0.74762356,0.60706294
3.25814536,0.00000011,0.74730146,0.60720408
3.26817043,-0.00000001,0.74697936,0.60734516
3.27819549,-0.00000013,0.74665719,0.60748631
3.28822055,-0.00000025,0.74633509,0.60762745
3.29824561,-0.00000038,0.74601293,0.60776854
3.30827068,-0.00000050,0.74569076,0.60790974
3.31829574,-0.00000062,0.74536872,0.60805088
3.32832080,-0.00000074,0.74504656,0.60819197
3.33834586,-0.00000086,0.74472439,0.60833317
3.34837093,-0.00000093,0.74440157,0.60853267
3.35839599,-0.00000092,0.74407774,0.60880703
3.36842105,-0.00000092,0.74375403,0.60908145
3.37844612,-0.00000091,0.74343020,0.60935581
3.38847118,-0.00000091,0.74310642,0.60963023
3.39849624,-0.00000090,0.74278265,0.60990453
3.40852130,-0.00000090,0.74245888,0.61017895
3.41854637,-0.00000089,0.74213505,0.61045337
3.42857143,-0.00000089,0.74181122,0.61072773
3.43859649,-0.00000089,0.74148750,0.61100215
3.44862155,-0.00000088,0.74116367,0.61127645
3.45864662,-0.00000088,0.74083990,0.61155093
3.46867168,-0.00000087,0.74051613,0.61182529
3.47869674,-0.00000087,0.74019235,0.61209959
3.48872180,-0.00000087,0.73986709,0.61236936
3.49874687,-0.00000088,0.73954093,0.61263603
3.50877193,-0.00000089,0.73921484,0.61290282
3.51879699,-0.00000090,0.73888868,0.61316955
3.52882206,-0.00000091,0.73856252,0.61343622
3.53884712,-0.00000092,0.73823637,0.61370295
3.54887218,-0.00000093,0.73791021,0.61396974
3.55889724,-0.00000115,0.73758376,0.61402559
3.56892231,-0.00000113,0.73725754,0.61432612
3.57894737,-0.00000111,0.73693138,0.61462665
3.58897243,-0.00000108,0.73660523,0.61492717
3.59899749,-0.00000106,0.73627907,0.61522764
3.60902256,-0.00000103,0.73595279,0.61552817
3.61904762,-0.00000101,0.73562664,0.61582869
3.62907268,-0.00000163,0.73530006,0.61549854
3.63909774,-0.00000154,0.73497188,0.61586732
3.64912281,-0.00000144,0.73464370,0.61623615
3.65914787,-0.00000135,0.73431551,0.61660492
3.66917293,-0.00000126,0.73398727,0.61697370
3.67919799,-0.00000117,0.73365909,0.61734247
3.68922306,-0.00000108,0.73333091,0.61771131
3.69924812,-0.00000099,0.73300272,0.61808008
3.70927318,-0.00000089,0.73267454,0.61844891
3.71929825,-0.00000080,0.73234636,0.61881775
3.72932331,-0.00000071,0.73201811,0.61918652
3.73934837,-0.00000062,0.73168987,0.61955535
3.74937343,-0.00000053,0.73136169,0.61992413
3.75939850,-0.00000043,0.73103350,0.62029290
3.76942356,-0.00000034,0.73070532,0.62066174
3.77944862,-0.00000028,0.73037654,0.62100369
3.78947368,-0.00000031,0.73004586,0.62126225
3.79949875,-0.00000034,0.72971517,0.62152088
3.80952381,-0.00000037,0.72938448,0.62177956
3.81954887,-0.00000040,0.72905374,0.62203819
3.82957393,-0.00000043,0.72872311,0.62229675
3.83959900,-0.00000046,0.72839242,0.62255543
3.84962406,-0.00000049,0.72806174,0.62281406
3.85964912,-0.00000052,0.72773099,0.62307268
3.86967419,-0.00000055,0.72740036,0.62333131
3.87969925,-0.00000058,0.72706968,0.62358993
3.88972431,-0.00000061,0.72673899,0.62384856
3.89974937,-0.00000064,0.72640824,0.62410718
3.90977444,-0.00000067,0.72607762,0.62436575
3.91979950,-0.00000070,0.72574693,0.62462443
3.92982456,-0.00000073,0.72541624,0.62488312
3.93984962,-0.00000077,0.72508371,0.62512958
3.94987469,-0.00000083,0.72475058,0.62537074
3.95989975,-0.00000088,0.72441739,0.62561196
3.96992481,-0.00000093,0.72408414,0.62585318
3.97994987,-0.00000098,0.72375095,0.62609434
3.98997494,-0.00000103,0.72341770,0.62633556
4.00000000,-0.00000108,0.72308451,0.62657684


==> figs/data/tjNS_Re10_wall3.csv <==
x,us,p,tw
0.00000000,-0.00000011,0.87043101,-0.00008269
0.01253133,0.00000030,0.87040466,0.02011880
0.02506266,0.00000071,0.87037843,0.04032030
0.03759398,0.00000094,0.87031108,0.06025405
0.05012531,0.00000111,0.87023240,0.08011374
0.06265664,0.00000185,0.87012416,0.10042286
0.07518797,0.00000273,0.86999220,0.12077761
0.08771930,0.00000202,0.86984468,0.13943635
0.10025063,0.00000269,0.86966389,0.15928109
0.11278195,0.00000331,0.86947638,0.17901818
0.12531328,0.00000359,0.86924559,0.19805533
0.13784461,0.00000386,0.86901480,0.21709247
0.15037594,0.00000431,0.86874014,0.23584710
0.16290727,0.00000493,0.86846232,0.25473562
0.17543860,0.00000471,0.86815244,0.27236560
0.18796992,0.00000503,0.86782891,0.29037330
0.20050125,0.00000538,0.86748481,0.30807588
0.21303258,0.00000575,0.86711872,0.32545230
0.22556391,0.00000607,0.86674178,0.34258020
0.23809524,0.00000642,0.86633480,0.35918677
0.25062657,0.00000663,0.86592644,0.37562221
0.26315789,0.00000682,0.86548358,0.39125451
0.27568922,0.00000700,0.86504078,0.40688682
0.28822055,0.00000745,0.86456925,0.42205212
0.30075188,0.00000795,0.86409193,0.43712386
0.31328321,0.00000791,0.86359596,0.45109144
0.32581454,0.00000810,0.86308831,0.46493474
0.33834586,0.00000720,0.86256993,0.47729644
0.35087719,0.00000807,0.86203581,0.49085531
0.36340852,0.00000879,0.86149734,0.50407797
0.37593985,0.00000882,0.86093974,0.51580274
0.38847118,0.00000885,0.86038208,0.52752751
0.40100251,0.00000957,0.85980517,0.53896576
0.41353383,0.00000910,0.85922736,0.54918289
0.42606516,0.00000907,0.85863769,0.55906522
0.43859649,0.00000908,0.85804528,0.56873655
0.45112782,0.00000904,0.85744542,0.57781303
0.46365915,0.00000895,0.85683912,0.58636910
0.47619048,0.00000886,0.85622996,0.59459639
0.48872180,0.00000873,0.85561466,0.60211420
0.50125313,0.00000905,0.85499817,0.60996860
0.51378446,0.00000889,0.85437703,0.61648279
0.52631579,0.00000911,0.85375583,0.62337440
0.53884712,0.00000889,0.85313118,0.62893456
0.55137845,0.00000866,0.85250640,0.63445634
0.56390977,0.00000825,0.85188133,0.63906026
0.57644110,0.00000781,0.85125631,0.64349437
0.58897243,0.00000844,0.85063279,0.64838445
0.60150376,0.00000809,0.85000932,0.65206176
0.61403509,0.00000799,0.84938794,0.65554082
0.62656642,0.00000809,0.84876829,0.65886247
0.63909774,0.00000800,0.84815055,0.66168648
0.65162907,0.00000825,0.84753585,0.66441029
0.66416040,0.00000532,0.84692287,0.66379875
0.67669173,0.00000636,0.84631747,0.66659057
0.68922306,0.00000737,0.84571213,0.66933852
0.70175439,0.00000690,0.84511471,0.66998833
0.71428571,0.00000644,0.84451729,0.67063814
0.72681704,0.00000573,0.84392852,0.67057383
0.73934837,0.00000564,0.84334248,0.67100352
0.75187970,0.00000691,0.84276122,0.67247844
0.76441103,0.00000647,0.84218448,0.67203158
0.77694236,0.00000580,0.84161133,0.67122358
0.78947368,0.00000449,0.84104812,0.66942519
0.80200501,0.00000319,0.84048480,0.66762680
0.81453634,0.00000330,0.83993506,0.66684932
0.82706767,0.00000404,0.83938545,0.66667980
0.83959900,0.00000416,0.83884412,0.66566610
0.85213033,0.00000416,0.83830619,0.66440439
0.86466165,0.00000407,0.83777118,0.66299218
0.87719298,0.00000362,0.83724773,0.66098183
0.88972431,0.00000318,0.83672428,0.65897149
0.90225564,0.00000257,0.83621109,0.65662116
0.91478697,0.00000191,0.83570111,0.65416420
0.92731830,0.00000092,0.83519632,0.65131873
0.93984962,0.00000240,0.83470035,0.65081006
0.95238095,0.00000364,0.83420455,0.65006465
0.96491228,0.00000329,0.83371770,0.64763737
0.97744361,0.00000233,0.83323443,0.64455748
0.98997494,0.00000138,0.83275294,0.64148593
1.00250627,0.00000056,0.83228523,0.63847536
1.01503759,0.00000052,0.83181685,0.63623589
1.02756892,0.00000413,0.83135498,0.63761395
1.04010025,0.00000280,0.83089668,0.63405812
1.05263158,0.00000147,0.83043844,0.63050216
1.06516291,0.00000100,0.82999051,0.62779993
1.07769424,0.00000086,0.82954663,0.62543249
1.09022556,0.00000072,0.82910269,0.62306517
1.10275689,0.00000083,0.82866800,0.62098706
1.11528822,0.00000096,0.82823408,0.61893475
1.12781955,-0.00000003,0.82780105,0.61577886
1.14035088,0.00000035,0.82737887,0.61405653
1.15288221,0.00000036,0.82695633,0.61196524
1.16541353,0.00000112,0.82653469,0.61063433
1.17794486,0.00000092,0.82612121,0.60843945
1.19047619,0.00000072,0.82570767,0.60624456
1.20300752,0.00000052,0.82529455,0.60405380
1.21553885,0.00000029,0.82489097,0.60195875
1.22807018,-0.00000044,0.82448703,0.59936440
1.24060150,0.00000054,0.82408327,0.59847599
1.25313283,0.00000029,0.82368642,0.59651089
1.26566416,0.00000005,0.82328951,0.59454578
1.27819549,-0.00000020,0.82289261,0.59258074
1.29072682,-0.00000039,0.82250136,0.59078592
1.30325815,-0.00000055,0.82211274,0.58907074
1.31578947,-0.00000071,0.82172406,0.58735567
1.32832080,-0.00000048,0.82133716,0.58609498
1.34085213,0.00000045,0.82095349,0.58564323
1.35338346,0.00000138,0.82056981,0.58519155
1.36591479,-0.00000037,0.82018715,0.58207905
1.37844612,-0.00000026,0.81980842,0.58097762
1.39097744,-0.00000015,0.81942976,0.57987630
1.40350877,-0.00000004,0.81905109,0.57877493
1.41604010,0.00000003,0.81867415,0.57770717
1.42857143,0.00000005,0.81830001,0.57669264
1.44110276,0.00000006,0.81792575,0.57567811
1.45363409,0.00000008,0.81755161,0.57466358
1.46616541,0.00000000,0.81717968,0.57367539
1.47869674,-0.00000011,0.81680858,0.57269669
1.49122807,-0.00000023,0.81643748,0.57171798
1.50375940,-0.00000134,0.81606686,0.56973982
1.51629073,-0.00000083,0.81569880,0.56955868
1.52882206,-0.00000031,0.81533074,0.56937748
1.54135338,0.00000020,0.81496263,0.56919628
1.55388471,0.00000067,0.81459463,0.56898159
1.56641604,0.00000037,0.81422794,0.56814057
1.57894737,0.00000006,0.81386119,0.56729954
1.59147870,-0.00000025,0.81349450,0.56645852
1.60401003,-0.00000056,0.81312782,0.56561875
1.61654135,-0.00000093,0.81276327,0.56485486
1.62907268,-0.00000082,0.81239903,0.56456274
1.64160401,-0.00000097,0.81203461,0.56402189
1.65413534,-0.00000112,0.81167018,0.56348091
1.66666667,-0.00000210,0.81130481,0.56225109
1.67919799,-0.00000128,0.81094009,0.56280601
1.69172932,-0.00000046,0.81057543,0.56336087
1.70426065,0.00000036,0.81021082,0.56391567
1.71679198,0.00000066,0.80984569,0.56401521
1.72932331,0.00000046,0.80948025,0.56367612
1.74185464,0.00000026,0.80911469,0.56333703
1.75438596,0.00000006,0.80874920,0.56299800
1.76691729,-0.00000015,0.80838370,0.56265724
1.77944862,-0.00000049,0.80801880,0.56226844
1.79197995,-0.00000083,0.80765384,0.56187963
1.80451128,-0.00000117,0.80728894,0.56149077
1.81704261,-0.00000151,0.80692399,0.56110197
1.82957393,0.00000076,0.80655700,0.56334978
1.84210526,0.00000051,0.80619103,0.56315023
1.85463659,0.00000027,0.80582500,0.56295079
1.86716792,0.00000002,0.80545896,0.56275135
1.87969925,-0.00000022,0.80509293,0.56255186
1.89223058,-0.00000035,0.80472636,0.56251615
1.90476190,-0.00000039,0.80435926,0.56259739
1.91729323,-0.00000043,0.80399221,0.56267864
1.92982456,-0.00000047,0.80362517,0.56275988
1.94235589,-0.00000051,0.80325812,0.56284112
1.95488722,-0.00000046,0.80289012,0.56304705
1.96741855,-0.00000034,0.80252153,0.56333435
1.97994987,-0.00000023,0.80215287,0.56362170
1.99248120,-0.00000012,0.80178428,0.56390899
2.00501253,-0.00000001,0.80141562,0.56419641
2.01754386,-0.00000063,0.80104572,0.56376809
2.03007519,-0.00000042,0.80067635,0.56420374
2.04260652,-0.00000021,0.80030698,0.56463939
2.05513784,-0.00000033,0.79993731,0.56474680
2.06766917,0.00000005,0.79956806,0.56535709
2.08020050,0.00000041,0.79919851,0.56594586
2.09273183,0.00000046,0.79882586,0.56625956
2.10526316,0.00000052,0.79845321,0.56657314
2.11779449,0.00000057,0.79808050,0.56688684
2.13032581,0.00000063,0.79770786,0.56720036
2.14285714,0.00000068,0.79733521,0.56751400
2.15538847,0.00000041,0.79696214,0.56751168
2.16791980,-0.00000016,0.79658884,0.56721538
2.18045113,-0.00000073,0.79621547,0.56691903
2.19298246,-0.00000131,0.79584217,0.56662279
2.20551378,-0.00000188,0.79546887,0.56632644
2.21804511,-0.00000245,0.79509544,0.56603014
2.23057644,0.00000009,0.79471999,0.56885290
2.24310777,0.00000001,0.79434520,0.56906921
2.25563910,-0.00000007,0.79397035,0.56928551
2.26817043,-0.00000040,0.79359573,0.56925219
2.28070175,-0.00000023,0.79322088,0.56972319
2.29323308,-0.00000005,0.79284596,0.57019413
2.30576441,0.00000003,0.79246962,0.57057971
2.31829574,0.00000008,0.79209274,0.57093757
2.33082707,0.00000013,0.79171586,0.57129526
2.34335840,0.00000019,0.79133898,0.57165307
2.35588972,0.00000024,0.79096216,0.57201093
2.36842105,0.00000029,0.79058528,0.57236880
2.38095238,0.00000023,0.79020768,0.57262677
2.39348371,0.00000009,0.78982943,0.57280153
2.40601504,-0.00000005,0.78945124,0.57297629
2.41854637,0.00000008,0.78907275,0.57342595
2.43107769,0.00000005,0.78869444,0.57371676
2.44360902,0.00000002,0.78831619,0.57400763
2.45614035,-0.00000015,0.78793794,0.57418180
2.46867168,-0.00000012,0.78755724,0.57452267
2.48120301,-0.00000009,0.78717643,0.57486355
2.49373434,-0.00000006,0.78679574,0.57520437
2.50626566,-0.00000003,0.78641498,0.57554525
2.51879699,-0.00000001,0.78603429,0.57588613
2.53132832,0.00000002,0.78565347,0.57622707
2.54385965,0.00000002,0.78527236,0.57654309
2.55639098,-0.00000001,0.78489041,0.57681894
2.56892231,-0.00000005,0.78450859,0.57709479
2.58145363,-0.00000008,0.78412670,0.57737064
2.59398496,-0.00000012,0.78374487,0.57764649
2.60651629,-0.00000016,0.78336304,0.57792234
2.61904762,-0.00000019,0.78298116,0.57819819
2.63157895,-0.00000012,0.78259856,0.57858580
2.64411028,0.00000010,0.78221494,0.57912332
2.65664160,0.00000032,0.78183132,0.57966089
2.66917293,0.00000054,0.78144765,0.58019841
2.68170426,0.00000076,0.78106403,0.58073598
2.69423559,0.00000098,0.78068042,0.58127350
2.70676692,0.00000120,0.78029668,0.58181113
2.71929825,-0.00000069,0.77991182,0.58023739
2.73182957,-0.00000052,0.77952653,0.58071846
2.74436090,-0.00000035,0.77914131,0.58119959
2.75689223,-0.00000017,0.77875608,0.58168066
2.76942356,-0.00000037,0.77837086,0.58180070
2.78195489,-0.00000004,0.77798569,0.58243459
2.79448622,0.00000028,0.77760053,0.58306837
2.80701754,0.00000061,0.77721542,0.58370215
2.81954887,0.00000065,0.77682883,0.58405721
2.83208020,0.00000057,0.77644157,0.58427793
2.84461153,0.00000048,0.77605432,0.58449858
2.85714286,0.00000039,0.77566707,0.58471924
2.86967419,0.00000030,0.77527982,0.58493996
2.88220551,0.00000022,0.77489257,0.58516067
2.89473684,0.00000013,0.77450526,0.58538145
2.90726817,0.00000004,0.77411801,0.58560210
2.91979950,-0.00000024,0.77373016,0.58563536
2.93233083,-0.00000054,0.77334219,0.58564228
2.94486216,-0.00000085,0.77295423,0.58564925
2.95739348,-0.00000115,0.77256620,0.58565623
2.96992481,-0.00000109,0.77217811,0.58603263
2.98245614,-0.00000130,0.77179015,0.58612800
2.99498747,-0.00000152,0.77140212,0.58622342
3.00751880,0.00000079,0.77101338,0.58881491
3.02005013,0.00000071,0.77062291,0.58905119
3.03258145,0.00000063,0.77023238,0.58928746
3.04511278,0.00000055,0.76984191,0.58952367
3.05764411,0.00000047,0.76945138,0.58975995
3.07017544,0.00000039,0.76906091,0.58999622
3.08270677,0.00000031,0.76867038,0.59023249
3.09523810,0.00000023,0.76827985,0.59046882
3.10776942,0.00000014,0.76788932,0.59070498
3.12030075,0.00000009,0.76749825,0.59096491
3.13283208,0.00000009,0.76710594,0.59127402
3.14536341,0.00000009,0.76671350,0.59158319
3.15789474,0.00000009,0.76632118,0.59189236
3.17042607,0.00000009,0.76592886,0.59220153
3.18295739,0.00000009,0.76553649,0.59251064
3.19548872,0.00000009,0.76514417,0.59281987
3.20802005,0.00000009,0.76475173,0.59312898
3.22055138,0.00000009,0.76435941,0.59343809
3.23308271,-0.00000000,0.76396632,0.59365404
3.24561404,-0.00000016,0.76357257,0.59379941
3.25814536,-0.00000033,0.76317888,0.59394485
3.27067669,-0.00000049,0.76278514,0.59409022
3.28320802,-0.00000073,0.76239151,0.59416300
3.29573935,-0.00000090,0.76199794,0.59430015
3.30827068,-0.00000108,0.76160431,0.59443730
3.32080201,-0.00000125,0.76121062,0.59457439
3.33333333,-0.00000142,0.76081699,0.59471148
3.34586466,0.00000003,0.76042151,0.59649134
3.35839599,0.00000004,0.76002526,0.59681368
3.37092732,0.00000005,0.75962913,0.59713596
3.38345865,0.00000006,0.75923288,0.59745836
3.39598997,0.00000006,0.75883675,0.59778064
3.40852130,0.00000007,0.75844055,0.59810299
3.42105263,0.00000008,0.75804436,0.59842533
3.43358396,0.00000008,0.75764817,0.59874767
3.44611529,0.00000009,0.75725198,0.59906995
3.45864662,0.00000010,0.75685579,0.59939235
3.47117794,0.00000008,0.75645787,0.59968919
3.48370927,0.00000006,0.75605983,0.59998560
3.49624060,0.00000003,0.75566185,0.60028201
3.50877193,0.00000001,0.75526386,0.60057843
3.52130326,-0.00000001,0.75486583,0.60087484
3.53383459,-0.00000003,0.75446784,0.60117126
3.54636591,-0.00000005,0.75406986,0.60146767
3.55889724,-0.00000007,0.75367177,0.60176402
3.57142857,-0.00000009,0.75327379,0.60206044
3.58395990,-0.00000011,0.75287545,0.60236472
3.59649123,-0.00000008,0.75247532,0.60271519
3.60902256,-0.00000006,0.75207514,0.60306573
3.62155388,-0.00000003,0.75167495,0.60341632
3.63408521,-0.00000001,0.75127482,0.60376686
3.64661654,-0.00000000,0.75087446,0.60409629
3.65914787,0.00000001,0.75047421,0.60443085
3.67167920,0.00000002,0.75007403,0.60476530
3.68421053,0.00000003,0.74967378,0.60509974
3.69674185,0.00000004,0.74927354,0.60543430
3.70927318,0.00000041,0.74887413,0.60613531
3.72180451,0.00000037,0.74847144,0.60642046
3.73433584,0.00000032,0.74806875,0.60670543
3.74686717,0.00000028,0.74766600,0.60699052
3.75939850,0.00000023,0.74726325,0.60727555
3.77192982,0.00000018,0.74686056,0.60756063
3.78446115,0.00000014,0.74645787,0.60784572
3.79699248,0.00000009,0.74605519,0.60813081
3.80952381,0.00000004,0.74565244,0.60841584
3.82205514,-0.00000000,0.74524975,0.60870087
3.83458647,-0.00000005,0.74484706,0.60898596
3.84711779,-0.00000008,0.74444377,0.60928625
3.85964912,-0.00000007,0.74403888,0.60963237
3.87218045,-0.00000006,0.74363405,0.60997850
3.88471178,-0.00000005,0.74322909,0.61032456
3.89724311,-0.00000003,0.74282426,0.61067069
3.90977444,-0.00000002,0.74241936,0.61101669
3.92230576,-0.00000001,0.74201453,0.61136287
3.93483709,-0.00000000,0.74160957,0.61170894
3.94736842,0.00000001,0.74120468,0.61205500
3.95989975,0.00000002,0.74079984,0.61240119
3.97243108,0.00000003,0.74039495,0.61274719
3.98496241,0.00000004,0.73998952,0.61308736
3.99749373,0.00000001,0.73958194,0.61340266
4.01002506,-0.00000002,0.73917443,0.61371797
4.02255639,-0.00000005,0.73876679,0.61403328
4.03508772,-0.00000007,0.73835921,0.61434859
4.04761905,-0.00000010,0.73795158,0.61466390
4.06015038,0.00000002,0.73754388,0.61512822
4.07268170,0.00000003,0.73713624,0.61547309
4.08521303,0.00000003,0.73672867,0.61581796
4.09774436,0.00000003,0.73632109,0.61616290
4.11027569,0.00000003,0.73591346,0.61650771
4.12280702,0.00000009,0.73550564,0.61689883
4.13533835,0.00000008,0.73509520,0.61723512
4.14786967,0.00000007,0.73468488,0.61757153
4.16040100,0.00000005,0.73427457,0.61790788
4.17293233,0.00000004,0.73386419,0.61824429
4.18546366,0.00000002,0.73345387,0.61858058
4.19799499,0.00000001,0.73304355,0.61891693
4.21052632,-0.00000000,0.73263317,0.61925334
4.22305764,-0.00000002,0.73222280,0.61958969
4.23558897,-0.00000003,0.73181248,0.61992598
4.24812030,-0.00000005,0.73140216,0.62026244
4.26065163,-0.00000006,0.73099178,0.62059873
4.27318296,-0.00000007,0.73058146,0.62093508
4.28571429,-0.00000007,0.73016912,0.62129170
4.29824561,-0.00000006,0.72975594,0.62165725
4.31077694,-0.00000004,0.72934264,0.62202287
4.32330827,-0.00000003,0.72892946,0.62238842
4.33583960,-0.00000002,0.72851622,0.62275398
4.34837093,-0.00000001,0.72810298,0.62311953
4.36090226,0.00000001,0.72768974,0.62348503
4.37343358,0.00000002,0.72727656,0.62385058
4.38596491,0.00000003,0.72686327,0.62421620
4.39849624,0.00000005,0.72645009,0.62458175
4.41102757,0.00000006,0.72603685,0.62494725
4.42355890,0.00000007,0.72562367,0.62531275
4.43609023,0.00000007,0.72520977,0.62566251
4.44862155,0.00000000,0.72479379,0.62596601
4.46115288,-0.00000006,0.72437787,0.62626958
4.47368421,-0.00000012,0.72396201,0.62657315
4.48621554,-0.00000018,0.72354615,0.62687665
4.49874687,-0.00000025,0.72313023,0.62718016
4.51127820,-0.00000058,0.72271407,0.62721080
4.52380952,-0.00000069,0.72229809,0.62747169
4.53634085,-0.00000079,0.72188210,0.62773252
4.54887218,-0.00000090,0.72146618,0.62799335
4.56140351,-0.00000100,0.72105026,0.62825412
4.57393484,-0.00000111,0.72063434,0.62851501
4.58646617,-0.00000122,0.72021842,0.62877584
4.59899749,-0.00000002,0.71980077,0.63037682
4.61152882,-0.00000001,0.71938062,0.63076270
4.62406015,0.00000001,0.71896052,0.63114852
4.63659148,0.00000002,0.71854043,0.63153434
4.64912281,0.00000003,0.71812034,0.63192022
4.66165414,0.00000004,0.71770018,0.63230604
4.67418546,0.00000006,0.71728009,0.63269186
4.68671679,0.00000007,0.71685994,0.63307774
4.69924812,0.00000008,0.71643984,0.63346356
4.71177945,0.00000009,0.71601969,0.63384938
4.72431078,0.00000011,0.71559960,0.63423526
4.73684211,0.00000012,0.71517944,0.63462108
4.74937343,0.00000013,0.71475941,0.63500690
4.76190476,0.00000014,0.71433926,0.63539284
4.77443609,0.00000013,0.71391666,0.63575381
4.78696742,0.00000010,0.71349353,0.63610911
4.79949875,0.00000008,0.71307033,0.63646454
4.81203008,0.00000006,0.71264726,0.63681996
4.82456140,0.00000003,0.71222413,0.63717538
4.83709273,0.00000001,0.71180093,0.63753074
4.84962406,-0.00000002,0.71137786,0.63788623
4.86215539,-0.00000004,0.71095473,0.63824165
4.87468672,-0.00000007,0.71053153,0.63859701
4.88721805,-0.00000009,0.71010846,0.63895243
4.89974937,-0.00000011,0.70968533,0.63930780
4.91228070,-0.00000014,0.70926213,0.63966322
4.92481203,-0.00000016,0.70883906,0.64001864
4.93734336,-0.00000019,0.70841593,0.64037406
4.94987469,-0.00000019,0.70798993,0.64076841
4.96240602,-0.00000018,0.70756340,0.64117140
4.97493734,-0.00000018,0.70713681,0.64157438
4.98746867,-0.00000018,0.70671022,0.64197749
5.00000000,-0.00000017,0.70628369,0.64238042


==> figs/data/tjNS_Re10_yslices.csv <==
y,u1,u2,u3,u4,u5
0.00000000,-0.00000283,-0.00000537,-0.00000654,0.11148933
0.01010101,0.09797430,0.10033232,0.10411602,0.27671707
0.02020202,0.19595113,0.20066971,0.20823827,0.42852694
0.03030303,0.29185051,0.29888228,0.31012991,0.58053690
0.04040404,0.38151655,0.39071938,0.40532881,0.68720657
0.05050505,0.47118232,0.48255619,0.50052738,0.79387587
0.06060606,0.55686557,0.57034808,0.59146959,0.88676214
0.07070707,0.63856614,0.65409482,0.67815506,0.96886426
0.08080808,0.72026640,0.73784131,0.76484025,1.04996645
0.09090909,0.79625326,0.81582248,0.84545767,1.12563622
0.10101010,0.87033814,0.89189184,0.92406076,1.19443786
0.11111111,0.94442147,0.96795833,1.00266051,1.25891340
0.12121212,1.01123059,1.03675127,1.07360542,1.31782448
0.13131313,1.07803953,1.10554409,1.14455032,1.37673581
0.14141414,1.14311635,1.17261922,1.21369040,1.43308091
0.15151515,1.20299697,1.23454213,1.27741671,1.48172879
0.16161616,1.26287758,1.29646480,1.34114313,1.53037655
0.17171717,1.31946194,1.35513639,1.40146351,1.57825816
0.18181818,1.37276328,1.41057503,1.45839632,1.62120926
0.19191919,1.42605972,1.46600986,1.51532483,1.66416013
0.20202020,1.47468007,1.51685286,1.56745744,1.70268762
0.21212121,1.52174187,1.56616521,1.61799157,1.73974061
0.22222222,1.56880331,1.61547732,1.66852546,1.77679348
0.23232323,1.60997713,1.65901160,1.71304691,1.80881715
0.24242424,1.65115094,1.70254576,1.75756848,1.84084094
0.25252525,1.69093692,1.74470484,1.80066538,1.87167835
0.26262626,1.72657406,1.78277409,1.83952498,1.89919388
0.27272727,1.76221502,1.82084811,1.87839007,1.92671669
0.28282828,1.79525518,1.85632849,1.91457844,1.95220196
0.29292929,1.82569885,1.88922036,1.94809520,1.97567141
0.30303030,1.85614264,1.92211235,1.98161221,1.99914050
0.31313131,1.88294268,1.95131660,2.01133919,2.01983690
0.32323232,1.90852809,1.97928715,2.03979754,2.03960896
0.33333333,1.93411326,2.00725746,2.06826186,2.05938077
0.34343434,1.95514810,2.03053880,2.09191918,2.07572436
0.35353535,1.97619474,2.05381989,2.11557627,2.09206223
0.36363636,1.99617147,2.07597589,2.13808489,2.10759473
0.37373737,2.01295519,2.09475565,2.15714836,2.12071013
0.38383838,2.02973914,2.11353540,2.17621160,2.13382530
0.39393939,2.04452157,2.13014627,2.19306707,2.14540768
0.40404040,2.05730319,2.14458823,2.20771480,2.15545750
0.41414141,2.07008457,2.15903020,2.22236252,2.16550899
0.42424242,2.08000064,2.17030859,2.23378563,2.17334533
0.43434343,2.08898568,2.18052745,2.24415445,2.18044543
0.44444444,2.09796405,2.19075227,2.25451779,2.18754601
0.45454545,2.10329032,2.19684863,2.26069522,2.19177341
0.46464646,2.10861635,2.20294547,2.26687288,2.19600105
0.47474747,2.11305523,2.20802474,2.27201939,2.19952226
0.48484848,2.11483121,2.21005154,2.27407265,2.20092535
0.49494949,2.11660767,2.21207833,2.27612567,2.20232844
0.50505051,2.11660433,2.21207738,2.27611494,2.20232821
0.51515152,2.11485934,2.21004343,2.27406454,2.20092416
0.52525253,2.11310792,2.20801473,2.27200961,2.19952011
0.53535354,2.10868764,2.20293021,2.26685786,2.19599748
0.54545455,2.10337758,2.19682717,2.26067376,2.19176841
0.55555556,2.09806776,2.19072413,2.25449014,2.18753934
0.56565657,2.08911300,2.18049788,2.24412560,2.18043900
0.57575758,2.08015871,2.17027164,2.23376107,2.17333841
0.58585859,2.07023549,2.15899134,2.22231364,2.16550159
0.59595960,2.05747557,2.14454699,2.20766473,2.15545177
0.60606061,2.04472089,2.13009739,2.19302177,2.14540219
0.61616162,2.02995539,2.11348248,2.17616343,2.13381863
0.62626263,2.01318502,2.09469652,2.15709496,2.12070107
0.63636364,1.99641502,2.07591057,2.13802648,2.10758328
0.64646465,1.97645342,2.05375195,2.11551642,2.09205174
0.65656566,1.95542824,2.03046942,2.09185958,2.07571483
0.66666667,1.93440306,2.00718665,2.06820250,2.05937815
0.67676768,1.90881717,1.97920966,2.03972816,2.03960156
0.68686869,1.88324773,1.95122778,2.01127005,2.01982856
0.69696970,1.85645723,1.92202091,1.98154259,1.99913204
0.70707071,1.82601953,1.88912427,1.94802225,1.97566414
0.71717172,1.79558182,1.85622787,1.91450202,1.95219612
0.72727273,1.76254594,1.82074463,1.87831306,1.92669785
0.73737374,1.72691178,1.78267455,1.83945537,1.89916849
0.74747475,1.69127786,1.74460459,1.80059779,1.87163913
0.75757576,1.65148139,1.70243716,1.75748324,1.84080875
0.76767677,1.61030960,1.65889943,1.71296906,1.80880535
0.77777778,1.56913352,1.61536610,1.66844976,1.77680206
0.78787879,1.52206481,1.56605160,1.61791563,1.73972857
0.79797980,1.47499609,1.51673710,1.56738138,1.70265496
0.80808081,1.42636752,1.46589315,1.51524949,1.66413188
0.81818182,1.37305951,1.41046047,1.45832455,1.62126064
0.82828283,1.31975138,1.35502768,1.40139961,1.57838941
0.83838384,1.26314366,1.29634964,1.34106493,1.53217292
0.84848485,1.20325375,1.23442864,1.27734768,1.48235452
0.85858586,1.14335954,1.17251074,1.21362615,1.43253601
0.86868687,1.07826507,1.10544205,1.14448845,1.37667048
0.87878788,1.01143682,1.03664839,1.07354534,1.31878889
0.88888889,0.94460851,0.96785790,1.00260210,1.26090729
0.89898990,0.87050611,0.89179862,0.92400879,1.19225597
0.90909091,0.79640347,0.81573915,0.84541523,1.12360430
0.91919192,0.72038770,0.73775339,0.76478845,1.05572176
0.92929293,0.63867176,0.65401906,0.67811197,0.97145480
0.93939394,0.55695724,0.57028258,0.59143817,0.88718760
0.94949495,0.47125703,0.48250264,0.50050241,0.79393697
0.95959596,0.38157293,0.39067298,0.40530732,0.68702567
0.96969697,0.29188859,0.29884461,0.31011203,0.58167320
0.97979798,0.19597594,0.20064473,0.20822661,0.42815962
0.98989899,0.09798748,0.10032132,0.10411147,0.25859272
1.00000000,-0.00000126,-0.00000238,-0.00000398,0.08902531

